Investigation of the Effects of the Multiplication Area Shape on the Operational Parameters of InGaAs/InAlAs SPADs

A 2D model of an InGaAs/InAlAs single photon avalanche photodiode has been developed. The influence of the active area structure in the multiplication region on the diode's operating parameters has been studied. It was found that changing the diameter of the structure's active region leads to a change in the dark current in the linear part of the current-voltage curve and a change in the breakdown voltage. Reducing the diameter of the active region from 25 $\mu$m to 10 $\mu$m allowed decreasing the dark current in the linear mode by about $10$ dB. It has been shown that the quality of the SPAD device can be assessed by knowing the avalanche breakdown voltage and the overall current-voltage curve plot if we consider structures with the same multiplication region thickness and different remaining layers. The higher the breakdown voltage, the better the structure's quality due to smaller local increases in the field strength. Following this statement, we conclude that for further use in single-photon detectors, it is reasonable to pick specific SPADs from a batch on the sole basis of their current-voltage curves.

==> data/compare_squares/v3_ivcurve.csv <==
"x","y"
0,-2.38407e-31
0,-1.59958e-21
0,-1.5993e-21
-0.09,-1.85481e-21
-0.2064,-2.08282e-21
-0.356944,-2.35013e-21
-0.551648,-2.65729e-21
-0.803464,-3.00501e-21
-1.12915,-3.39197e-21
-1.48088,-3.75122e-21
-1.93088,-4.14651e-21
-2.38088,-4.49072e-21
-2.83088,-4.79872e-21
-3.28088,-4.91849e-21
-3.73088,-5.3069e-21
-4.18088,-5.61199e-21
-4.63088,-5.9412e-21
-5.08088,-6.15656e-21
-5.53088,-6.51989e-21
-5.98088,-6.89668e-21
-6.43088,-7.31825e-21
-6.88088,-7.79029e-21
-7.33088,-8.41015e-21
-7.78088,-9.15389e-21
-8.23088,-1.00926e-20
-8.68088,-1.12664e-20
-9.13088,-1.28692e-20
-9.35588,-1.36799e-20
-9.64688,-1.50163e-20
-10.0232,-1.71493e-20
-10.4732,-2.0482e-20
-10.9232,-2.50556e-20
-11.3732,-3.16014e-20
-11.8232,-4.13724e-20
-12.2732,-5.65602e-20
-12.7232,-8.17009e-20
-13.1732,-1.22216e-19
-13.6232,-1.9187e-19
-14.0732,-3.1094e-19
-14.5232,-5.14398e-19
-14.9732,-8.5954e-19
-15.4232,-1.43871e-18
-15.8732,-2.39739e-18
-16.3232,-3.96048e-18
-16.7732,-6.46885e-18
-17.2232,-1.04292e-17
-17.6732,-1.65815e-17
-18.1232,-2.59868e-17
-18.5732,-4.01403e-17
-19.0232,-6.11121e-17
-19.4732,-9.17157e-17
-19.9232,-1.35694e-16
-20.3732,-1.97896e-16
-20.8232,-2.84311e-16
-21.2732,-4.01835e-16
-21.7232,-5.58462e-16
-22.1732,-7.65708e-16
-22.6232,-1.0391e-15
-23.0732,-1.40209e-15
-23.5232,-1.89431e-15
-23.9732,-2.65318e-15
-24.4232,-4.15418e-15
-24.8732,-8.78896e-15
-25.3232,-2.68974e-14
-25.7732,-1.07571e-13
-26.2232,-4.85516e-13
-26.6732,-2.36555e-12
-27.1232,-1.34406e-11
-27.5732,-9.49077e-11
-27.7982,-2.91321e-10
-28.0796,-1.33047e-09
-28.2496,-3.11913e-09
-28.4404,-5.91197e-09
-28.6791,-7.6747e-09
-28.9674,-8.00082e-09
-29.3156,-8.04474e-09
-29.7214,-8.0657e-09
-30.1714,-8.08794e-09
-30.6214,-8.11076e-09
-31.0714,-8.13417e-09
-31.5214,-8.15834e-09
-31.9714,-8.18353e-09
-32.4214,-8.21008e-09
-32.8714,-8.23828e-09
-33.3214,-8.26821e-09
-33.7714,-8.29966e-09
-34.2214,-8.3324e-09
-34.3339,-8.34083e-09
-34.3691,-8.34346e-09
-34.3805,-8.34432e-09
-34.3954,-8.34545e-09

"x","y"
0,-2.38407e-31
0,-1.30531e-21
0,-1.3015e-21
-0.09,-1.55442e-21
-0.2064,-1.78464e-21
-0.354461,-2.04747e-21
-0.545953,-2.3499e-21
-0.793616,-2.69275e-21
-1.11393,-3.07471e-21
-1.5282,-3.49384e-21
-1.9782,-3.88187e-21
-2.4282,-4.21982e-21
-2.8782,-4.52304e-21
-3.3282,-4.81883e-21
-3.7782,-5.07631e-21
-4.2282,-5.34211e-21
-4.6782,-5.61692e-21
-5.1282,-5.90339e-21
-5.5782,-6.22302e-21
-6.0282,-6.58829e-21
-6.4782,-7.00678e-21
-6.9282,-7.51935e-21
-7.3782,-8.13685e-21
-7.8282,-8.90839e-21
-8.2782,-9.85731e-21
-8.7282,-1.10568e-20
-9.1782,-1.25964e-20
-9.6282,-1.45689e-20
-10.0782,-1.71515e-20
-10.5282,-2.06023e-20
-10.9782,-2.53627e-20
-11.4282,-3.22144e-20
-11.8782,-4.2501e-20
-12.3282,-5.85794e-20
-12.7782,-8.47475e-20
-13.2282,-1.28471e-19
-13.6782,-2.02814e-19
-14.1282,-3.29952e-19
-14.5782,-5.4706e-19
-15.0282,-9.14958e-19
-15.4782,-1.53135e-18
-15.9282,-2.54983e-18
-16.3782,-4.20726e-18
-16.8282,-6.86179e-18
-17.2782,-1.10446e-17
-17.7282,-1.75297e-17
-18.1782,-2.74245e-17
-18.6282,-4.22864e-17
-19.0782,-6.42666e-17
-19.5282,-9.62818e-17
-19.9782,-1.42201e-16
-20.4282,-2.07017e-16
-20.8782,-2.96847e-16
-21.3282,-4.18671e-16
-21.7782,-5.80735e-16
-22.2282,-7.94969e-16
-22.6782,-1.07707e-15
-23.1282,-1.44578e-15
-23.5782,-1.92578e-15
-24.0282,-2.55587e-15
-24.4782,-3.42664e-15
-24.9282,-4.84239e-15
-25.3782,-8.09647e-15
-25.8282,-1.90499e-14
-26.2782,-6.60202e-14
-26.7282,-2.99516e-13
-27.1782,-1.65755e-12
-27.6282,-1.23114e-11
-28.0782,-1.33193e-10
-28.5282,-6.78166e-10
-28.9782,-7.97894e-10
-29.2032,-8.03462e-10
-29.4942,-8.05833e-10
-29.8457,-8.07629e-10
-30.2554,-8.09673e-10
-30.7054,-8.11982e-10
-31.1554,-8.14366e-10
-31.6054,-8.16816e-10
-32.0554,-8.19376e-10
-32.5054,-8.22082e-10
-32.9554,-8.24957e-10
-33.4054,-8.28007e-10
-33.8554,-8.312e-10
-34.3054,-8.34527e-10
-34.7554,-8.38e-10
-35.2054,-8.4166e-10
-35.6554,-8.45539e-10
-36.1054,-8.4973e-10
-36.5554,-8.54244e-10
-37.0054,-8.59193e-10
-37.2304,-8.61815e-10
-37.2911,-8.62595e-10
-37.3684,-8.63547e-10
-37.4667,-8.64785e-10
-37.5292,-8.65586e-10
-37.569,-8.66101e-10

"x","y"
0,-2.38407e-31
0,-1.27271e-21
0,-1.2722e-21
-0.09,-1.52511e-21
-0.2064,-1.75532e-21
-0.356944,-2.02228e-21
-0.551648,-2.32895e-21
-0.803464,-2.67597e-21
-1.12915,-3.06191e-21
-1.55036,-3.48467e-21
-2.00036,-3.86938e-21
-2.45036,-4.20542e-21
-2.90036,-4.50731e-21
-3.35036,-4.78616e-21
-3.80036,-5.06161e-21
-4.25036,-5.32074e-21
-4.70036,-5.59869e-21
-5.15036,-5.88656e-21
-5.60036,-6.21206e-21
-6.05036,-6.57429e-21
-6.50036,-6.99763e-21
-6.95036,-7.51291e-21
-7.40036,-8.14004e-21
-7.85036,-8.91591e-21
-8.30036,-9.87386e-21
-8.75036,-1.10933e-20
-9.20036,-1.26572e-20
-9.65036,-1.46463e-20
-10.1004,-1.72639e-20
-10.5504,-2.07663e-20
-11.0004,-2.56073e-20
-11.4504,-3.25908e-20
-11.9004,-4.3096e-20
-12.3504,-5.95499e-20
-12.8004,-8.63734e-20
-13.2504,-1.31241e-19
-13.7004,-2.07569e-19
-14.1504,-3.38114e-19
-14.6004,-5.60984e-19
-15.0504,-9.38464e-19
-15.5004,-1.57051e-18
-15.9504,-2.61409e-18
-16.4004,-4.31108e-18
-16.8504,-7.02677e-18
-17.3004,-1.13025e-17
-17.7504,-1.79265e-17
-18.2004,-2.80253e-17
-18.6504,-4.31819e-17
-19.1004,-6.55811e-17
-19.5504,-9.8182e-17
-20.0004,-1.44906e-16
-20.4504,-2.10802e-16
-20.9004,-3.02039e-16
-21.3504,-4.25632e-16
-21.8004,-5.89946e-16
-22.2504,-8.07111e-16
-22.7004,-1.09289e-15
-23.1504,-1.4659e-15
-23.6004,-1.94868e-15
-24.0504,-2.57033e-15
-24.5004,-3.37036e-15
-24.9504,-4.416e-15
-25.4004,-5.89193e-15
-25.8504,-8.47852e-15
-26.3004,-1.52644e-14
-26.7504,-4.28044e-14
-27.2004,-1.95142e-13
-27.6504,-1.38569e-12
-28.1004,-1.5051e-11
-28.5504,-6.90526e-11
-29.0004,-7.93698e-11
-29.4504,-8.05271e-11
-29.9004,-8.08302e-11
-30.3504,-8.11068e-11
-30.8004,-8.13891e-11
-31.2504,-8.16777e-11
-31.2644,-8.16869e-11
-31.2687,-8.16897e-11
-31.2694,-8.16899e-11

"x","y"
0,-2.38407e-31
0,-1.26909e-21
0,-1.26895e-21
-0.09,-1.52186e-21
-0.2064,-1.75206e-21
-0.356944,-2.01903e-21
-0.551648,-2.32569e-21
-0.803464,-2.6727e-21
-1.12915,-3.05863e-21
-1.55036,-3.48138e-21
-2.00036,-3.86607e-21
-2.45036,-4.20209e-21
-2.90036,-4.50396e-21
-3.35036,-4.7832e-21
-3.80036,-5.05361e-21
-4.25036,-5.3178e-21
-4.70036,-5.59449e-21
-5.15036,-5.88238e-21
-5.60036,-6.20814e-21
-6.05036,-6.571e-21
-6.50036,-6.99341e-21
-6.95036,-7.50824e-21
-7.40036,-8.13483e-21
-7.85036,-8.91132e-21
-8.30036,-9.86944e-21
-8.75036,-1.10889e-20
-9.20036,-1.26509e-20
-9.65036,-1.46417e-20
-10.1004,-1.72595e-20
-10.5504,-2.07629e-20
-11.0004,-2.56035e-20
-11.4504,-3.25865e-20
-11.9004,-4.30915e-20
-12.3504,-5.95454e-20
-12.8004,-8.63688e-20
-13.2504,-1.31236e-19
-13.7004,-2.07564e-19
-14.1504,-3.38109e-19
-14.6004,-5.60979e-19
-15.0504,-9.38459e-19
-15.5004,-1.5705e-18
-15.9504,-2.61409e-18
-16.4004,-4.31107e-18
-16.8504,-7.02677e-18
-17.3004,-1.13025e-17
-17.7504,-1.79265e-17
-18.2004,-2.80253e-17
-18.6504,-4.31819e-17
-19.1004,-6.55811e-17
-19.5504,-9.81818e-17
-20.0004,-1.44906e-16
-20.4504,-2.10802e-16
-20.9004,-3.02039e-16
-21.3504,-4.25632e-16
-21.8004,-5.89945e-16
-22.2504,-8.07108e-16
-22.7004,-1.09287e-15
-23.1504,-1.46576e-15
-23.6004,-1.94822e-15
-24.0504,-2.56793e-15
-24.5004,-3.35827e-15
-24.9504,-4.35912e-15
-25.4004,-5.6176e-15
-25.8504,-7.18888e-15
-26.3004,-9.13663e-15
-26.7504,-1.15323e-14
-27.2004,-1.44525e-14
-27.6504,-1.79688e-14
-28.1004,-2.21213e-14
-28.5504,-2.68778e-14
-29.0004,-3.23754e-14
-29.4504,-4.91836e-14
-29.9004,-8.09155e-14
-30.3504,-1.13198e-13
-30.8004,-1.45015e-13
-31.2504,-1.76459e-13
-31.7004,-2.07859e-13
-32.1504,-2.39777e-13
-32.6004,-2.72228e-13
-33.0504,-3.05037e-13
-33.5004,-3.38168e-13
-33.9504,-3.71718e-13
-34.4004,-4.05935e-13
-34.8504,-4.41536e-13
-35.3004,-4.76106e-13
-35.7504,-5.12128e-13
-36.2004,-5.48789e-13
-36.6504,-5.90084e-13
-37.1004,-6.24239e-13
-37.5504,-6.62946e-13
-38.0004,-7.01646e-13
-38.4504,-7.40602e-13
-38.9004,-8.03451e-13
-39.3504,-8.19997e-13
-39.8004,-9.05196e-13
-40.2504,-9.03698e-13
-40.7004,-9.47583e-13
-41.1504,-9.91951e-13
-41.6004,-1.03847e-12
-42.0504,-1.27512e-12
-42.5004,-1.13967e-12
-42.9504,-1.19426e-12
-43.4004,-1.25051e-12
-43.8504,-1.30975e-12
-44.3004,-1.50103e-12
-44.7504,-1.43899e-12
-45.2004,-1.50718e-12
-45.6504,-1.57919e-12
-46.1004,-1.65396e-12
-46.5504,-1.73181e-12
-47.0004,-1.81516e-12
-47.4504,-1.90503e-12
-47.9004,-2.00302e-12
-48.3504,-2.10937e-12
-48.8004,-2.21716e-12
-49.2504,-2.33676e-12
-49.7004,-2.45521e-12
-50.1504,-2.58261e-12
-50.6004,-2.71611e-12
-51.0504,-2.86279e-12
-51.5004,-3.00369e-12
-51.9504,-3.15926e-12
-52.4004,-3.32516e-12
-52.8504,-3.5006e-12
-53.3004,-3.68603e-12
-53.7504,-3.88148e-12
-54.2004,-4.08822e-12
-54.6504,-4.34502e-12
-55.1004,-4.54114e-12
-55.5504,-4.78793e-12
-56.0004,-5.05137e-12
-56.4504,-5.32977e-12
-56.9004,-5.62635e-12
-57.3504,-5.94352e-12
-57.8004,-6.31071e-12
-58.2504,-6.64682e-12
-58.7004,-7.03838e-12
-59.1504,-7.45971e-12
-59.6004,-7.91466e-12
-60.0504,-8.40697e-12
-60.5004,-8.94067e-12
-60.9504,-9.52295e-12
-61.4004,-1.00842e-11
-61.8504,-1.08667e-11
-62.3004,-1.16479e-11
-62.7504,-1.2516e-11
-63.2004,-1.35054e-11
-63.6504,-1.54493e-11
-64.1004,-1.69762e-11
-64.5504,-1.8846e-11
-64.7754,-1.99641e-11
-65.0568,-2.1605e-11
-65.4027,-2.41608e-11
-65.8058,-2.84401e-11
-66.2558,-3.7279e-11
-66.4808,-4.66621e-11
-66.6167,-5.80747e-11
-66.6578,-6.385e-11
-66.6834,-6.86313e-11
-66.6916,-7.04297e-11
-66.6967,-7.16395e-11
-66.6975,-7.18434e-11
-66.6981,-7.19767e-11
-66.6984,-7.20638e-11
-66.6989,-7.21788e-11
-66.6995,-7.2331e-11
-66.6997,-7.23813e-11
-66.6998,-7.24144e-11



==> data/compare_squares/v4_ivcurve.csv <==
"x","y"
0,-3.87058e-31
0,-9.69487e-22
0,-9.69407e-22
-0.09,-1.0924e-21
-0.2064,-1.20607e-21
-0.356944,-1.33938e-21
-0.551648,-1.49479e-21
-0.803464,-1.67385e-21
-1.12377,-1.87487e-21
-1.53804,-2.10254e-21
-1.98804,-2.32065e-21
-2.43804,-2.51786e-21
-2.88804,-2.70124e-21
-3.33804,-2.8767e-21
-3.78804,-3.05093e-21
-4.23804,-3.22777e-21
-4.68804,-3.41274e-21
-5.13804,-3.629e-21
-5.58804,-3.83151e-21
-6.03804,-4.08281e-21
-6.48804,-4.37141e-21
-6.93804,-4.71622e-21
-7.38804,-5.12864e-21
-7.83804,-5.63009e-21
-8.28804,-6.47328e-21
-8.73804,-7.00143e-21
-9.18804,-7.95609e-21
-9.63804,-9.16935e-21
-10.088,-1.07481e-20
-10.538,-1.28609e-20
-10.988,-1.57982e-20
-11.438,-2.00723e-20
-11.888,-2.65702e-20
-12.338,-3.68298e-20
-12.788,-5.35502e-20
-13.238,-8.12985e-20
-13.688,-1.27774e-19
-14.138,-2.05619e-19
-14.588,-3.35298e-19
-15.038,-5.49205e-19
-15.488,-8.97822e-19
-15.938,-1.45824e-18
-16.388,-2.34625e-18
-16.838,-3.7327e-18
-17.288,-5.86554e-18
-17.738,-9.09886e-18
-18.188,-1.39304e-17
-18.638,-2.10487e-17
-19.088,-3.13915e-17
-19.538,-4.62145e-17
-19.988,-6.71676e-17
-20.438,-9.63601e-17
-20.888,-1.36383e-16
-21.338,-1.90212e-16
-21.788,-2.61339e-16
-22.238,-3.54638e-16
-22.688,-4.76488e-16
-23.138,-6.34383e-16
-23.588,-8.37355e-16
-24.038,-1.0963e-15
-24.488,-1.42441e-15
-24.938,-1.83739e-15
-25.388,-2.3538e-15
-25.838,-2.99523e-15
-26.288,-3.78664e-15
-26.738,-4.75617e-15
-27.188,-5.93419e-15
-27.638,-7.35028e-15
-28.088,-9.02492e-15
-28.538,-1.09541e-14
-28.988,-1.31746e-14
-29.438,-1.8827e-14
-29.888,-2.92799e-14
-30.338,-4.10252e-14
-30.788,-5.26256e-14
-31.238,-6.41771e-14
-31.688,-7.57966e-14
-32.138,-8.7671e-14
-32.588,-9.98974e-14
-33.038,-1.12348e-13
-33.488,-1.25092e-13
-33.938,-1.38123e-13
-34.388,-1.52047e-13
-34.838,-1.65151e-13
-35.288,-1.79251e-13
-35.738,-1.93708e-13
-36.188,-2.08579e-13
-36.638,-2.23822e-13
-37.088,-2.39608e-13
-37.538,-2.55813e-13
-37.988,-2.72181e-13
-38.438,-3.06964e-13
-38.888,-3.06022e-13
-39.338,-3.23795e-13
-39.788,-3.91005e-13
-40.238,-4.28216e-13
-40.688,-4.62444e-13
-41.138,-4.0023e-13
-41.588,-4.45572e-13
-42.038,-4.77226e-13
-42.488,-4.68362e-13
-42.938,-5.53971e-13
-43.388,-5.18064e-13
-43.838,-5.45045e-13
-44.288,-5.738e-13
-44.738,-6.03982e-13
-45.188,-6.3635e-13
-45.638,-6.68754e-13
-46.088,-7.04716e-13
-46.538,-7.43917e-13
-46.988,-7.8735e-13
-47.438,-8.29622e-13
-47.888,-8.75446e-13
-48.338,-9.23404e-13
-48.788,-9.73705e-13
-49.238,-1.02646e-12
-49.688,-1.08184e-12
-50.138,-1.14039e-12
-50.588,-1.20337e-12
-51.038,-1.26986e-12
-51.488,-1.33965e-12
-51.938,-1.42008e-12
-52.388,-1.49178e-12
-52.838,-1.59111e-12
-53.288,-1.67243e-12
-53.738,-1.77568e-12
-54.188,-1.8641e-12
-54.638,-1.98341e-12
-55.088,-2.06368e-12
-55.538,-2.1806e-12
-55.988,-2.3371e-12
-56.438,-2.48358e-12
-56.888,-2.58225e-12
-57.338,-2.73626e-12
-57.788,-2.90211e-12
-58.238,-3.08164e-12
-58.688,-3.27638e-12
-59.138,-3.48823e-12
-59.588,-3.691e-12
-60.038,-3.93286e-12
-60.488,-4.20585e-12
-60.938,-4.56575e-12
-61.388,-4.91346e-12
-61.838,-5.30665e-12
-62.288,-5.75821e-12
-62.738,-6.28472e-12
-63.188,-6.91634e-12
-63.638,-8.42579e-12
-64.088,-9.65451e-12
-64.313,-1.01126e-11
-64.5992,-1.10788e-11
-64.9633,-1.27793e-11
-65.4133,-1.96957e-11
-65.6383,-2.65466e-11
-65.7742,-3.6822e-11
-65.7794,-3.75069e-11
-65.7811,-3.77408e-11
-65.7812,-3.77505e-11
-65.7813,-3.77633e-11
-65.7814,-3.77801e-11
-65.7816,-3.78023e-11
-65.7816,-3.78096e-11
-65.7817,-3.78192e-11
-65.7817,-3.78255e-11



==> data/compare_squares/v5_ivcurve.csv <==
"x","y"
0,-3.25849e-31
0,-1.01309e-21
0,-1.01299e-21
-0.09,-1.12272e-21
-0.2064,-1.22571e-21
-0.356944,-1.34755e-21
-0.551648,-1.49138e-21
-0.803464,-1.65982e-21
-1.12915,-1.85587e-21
-1.55036,-2.08346e-21
-2.00036,-2.30471e-21
-2.45036,-2.51191e-21
-2.90036,-2.71201e-21
-3.35036,-2.91118e-21
-3.80036,-3.11613e-21
-4.25036,-3.55284e-21
-4.70036,-3.57766e-21
-5.15036,-3.82383e-21
-5.60036,-4.11684e-21
-6.05036,-4.45437e-21
-6.50036,-4.84751e-21
-6.95036,-5.31572e-21
-7.40036,-5.87988e-21
-7.85036,-6.55295e-21
-8.30036,-7.37676e-21
-8.75036,-8.39464e-21
-9.20036,-9.66802e-21
-9.65036,-1.12912e-20
-10.1004,-1.34217e-20
-10.5504,-1.63217e-20
-11.0004,-2.04507e-20
-11.4504,-2.66036e-20
-11.9004,-3.6163e-20
-12.3504,-5.14677e-20
-12.8004,-7.64583e-20
-13.2504,-1.17592e-19
-13.7004,-1.85288e-19
-14.1504,-2.9599e-19
-14.6004,-4.75202e-19
-15.0504,-7.61735e-19
-15.5004,-1.21367e-18
-15.9504,-1.91648e-18
-16.4004,-2.99402e-18
-16.8504,-4.62306e-18
-17.3004,-7.05228e-18
-17.7504,-1.06267e-17
-18.2004,-1.58186e-17
-18.6504,-2.3266e-17
-19.1004,-3.38188e-17
-19.5504,-4.85928e-17
-20.0004,-6.90312e-17
-20.4504,-9.69578e-17
-20.9004,-1.34602e-16
-21.3504,-1.84546e-16
-21.8004,-2.4982e-16
-22.2504,-3.34437e-16
-22.7004,-4.4352e-16
-23.1504,-5.83169e-16
-23.6004,-7.60661e-16
-24.0504,-9.84692e-16
-24.5004,-1.26563e-15
-24.9504,-1.61578e-15
-25.4004,-2.04954e-15
-25.8504,-2.58369e-15
-26.3004,-3.23754e-15
-26.7504,-4.03283e-15
-27.2004,-4.99311e-15
-27.6504,-6.14129e-15
-28.1004,-7.49617e-15
-28.5504,-9.0627e-15
-29.0004,-1.08671e-14
-29.4504,-1.46836e-14
-29.9004,-2.17822e-14
-30.3504,-2.93393e-14
-30.8004,-3.73161e-14
-31.2504,-4.54018e-14
-31.7004,-5.36599e-14
-32.1504,-6.22096e-14
-32.6004,-7.0947e-14
-33.0504,-8.00494e-14
-33.5004,-8.94778e-14
-33.9504,-9.92377e-14
-34.4004,-1.09342e-13
-34.8504,-1.19846e-13
-35.3004,-1.34419e-13
-35.7504,-1.47736e-13
-36.2004,-1.53934e-13
-36.6504,-1.78435e-13
-37.1004,-1.78941e-13
-37.5504,-1.92323e-13
-38.0004,-2.06365e-13
-38.4504,-2.20655e-13
-38.9004,-3.08407e-13
-39.3504,-2.51165e-13
-39.8004,-2.90276e-13
-40.2504,-2.84294e-13
-40.7004,-3.51889e-13
-41.1504,-3.20609e-13
-41.6004,-3.39454e-13
-42.0504,-4.69268e-13
-42.5004,-3.84972e-13
-42.9504,-4.0917e-13
-43.4004,-4.33881e-13
-43.8504,-4.60182e-13
-44.3004,-4.87161e-13
-44.7504,-6.21415e-13
-45.2004,-5.45935e-13
-45.6504,-5.7716e-13
-46.1004,-6.07913e-13
-46.5504,-6.42139e-13
-47.0004,-6.78374e-13
-47.4504,-7.16893e-13
-47.9004,-7.58079e-13
-48.3504,-7.98866e-13
-48.8004,-8.43686e-13
-49.2504,-8.95393e-13
-49.7004,-9.54112e-13
-50.1504,-1.00622e-12
-50.6004,-1.06653e-12
-51.0504,-1.1378e-12
-51.5004,-1.19562e-12
-51.9504,-1.26543e-12
-52.4004,-1.33939e-12
-52.8504,-1.4189e-12
-53.3004,-1.50372e-12
-53.7504,-1.59378e-12
-54.2004,-1.69023e-12
-54.6504,-1.79403e-12
-55.1004,-1.90608e-12
-55.5504,-2.02744e-12
-56.0004,-2.15874e-12
-56.4504,-2.30243e-12
-56.9004,-2.46025e-12
-57.3504,-2.63433e-12
-57.8004,-2.82752e-12
-58.2504,-2.99562e-12
-58.7004,-3.29112e-12
-59.1504,-3.50709e-12
-59.6004,-4.1423e-12
-60.0504,-4.36082e-12
-60.5004,-4.75793e-12
-60.9504,-5.3593e-12
-61.4004,-6.16736e-12
-61.8504,-7.35754e-12
-62.3004,-9.47008e-12
-62.7504,-1.59146e-11
-62.9754,-1.0126e-10
-63.1137,-2.75171e-11
-63.1898,-3.95617e-11
-63.1904,-3.96287e-11
-63.1906,-3.96882e-11



==> data/ivcurve/v1_ivcurve.csv <==
"x","y"
0,-6.00924e-29
0,-4.54737e-22
0,-4.54739e-22
-0.09,-3.97083e-20
-0.20448,-7.44964e-20
-0.352541,-1.14751e-19
-0.544033,-1.60819e-19
-0.791696,-2.12505e-19
-1.11201,-2.69228e-19
-1.52628,-3.29684e-19
-1.97628,-3.82841e-19
-2.42628,-4.25866e-19
-2.87628,-4.60871e-19
-3.32628,-4.89709e-19
-3.77628,-5.14233e-19
-4.22628,-5.34361e-19
-4.67628,-5.52902e-19
-5.12628,-5.68103e-19
-5.57628,-5.82982e-19
-6.02628,-5.97178e-19
-6.47628,-6.10146e-19
-6.92628,-6.26451e-19
-7.37628,-6.45868e-19
-7.82628,-6.74231e-19
-8.27628,-7.20836e-19
-8.72628,-8.12534e-19
-9.17628,-9.97703e-19
-9.62628,-1.37487e-18
-10.0763,-2.13914e-18
-10.5263,-3.64881e-18
-10.9763,-6.54554e-18
-11.4263,-1.19386e-17
-11.8763,-2.16753e-17
-12.3263,-3.87457e-17
-12.7763,-6.78851e-17
-13.2263,-1.16385e-16
-13.6763,-1.95277e-16
-14.1263,-3.209e-16
-14.5763,-5.17111e-16
-15.0263,-8.18185e-16
-15.4763,-1.27278e-15
-15.9263,-1.94909e-15
-16.3763,-2.94175e-15
-16.8263,-4.38069e-15
-17.2763,-6.44258e-15
-17.7263,-9.36536e-15
-18.1763,-1.34665e-14
-18.6263,-1.91658e-14
-19.0763,-2.70132e-14
-19.5263,-3.77172e-14
-19.9763,-5.21857e-14
-20.4263,-7.15497e-14
-20.8763,-9.71714e-14
-21.3263,-1.30596e-13
-21.7763,-1.73613e-13
-22.2263,-2.28632e-13
-22.6763,-2.98737e-13
-23.1263,-3.87582e-13
-23.5763,-4.99531e-13
-24.0263,-6.39779e-13
-24.4763,-8.14523e-13
-24.9263,-1.03109e-12
-25.3763,-1.29794e-12
-25.8263,-1.62506e-12
-26.2763,-2.02382e-12
-26.7263,-2.50659e-12
-27.1763,-3.08722e-12
-27.6263,-3.77832e-12
-28.0763,-4.58916e-12
-28.5263,-5.51666e-12
-28.9763,-6.57938e-12
-29.4263,-9.31386e-12
-29.8763,-1.46208e-11
-30.3263,-2.00148e-11
-30.7763,-2.54417e-11
-31.2263,-3.08917e-11
-31.6763,-3.65941e-11
-32.1263,-4.18556e-11
-32.5763,-4.74491e-11
-33.0263,-5.3121e-11
-33.4763,-5.88773e-11
-33.9263,-6.47558e-11
-34.3763,-7.07276e-11
-34.8263,-7.6821e-11
-35.2763,-8.3152e-11
-35.7263,-8.96603e-11
-36.1763,-9.61709e-11
-36.6263,-1.1903e-10
-37.0763,-1.0967e-10
-37.5263,-1.16492e-10
-37.9763,-1.23432e-10
-38.4263,-1.30557e-10
-38.8763,-1.37725e-10
-39.3263,-1.45068e-10
-39.7763,-1.52707e-10
-40.2263,-1.60451e-10
-40.6763,-1.68555e-10
-41.1263,-1.76879e-10
-41.5763,-1.86031e-10
-42.0263,-1.95745e-10
-42.4763,-2.05431e-10
-42.9263,-2.15516e-10
-43.3763,-2.26266e-10
-43.8263,-2.38117e-10
-44.2763,-2.50493e-10
-44.7263,-2.63388e-10
-45.1763,-2.76786e-10
-45.6263,-2.90943e-10
-46.0763,-3.06148e-10
-46.5263,-3.2218e-10
-46.9763,-3.39115e-10
-47.4263,-3.5743e-10
-47.8763,-3.77804e-10
-48.3263,-3.99566e-10
-48.7763,-4.22639e-10
-49.2263,-4.41639e-10
-49.6763,-4.66024e-10
-50.1263,-4.91895e-10
-50.5763,-5.21298e-10
-51.0263,-5.67524e-10
-51.4763,-6.04505e-10
-51.9263,-6.19907e-10
-52.3763,-6.84322e-10
-52.8263,-6.93043e-10
-53.2763,-7.30975e-10
-53.7263,-8.23098e-10
-54.1763,-8.11328e-10
-54.6263,-9.3438e-10
-55.0763,-1.0046e-09
-55.3013,-1.03503e-09
-55.5827,-1.08163e-09
-55.7586,-1.04217e-09
-55.9825,-1.15551e-09
-56.2624,-1.07398e-09
-56.6185,-1.29315e-09
-57.0562,-1.4048e-09
-57.5062,-1.54271e-09
-57.9562,-1.71501e-09
-58.4062,-1.93889e-09
-58.8562,-2.30703e-09
-59.3062,-2.84818e-09
-59.7562,-3.6017e-09
-60.2062,-5.76845e-09
-60.4312,-8.16743e-09



==> data/ivcurve/v2_ivcurve.csv <==
"x","y"
0,-4.50879e-28
0,-3.18544e-18
0,-3.24164e-18
-0.09,-3.37476e-18
-0.20448,-3.53343e-18
-0.352541,-3.7422e-18
-0.544033,-4.02165e-18
-0.791696,-4.40462e-18
-1.11201,-4.94774e-18
-1.52628,-5.75537e-18
-1.97628,-6.8091e-18
-2.42628,-8.10302e-18
-2.87628,-9.7081e-18
-3.32628,-1.17134e-17
-3.77628,-1.42317e-17
-4.22628,-1.74028e-17
-4.67628,-2.1401e-17
-5.12628,-2.67057e-17
-5.57628,-3.27678e-17
-6.02628,-4.06958e-17
-6.47628,-5.05823e-17
-6.92628,-6.28529e-17
-7.37628,-7.80059e-17
-7.82628,-9.66315e-17
-8.27628,-1.19424e-16
-8.72628,-1.47202e-16
-9.17628,-1.80943e-16
-9.62628,-2.21823e-16
-10.0763,-2.71281e-16
-10.5263,-3.32524e-16
-10.9763,-4.03618e-16
-11.4263,-4.91789e-16
-11.8763,-5.99636e-16
-12.3263,-7.32594e-16
-12.7763,-8.98155e-16
-13.2263,-1.10673e-15
-13.6763,-1.37284e-15
-14.1263,-1.71757e-15
-14.5763,-2.16659e-15
-15.0263,-2.7616e-15
-15.4763,-3.55572e-15
-15.9263,-4.62285e-15
-16.3763,-6.0646e-15
-16.8263,-8.01812e-15
-17.2763,-1.06682e-14
-17.7263,-1.42619e-14
-18.1763,-1.91271e-14
-18.6263,-2.5695e-14
-19.0763,-3.45277e-14
-19.5263,-4.63508e-14
-19.9763,-6.20877e-14
-20.4263,-8.2886e-14
-20.8763,-1.10126e-13
-21.3263,-1.45383e-13
-21.7763,-1.9047e-13
-22.2263,-2.47819e-13
-22.6763,-3.20559e-13
-23.1263,-4.12379e-13
-23.5763,-5.27666e-13
-24.0263,-6.70276e-13
-24.4763,-8.50542e-13
-24.9263,-1.06879e-12
-25.3763,-1.34399e-12
-25.8263,-1.67718e-12
-26.2763,-2.08291e-12
-26.7263,-2.57308e-12
-27.1763,-3.15828e-12
-27.6263,-3.8637e-12
-28.0763,-4.68309e-12
-28.5263,-5.62188e-12
-28.9763,-6.69483e-12
-29.4263,-9.50711e-12
-29.8763,-1.47555e-11
-30.3263,-2.01633e-11
-30.7763,-2.56168e-11
-31.2263,-3.1705e-11
-31.6763,-3.65661e-11
-32.1263,-4.35547e-11
-32.5763,-4.77121e-11
-33.0263,-5.64973e-11
-33.4763,-5.92607e-11
-33.9263,-6.51479e-11
-34.3763,-7.11723e-11
-34.8263,-7.73088e-11
-35.2763,-8.36355e-11
-35.7263,-1.01386e-10
-36.1763,-9.6838e-11
-36.6263,-1.03441e-10
-37.0763,-1.25455e-10
-37.5263,-1.17101e-10
-37.9763,-1.24261e-10
-38.4263,-1.31433e-10
-38.8763,-1.38709e-10
-39.3263,-1.46171e-10
-39.7763,-1.53868e-10
-40.2263,-1.61744e-10
-40.6763,-1.69795e-10
-41.1263,-1.78287e-10
-41.5763,-2.01034e-10
-42.0263,-1.97181e-10
-42.4763,-2.0694e-10
-42.9263,-2.17377e-10
-43.3763,-2.28294e-10
-43.8263,-2.39523e-10
-44.2763,-2.51753e-10
-44.7263,-2.64558e-10
-45.1763,-2.77323e-10
-45.6263,-2.92717e-10
-46.0763,-3.07911e-10
-46.5263,-3.21903e-10
-46.9763,-3.40628e-10
-47.4263,-3.56539e-10
-47.8763,-3.75982e-10
-48.3263,-4.00177e-10
-48.7763,-4.18519e-10
-49.2263,-4.41466e-10
-49.6763,-4.705e-10
-50.1263,-4.9638e-10
-50.5763,-5.17592e-10
-51.0263,-5.52058e-10
-51.4763,-5.82164e-10
-51.9263,-6.1423e-10
-52.3763,-6.48423e-10
-52.8263,-6.845e-10
-53.2763,-7.13282e-10
-53.7263,-7.52713e-10
-54.1763,-8.04818e-10
-54.6263,-8.49463e-10
-55.0763,-8.96867e-10
-55.5263,-9.47656e-10
-55.9763,-1.00111e-09
-56.4263,-1.0592e-09
-56.8763,-1.3375e-09
-57.3263,-1.22573e-09
-57.7763,-1.63826e-09
-58.0013,-1.50418e-09
-58.1468,-1.65274e-09
-58.335,-1.67682e-09
-58.5783,-1.78805e-09
-58.7305,-2.18753e-09
-58.8225,-2.15041e-09
-58.9394,-2.2102e-09
-59.0881,-2.28942e-09
-59.1827,-2.51233e-09
-59.303,-2.85102e-09
-59.4509,-2.78995e-09
-59.6391,-3.6351e-09
-59.8664,-4.70765e-09
-60.1313,-7.91103e-09
-60.4512,-8.02826e-09
-60.6112,-5.83181e-09
-60.6993,-5.97592e-09
-60.7217,-6.50611e-09
-60.7284,-6.01113e-09
-60.7367,-6.33771e-09
-60.7469,-5.48303e-09
-60.7575,-7.56901e-09
-60.7608,-6.15041e-09



==> data/ivcurve/v3_ivcurve.csv <==
"x","y"
0,-2.38407e-31
0,-1.59958e-21
0,-1.5993e-21
-0.09,-1.85481e-21
-0.2064,-2.08282e-21
-0.356944,-2.35013e-21
-0.551648,-2.65729e-21
-0.803464,-3.00501e-21
-1.12915,-3.39197e-21
-1.48088,-3.75122e-21
-1.93088,-4.14651e-21
-2.38088,-4.49072e-21
-2.83088,-4.79872e-21
-3.28088,-4.91849e-21
-3.73088,-5.3069e-21
-4.18088,-5.61199e-21
-4.63088,-5.9412e-21
-5.08088,-6.15656e-21
-5.53088,-6.51989e-21
-5.98088,-6.89668e-21
-6.43088,-7.31825e-21
-6.88088,-7.79029e-21
-7.33088,-8.41015e-21
-7.78088,-9.15389e-21
-8.23088,-1.00926e-20
-8.68088,-1.12664e-20
-9.13088,-1.28692e-20
-9.35588,-1.36799e-20
-9.64688,-1.50163e-20
-10.0232,-1.71493e-20
-10.4732,-2.0482e-20
-10.9232,-2.50556e-20
-11.3732,-3.16014e-20
-11.8232,-4.13724e-20
-12.2732,-5.65602e-20
-12.7232,-8.17009e-20
-13.1732,-1.22216e-19
-13.6232,-1.9187e-19
-14.0732,-3.1094e-19
-14.5232,-5.14398e-19
-14.9732,-8.5954e-19
-15.4232,-1.43871e-18
-15.8732,-2.39739e-18
-16.3232,-3.96048e-18
-16.7732,-6.46885e-18
-17.2232,-1.04292e-17
-17.6732,-1.65815e-17
-18.1232,-2.59868e-17
-18.5732,-4.01403e-17
-19.0232,-6.11121e-17
-19.4732,-9.17157e-17
-19.9232,-1.35694e-16
-20.3732,-1.97896e-16
-20.8232,-2.84311e-16
-21.2732,-4.01835e-16
-21.7232,-5.58462e-16
-22.1732,-7.65708e-16
-22.6232,-1.0391e-15
-23.0732,-1.40209e-15
-23.5232,-1.89431e-15
-23.9732,-2.65318e-15
-24.4232,-4.15418e-15
-24.8732,-8.78896e-15
-25.3232,-2.68974e-14
-25.7732,-1.07571e-13
-26.2232,-4.85516e-13
-26.6732,-2.36555e-12
-27.1232,-1.34406e-11
-27.5732,-9.49077e-11
-27.7982,-2.91321e-10
-28.0796,-1.33047e-09
-28.2496,-3.11913e-09
-28.4404,-5.91197e-09
-28.6791,-7.6747e-09
-28.9674,-8.00082e-09
-29.3156,-8.04474e-09
-29.7214,-8.0657e-09
-30.1714,-8.08794e-09
-30.6214,-8.11076e-09
-31.0714,-8.13417e-09
-31.5214,-8.15834e-09
-31.9714,-8.18353e-09
-32.4214,-8.21008e-09
-32.8714,-8.23828e-09
-33.3214,-8.26821e-09
-33.7714,-8.29966e-09
-34.2214,-8.3324e-09
-34.3339,-8.34083e-09
-34.3691,-8.34346e-09
-34.3805,-8.34432e-09
-34.3954,-8.34545e-09

"x","y"
0,-2.38407e-31
0,-1.30531e-21
0,-1.3015e-21
-0.09,-1.55442e-21
-0.2064,-1.78464e-21
-0.354461,-2.04747e-21
-0.545953,-2.3499e-21
-0.793616,-2.69275e-21
-1.11393,-3.07471e-21
-1.5282,-3.49384e-21
-1.9782,-3.88187e-21
-2.4282,-4.21982e-21
-2.8782,-4.52304e-21
-3.3282,-4.81883e-21
-3.7782,-5.07631e-21
-4.2282,-5.34211e-21
-4.6782,-5.61692e-21
-5.1282,-5.90339e-21
-5.5782,-6.22302e-21
-6.0282,-6.58829e-21
-6.4782,-7.00678e-21
-6.9282,-7.51935e-21
-7.3782,-8.13685e-21
-7.8282,-8.90839e-21
-8.2782,-9.85731e-21
-8.7282,-1.10568e-20
-9.1782,-1.25964e-20
-9.6282,-1.45689e-20
-10.0782,-1.71515e-20
-10.5282,-2.06023e-20
-10.9782,-2.53627e-20
-11.4282,-3.22144e-20
-11.8782,-4.2501e-20
-12.3282,-5.85794e-20
-12.7782,-8.47475e-20
-13.2282,-1.28471e-19
-13.6782,-2.02814e-19
-14.1282,-3.29952e-19
-14.5782,-5.4706e-19
-15.0282,-9.14958e-19
-15.4782,-1.53135e-18
-15.9282,-2.54983e-18
-16.3782,-4.20726e-18
-16.8282,-6.86179e-18
-17.2782,-1.10446e-17
-17.7282,-1.75297e-17
-18.1782,-2.74245e-17
-18.6282,-4.22864e-17
-19.0782,-6.42666e-17
-19.5282,-9.62818e-17
-19.9782,-1.42201e-16
-20.4282,-2.07017e-16
-20.8782,-2.96847e-16
-21.3282,-4.18671e-16
-21.7782,-5.80735e-16
-22.2282,-7.94969e-16
-22.6782,-1.07707e-15
-23.1282,-1.44578e-15
-23.5782,-1.92578e-15
-24.0282,-2.55587e-15
-24.4782,-3.42664e-15
-24.9282,-4.84239e-15
-25.3782,-8.09647e-15
-25.8282,-1.90499e-14
-26.2782,-6.60202e-14
-26.7282,-2.99516e-13
-27.1782,-1.65755e-12
-27.6282,-1.23114e-11
-28.0782,-1.33193e-10
-28.5282,-6.78166e-10
-28.9782,-7.97894e-10
-29.2032,-8.03462e-10
-29.4942,-8.05833e-10
-29.8457,-8.07629e-10
-30.2554,-8.09673e-10
-30.7054,-8.11982e-10
-31.1554,-8.14366e-10
-31.6054,-8.16816e-10
-32.0554,-8.19376e-10
-32.5054,-8.22082e-10
-32.9554,-8.24957e-10
-33.4054,-8.28007e-10
-33.8554,-8.312e-10
-34.3054,-8.34527e-10
-34.7554,-8.38e-10
-35.2054,-8.4166e-10
-35.6554,-8.45539e-10
-36.1054,-8.4973e-10
-36.5554,-8.54244e-10
-37.0054,-8.59193e-10
-37.2304,-8.61815e-10
-37.2911,-8.62595e-10
-37.3684,-8.63547e-10
-37.4667,-8.64785e-10
-37.5292,-8.65586e-10
-37.569,-8.66101e-10

"x","y"
0,-2.38407e-31
0,-1.27271e-21
0,-1.2722e-21
-0.09,-1.52511e-21
-0.2064,-1.75532e-21
-0.356944,-2.02228e-21
-0.551648,-2.32895e-21
-0.803464,-2.67597e-21
-1.12915,-3.06191e-21
-1.55036,-3.48467e-21
-2.00036,-3.86938e-21
-2.45036,-4.20542e-21
-2.90036,-4.50731e-21
-3.35036,-4.78616e-21
-3.80036,-5.06161e-21
-4.25036,-5.32074e-21
-4.70036,-5.59869e-21
-5.15036,-5.88656e-21
-5.60036,-6.21206e-21
-6.05036,-6.57429e-21
-6.50036,-6.99763e-21
-6.95036,-7.51291e-21
-7.40036,-8.14004e-21
-7.85036,-8.91591e-21
-8.30036,-9.87386e-21
-8.75036,-1.10933e-20
-9.20036,-1.26572e-20
-9.65036,-1.46463e-20
-10.1004,-1.72639e-20
-10.5504,-2.07663e-20
-11.0004,-2.56073e-20
-11.4504,-3.25908e-20
-11.9004,-4.3096e-20
-12.3504,-5.95499e-20
-12.8004,-8.63734e-20
-13.2504,-1.31241e-19
-13.7004,-2.07569e-19
-14.1504,-3.38114e-19
-14.6004,-5.60984e-19
-15.0504,-9.38464e-19
-15.5004,-1.57051e-18
-15.9504,-2.61409e-18
-16.4004,-4.31108e-18
-16.8504,-7.02677e-18
-17.3004,-1.13025e-17
-17.7504,-1.79265e-17
-18.2004,-2.80253e-17
-18.6504,-4.31819e-17
-19.1004,-6.55811e-17
-19.5504,-9.8182e-17
-20.0004,-1.44906e-16
-20.4504,-2.10802e-16
-20.9004,-3.02039e-16
-21.3504,-4.25632e-16
-21.8004,-5.89946e-16
-22.2504,-8.07111e-16
-22.7004,-1.09289e-15
-23.1504,-1.4659e-15
-23.6004,-1.94868e-15
-24.0504,-2.57033e-15
-24.5004,-3.37036e-15
-24.9504,-4.416e-15
-25.4004,-5.89193e-15
-25.8504,-8.47852e-15
-26.3004,-1.52644e-14
-26.7504,-4.28044e-14
-27.2004,-1.95142e-13
-27.6504,-1.38569e-12
-28.1004,-1.5051e-11
-28.5504,-6.90526e-11
-29.0004,-7.93698e-11
-29.4504,-8.05271e-11
-29.9004,-8.08302e-11
-30.3504,-8.11068e-11
-30.8004,-8.13891e-11
-31.2504,-8.16777e-11
-31.2644,-8.16869e-11
-31.2687,-8.16897e-11
-31.2694,-8.16899e-11

"x","y"
0,-2.38407e-31
0,-1.26909e-21
0,-1.26895e-21
-0.09,-1.52186e-21
-0.2064,-1.75206e-21
-0.356944,-2.01903e-21
-0.551648,-2.32569e-21
-0.803464,-2.6727e-21
-1.12915,-3.05863e-21
-1.55036,-3.48138e-21
-2.00036,-3.86607e-21
-2.45036,-4.20209e-21
-2.90036,-4.50396e-21
-3.35036,-4.7832e-21
-3.80036,-5.05361e-21
-4.25036,-5.3178e-21
-4.70036,-5.59449e-21
-5.15036,-5.88238e-21
-5.60036,-6.20814e-21
-6.05036,-6.571e-21
-6.50036,-6.99341e-21
-6.95036,-7.50824e-21
-7.40036,-8.13483e-21
-7.85036,-8.91132e-21
-8.30036,-9.86944e-21
-8.75036,-1.10889e-20
-9.20036,-1.26509e-20
-9.65036,-1.46417e-20
-10.1004,-1.72595e-20
-10.5504,-2.07629e-20
-11.0004,-2.56035e-20
-11.4504,-3.25865e-20
-11.9004,-4.30915e-20
-12.3504,-5.95454e-20
-12.8004,-8.63688e-20
-13.2504,-1.31236e-19
-13.7004,-2.07564e-19
-14.1504,-3.38109e-19
-14.6004,-5.60979e-19
-15.0504,-9.38459e-19
-15.5004,-1.5705e-18
-15.9504,-2.61409e-18
-16.4004,-4.31107e-18
-16.8504,-7.02677e-18
-17.3004,-1.13025e-17
-17.7504,-1.79265e-17
-18.2004,-2.80253e-17
-18.6504,-4.31819e-17
-19.1004,-6.55811e-17
-19.5504,-9.81818e-17
-20.0004,-1.44906e-16
-20.4504,-2.10802e-16
-20.9004,-3.02039e-16
-21.3504,-4.25632e-16
-21.8004,-5.89945e-16
-22.2504,-8.07108e-16
-22.7004,-1.09287e-15
-23.1504,-1.46576e-15
-23.6004,-1.94822e-15
-24.0504,-2.56793e-15
-24.5004,-3.35827e-15
-24.9504,-4.35912e-15
-25.4004,-5.6176e-15
-25.8504,-7.18888e-15
-26.3004,-9.13663e-15
-26.7504,-1.15323e-14
-27.2004,-1.44525e-14
-27.6504,-1.79688e-14
-28.1004,-2.21213e-14
-28.5504,-2.68778e-14
-29.0004,-3.23754e-14
-29.4504,-4.91836e-14
-29.9004,-8.09155e-14
-30.3504,-1.13198e-13
-30.8004,-1.45015e-13
-31.2504,-1.76459e-13
-31.7004,-2.07859e-13
-32.1504,-2.39777e-13
-32.6004,-2.72228e-13
-33.0504,-3.05037e-13
-33.5004,-3.38168e-13
-33.9504,-3.71718e-13
-34.4004,-4.05935e-13
-34.8504,-4.41536e-13
-35.3004,-4.76106e-13
-35.7504,-5.12128e-13
-36.2004,-5.48789e-13
-36.6504,-5.90084e-13
-37.1004,-6.24239e-13
-37.5504,-6.62946e-13
-38.0004,-7.01646e-13
-38.4504,-7.40602e-13
-38.9004,-8.03451e-13
-39.3504,-8.19997e-13
-39.8004,-9.05196e-13
-40.2504,-9.03698e-13
-40.7004,-9.47583e-13
-41.1504,-9.91951e-13
-41.6004,-1.03847e-12
-42.0504,-1.27512e-12
-42.5004,-1.13967e-12
-42.9504,-1.19426e-12
-43.4004,-1.25051e-12
-43.8504,-1.30975e-12
-44.3004,-1.50103e-12
-44.7504,-1.43899e-12
-45.2004,-1.50718e-12
-45.6504,-1.57919e-12
-46.1004,-1.65396e-12
-46.5504,-1.73181e-12
-47.0004,-1.81516e-12
-47.4504,-1.90503e-12
-47.9004,-2.00302e-12
-48.3504,-2.10937e-12
-48.8004,-2.21716e-12
-49.2504,-2.33676e-12
-49.7004,-2.45521e-12
-50.1504,-2.58261e-12
-50.6004,-2.71611e-12
-51.0504,-2.86279e-12
-51.5004,-3.00369e-12
-51.9504,-3.15926e-12
-52.4004,-3.32516e-12
-52.8504,-3.5006e-12
-53.3004,-3.68603e-12
-53.7504,-3.88148e-12
-54.2004,-4.08822e-12
-54.6504,-4.34502e-12
-55.1004,-4.54114e-12
-55.5504,-4.78793e-12
-56.0004,-5.05137e-12
-56.4504,-5.32977e-12
-56.9004,-5.62635e-12
-57.3504,-5.94352e-12
-57.8004,-6.31071e-12
-58.2504,-6.64682e-12
-58.7004,-7.03838e-12
-59.1504,-7.45971e-12
-59.6004,-7.91466e-12
-60.0504,-8.40697e-12
-60.5004,-8.94067e-12
-60.9504,-9.52295e-12
-61.4004,-1.00842e-11
-61.8504,-1.08667e-11
-62.3004,-1.16479e-11
-62.7504,-1.2516e-11
-63.2004,-1.35054e-11
-63.6504,-1.54493e-11
-64.1004,-1.69762e-11
-64.5504,-1.8846e-11
-64.7754,-1.99641e-11
-65.0568,-2.1605e-11
-65.4027,-2.41608e-11
-65.8058,-2.84401e-11
-66.2558,-3.7279e-11
-66.4808,-4.66621e-11
-66.6167,-5.80747e-11
-66.6578,-6.385e-11
-66.6834,-6.86313e-11
-66.6916,-7.04297e-11
-66.6967,-7.16395e-11
-66.6975,-7.18434e-11
-66.6981,-7.19767e-11
-66.6984,-7.20638e-11
-66.6989,-7.21788e-11
-66.6995,-7.2331e-11
-66.6997,-7.23813e-11
-66.6998,-7.24144e-11



==> data/v1_images/x102_230.csv <==
"x","y"
0,3.18255e-07
0.000397245,3.47747e-07
0.0013208,4.16191e-07
0.00171805,5.21468e-07
0.0026416,7.66556e-07
0.00303885,1.01035e-06
0.0039624,1.57771e-06
0.00435965,2.10597e-06
0.0052832,3.33423e-06
0.00568045,4.46168e-06
0.006604,7.08274e-06
0.00700125,9.48125e-06
0.0079248,1.50573e-05
0.00832205,2.01562e-05
0.00924561,3.20102e-05
0.00964285,4.28475e-05
0.0105664,6.8043e-05
0.0109637,9.10763e-05
0.0118872,0.000144626
0.0122845,0.00019358
0.013208,0.000307392
0.0136053,0.000411436
0.0145288,0.000653327
0.0149261,0.000874457
0.0158496,0.00138856
0.0162469,0.00185854
0.0171704,0.00295118
0.0175677,0.00395005
0.0184912,0.0062723
0.0188885,0.00839524
0.019812,0.0133308
0.0202093,0.0178428
0.0211328,0.0283327
0.0215301,0.0379222
0.0224536,0.0602168
0.0228509,0.0805979
0.0237744,0.127982
0.0241717,0.171299
0.0250952,0.272006
0.0254925,0.364069
0.026416,0.578107
0.0268133,0.773775
0.0277368,1.22868
0.0281341,1.64454
0.0290576,2.61138
0.0294549,3.49524
0.0303784,5.55011
0.0307757,7.42864
0.0316992,11.796
0.0320965,15.7886
0.03302,25.071
0.0334173,33.5572
0.0343408,53.2866
0.0347381,71.3246
0.0356616,113.261
0.0360589,151.607
0.0369824,240.758
0.0373797,322.297
0.0383032,511.868
0.0387005,685.352
0.039624,1088.68
0.0400213,1458.23
0.0409448,2317.39
0.0413421,3106.59
0.0422656,4941.39
0.0426629,6635.88
0.0435864,10575.4
0.0439837,14255.3
0.0449072,22810.9
0.0453045,30996.6
0.046228,50027.5
0.0466253,69157.7
0.0475488,113633
0.0479461,157688
0.0488696,260109
0.0492096,295849
0.05,378941
0.05,728402
0.0500573,699405
0.0501904,631989
0.0509849,571895
0.052832,432195
0.054421,360658
0.0581152,194354
0.0597042,141624
0.0633984,19014.3
0.0665764,13624.7
0.0739648,1086.57
0.0771428,766.308
0.0845313,21.0801
0.0908872,14.8473
0.105664,0.318347
0.11202,0.223573
0.126797,0.00242778
0.133153,0.00170501
0.14793,1.84913e-05
0.154286,1.30075e-05
0.169063,2.03139e-07
0.175418,1.93262e-07
0.190195,1.71563e-07
0.196551,1.71938e-07
0.211328,1.73162e-07
0.217684,1.73537e-07
0.232461,1.74754e-07
0.238817,1.75172e-07
0.253594,1.7652e-07
0.25995,1.7698e-07
0.274727,1.78462e-07
0.281082,1.78965e-07
0.295859,1.8058e-07
0.302215,1.81124e-07
0.316992,1.82873e-07
0.323348,1.83458e-07
0.338125,1.85341e-07
0.344481,1.85968e-07
0.359258,1.87984e-07
0.365614,1.88653e-07
0.380391,1.90804e-07
0.386747,1.91513e-07
0.401523,1.93799e-07
0.407879,1.94549e-07
0.422656,1.96971e-07
0.429012,1.97761e-07
0.443789,2.0032e-07
0.450145,2.0115e-07
0.464922,2.03847e-07
0.471278,2.04716e-07
0.486055,2.07553e-07
0.492411,2.08461e-07
0.507188,2.11438e-07
0.513543,2.12384e-07
0.52832,2.15503e-07
0.534676,2.16487e-07
0.549453,2.19749e-07
0.555809,2.2077e-07
0.570586,2.24177e-07
0.576942,2.25233e-07
0.591719,2.28786e-07
0.598075,2.29877e-07
0.612852,2.33578e-07
0.619207,2.34702e-07
0.633984,2.38552e-07
0.64034,2.39707e-07
0.655117,2.43706e-07
0.661473,2.4489e-07
0.67625,2.49041e-07
0.682606,2.50251e-07
0.697383,2.54555e-07
0.703739,2.55814e-07
0.718516,2.60378e-07
0.724872,2.66732e-07
0.739648,2.88411e-07
0.746004,2.42476e-06
0.760781,7.38606e-06
0.767137,0.000293817
0.781914,0.000957083
0.78827,0.0385158
0.803047,0.125487
0.809403,2.59408
0.82418,8.3125
0.827358,74.0243
0.834746,226.64
0.836335,1171.62
0.840029,3367.5
0.841618,8081.72
0.845313,19036.7
0.846107,33739.2
0.847954,67912.5
0.848351,87614.8
0.849275,133411
0.849493,144097
0.85,188200
0.85,168936
0.850179,186191
0.850596,181509
0.850993,178941
0.851917,172961
0.852314,169896
0.853237,162760
0.853635,160155
0.854558,154085
0.854955,151838
0.855879,146600
0.856276,144641
0.8572,140071
0.857597,138348
0.858521,134325
0.858918,132800
0.859841,129233
0.860239,127874
0.861162,124694
0.861559,123478
0.862483,120628
0.86288,119535
0.863804,116971
0.864201,115985
0.865125,113668
0.865522,112776
0.866445,110675
0.866843,109866
0.867766,107955
0.868163,107218
0.869087,105476
0.869484,104803
0.870408,103208
0.870805,102592
0.871729,101129
0.872126,100563
0.873049,99216
0.873447,98695.1
0.87437,97450.8
0.874767,96969.5
0.875691,95816.5
0.876088,95370.3
0.877012,94298.1
0.877409,93883
0.878333,92882.2
0.87873,92494.5
0.879653,91556.6
0.880051,91193.4
0.880974,90311.5
0.881371,89970.8
0.882295,89140.4
0.882692,88819.6
0.883616,88035.1
0.884013,87731.3
0.884937,86985.4
0.885334,86696
0.886257,85982
0.886655,85704.2
0.887578,85015.9
0.887975,84747.3
0.888899,84078.4
0.889296,83816.6
0.89022,83160.9
0.890617,82903.3
0.891541,82254.2
0.891938,81998.2
0.892861,81348.8
0.893259,81091.4
0.894182,80433.3
0.894579,80171.1
0.895503,79494.8
0.8959,79223.5
0.896824,78516.7
0.897221,78230.9
0.898145,77477.5
0.898542,77264.9
0.899465,76700.1
0.899626,76539
0.9,75564.6
0.9,76108.9
0.900236,75377.5
0.900786,74840.1
0.901581,74662
0.903428,74130.2
0.905017,74072.9
0.908711,73864.8
0.911889,73906.4
0.919277,73986
0.922455,74113.9
0.929844,74409.4
0.9362,74531.2
0.950977,74812
0.957332,75078.5
0.972109,75696.3
0.984821,76155.6
1.01438,77220.9
1.0398,77688.8
1.09891,78757.9
1.12433,79457
1.18344,81073.2
1.20886,81785.6
1.26797,83428.6
1.29339,84154.4
1.3525,85824.2
1.37792,86563.8
1.43703,88260.9
1.46245,89014.9
1.52156,90740.4
1.54699,91509.5
1.60609,93264.7
1.63152,94049.9
1.69063,95836.7
1.71605,96639.4
1.77516,98460.2
1.80058,99281.9
1.85969,101140
1.88511,101982
1.94422,103882
1.96964,104747
2.02875,106692
2.05417,107584
2.11328,109582
2.1387,110503
2.19781,112562
2.22324,113515
2.28234,115650
2.30777,116635
2.36687,118873
2.3923,119835
2.45141,122010
2.53594,124951
2.5782,127777
2.62047,129119
2.6416,130531
2.66273,131349
2.6733,132091
2.68387,132477
2.68915,132835
2.69443,133036
2.69708,133204
2.69972,133301
2.7,133351
2.7,133505
2.70104,133722
2.70236,134079
2.70368,134471
2.705,134865
2.70632,135261
2.70764,135660
2.70896,136062
2.71028,136466
2.7116,136872
2.71292,137280
2.71425,137692
2.71557,138105
2.71689,138522
2.71821,138940
2.71953,139362
2.72085,139786
2.72217,140212
2.72349,140641
2.72481,141073
2.72613,141508
2.72745,141945
2.72877,142385
2.7301,142828
2.73142,143273
2.73274,143721
2.73406,144173
2.73538,144627
2.7367,145084
2.73802,145544
2.73934,146007
2.74066,146473
2.74198,146941
2.7433,147413
2.74462,147889
2.74594,148367
2.74727,148848
2.74859,149333
2.74991,149621
2.75,150654
2.75,149803
2.75123,151630
2.75255,154418
2.75519,157292
2.75783,163021
2.76312,168755
2.7684,176424
2.77368,184106
2.77896,191800
2.78425,199505
2.78953,207221
2.79481,214946
2.8001,222679
2.80538,230420
2.81066,238168
2.81595,245923
2.82123,253685
2.82651,261452
2.8318,269225
2.83708,277003
2.84236,284786
2.84765,292574
2.85293,300367
2.85821,308164
2.8635,315965
2.86878,323771
2.87406,331580
2.87935,339394
2.88463,347211
2.88991,355033
2.8952,362858
2.90048,370686
2.90576,378518
2.91104,386354
2.91633,394193
2.92161,402036
2.92689,409882
2.93218,417732
2.93746,425585
2.94274,433441
2.94803,441301
2.95331,449165
2.95859,454190
2.96,458116
2.96,459234
2.96388,459447
2.96916,459938
2.97973,460496
2.99029,461224
3.00086,461966
3.01143,462722
3.02199,463492
3.03256,464278
3.04312,465079
3.05369,465896
3.06426,466730
3.07482,467582
3.08539,468452
3.09596,469342
3.10652,470252
3.11709,471183
3.12766,472136
3.13822,473112
3.14879,474112
3.15936,475138
3.16992,476190
3.18049,477270
3.19105,478379
3.20162,479518
3.21219,480689
3.22275,481894
3.23332,483134
3.24389,484411
3.25445,485727
3.26502,487084
3.27559,488484
3.28615,489929
3.29672,491423
3.30729,492966
3.31785,494563
3.32842,496216
3.33898,497929
3.34955,499704
3.36012,501546
3.37068,503458
3.38125,505444
3.39182,507510
3.40238,509660
3.41295,511898
3.42352,514232
3.43408,516667
3.44465,519210
3.45521,521867
3.46578,524648
3.47635,527560
3.48691,530613
3.49748,533817
3.50805,537183
3.51861,540724
3.52918,544452
3.53975,548384
3.55031,552534
3.56088,556920
3.57145,561563
3.58201,566483
3.59258,571704
3.60314,577251
3.61371,583154
3.62428,589442
3.63484,596148
3.64541,603309
3.65598,610962
3.66654,619147
3.67711,627905
3.68768,637280
3.69824,647317
3.70881,658069
3.71937,669609
3.72994,682059
3.74051,695671
3.75107,710149
3.76,720951
3.76,667498
3.76164,291062
3.77221,133993
3.78277,12895.4
3.79334,1185.31
3.80391,108.566
3.81447,9.94525
3.82504,0.911588
3.83561,0.0836297
3.84617,0.00768193
3.85674,0.000706981
3.8673,6.52739e-05
3.87787,6.07089e-06
3.88844,5.82403e-07
3.899,6.85244e-08
3.90957,1.90176e-08
3.92014,1.32815e-08
3.9307,1.20129e-08
3.94127,1.13713e-08
3.95184,1.08765e-08
3.9624,1.04418e-08
3.97297,1.00438e-08
3.98354,9.6734e-09
3.9941,9.32607e-09
4.00467,8.99821e-09
4.01523,8.68704e-09
4.0258,8.39013e-09
4.03637,8.10605e-09
4.04693,7.83525e-09
4.0575,7.57827e-09
4.06807,7.33345e-09
4.07863,7.09879e-09
4.0892,6.87282e-09
4.09977,6.65442e-09
4.11033,6.44255e-09
4.1209,6.23599e-09
4.13146,6.03285e-09
4.14203,5.73555e-09
4.16316,5.48035e-09
4.17373,5.28434e-09
4.1843,5.11286e-09
4.19486,4.94178e-09
4.20543,4.71877e-09
4.216,3.87796e-09
4.22656,3.82833e-09
4.23713,8.71176e-08
4.2477,1.00334e-06
4.25826,1.10968e-05
4.26883,0.000122304
4.27939,0.00134757
4.28996,0.0148475
4.30053,0.163588
4.31109,1.8024
4.32166,19.8585
4.33223,218.784
4.34279,1401.83
4.34808,8305.28
4.35336,22955.3
4.356,63667.5
4.35864,105767
4.35996,148509
4.36,141974
4.36,177360
4.36128,117650
4.3626,78099.6
4.36393,51739.5
4.36525,34362.3
4.36657,22860.1
4.36789,15225.5
4.36921,10148.8
4.37053,6768.89
4.37185,4517.03
4.37317,3016.33
4.37449,2016.51
4.37581,1351.21
4.37713,909.923
4.37845,619.423
4.37978,431.54
4.3811,315.133
4.38242,250.914
4.38374,228.244
4.38506,243.365
4.38638,298.778
4.3877,403.65
4.38902,575.335
4.39034,842.23
4.39166,1248.47
4.39298,1861.17
4.3943,2781.47
4.39563,4161.07
4.39695,6226.84
4.39827,9317.36
4.39959,13936.5
4.40091,20831.7
4.40223,31105.4
4.40355,46370.6
4.40487,68956.9
4.40619,102159
4.40751,150469
4.40883,214885
4.41,255452
4.41,159695
4.41015,138289
4.41147,106099
4.41412,75666
4.41676,42448.6
4.42204,26348.6
4.42732,12044.1
4.43789,4204.02
4.45902,1240.54
4.48016,164.781
4.52242,20.8233
4.56469,1.51161
4.60695,0.112553
4.64922,0.00805974
4.69148,0.000577138
4.73375,4.1327e-05
4.77602,2.95927e-06
4.81828,2.119e-07
4.86055,1.51731e-08
4.90281,1.08646e-09
4.94508,7.77945e-11
4.98734,5.57033e-12
5.02961,3.9885e-13
5.07188,2.85585e-14
5.11414,2.04484e-15
5.15641,1.46413e-16
5.19867,1.04832e-17
5.24094,7.50602e-19
5.2832,5.37429e-20
5.32547,3.84786e-21
5.36773,2.74109e-22
5.41,3.40721e-23

"x","y"
0,1e-50
0.000397245,1e-50
0.0013208,1e-50
0.00171805,1e-50
0.0026416,1e-50
0.00303885,1e-50
0.0039624,1e-50
0.00435965,1e-50
0.0052832,1e-50
0.00568045,1e-50
0.006604,1e-50
0.00700125,1e-50
0.0079248,1e-50
0.00832205,1e-50
0.00924561,1e-50
0.00964285,1e-50
0.0105664,1e-50
0.0109637,1e-50
0.0118872,1e-50
0.0122845,1e-50
0.013208,1e-50
0.0136053,1e-50
0.0145288,1e-50
0.0149261,1e-50
0.0158496,1e-50
0.0162469,1e-50
0.0171704,1e-50
0.0175677,1e-50
0.0184912,1e-50
0.0188885,1e-50
0.019812,1e-50
0.0202093,1e-50
0.0211328,1e-50
0.0215301,1e-50
0.0224536,1e-50
0.0228509,1e-50
0.0237744,1e-50
0.0241717,1e-50
0.0250952,1e-50
0.0254925,1e-50
0.026416,1e-50
0.0268133,1e-50
0.0277368,1e-50
0.0281341,1e-50
0.0290576,1e-50
0.0294549,1e-50
0.0303784,1e-50
0.0307757,1e-50
0.0316992,1e-50
0.0320965,1e-50
0.03302,1e-50
0.0334173,1e-50
0.0343408,1e-50
0.0347381,1e-50
0.0356616,1e-50
0.0360589,1e-50
0.0369824,1e-50
0.0373797,1e-50
0.0383032,1e-50
0.0387005,1e-50
0.039624,1e-50
0.0400213,1e-50
0.0409448,1e-50
0.0413421,1e-50
0.0422656,1e-50
0.0426629,1e-50
0.0435864,1e-50
0.0439837,1e-50
0.0449072,1e-50
0.0453045,1e-50
0.046228,1e-50
0.0466253,1e-50
0.0475488,1e-50
0.0479461,1e-50
0.0488696,1e-50
0.0492096,1e-50
0.05,1e-50
0.05,1.90018e+17
0.0500573,8.43733e+16
0.0501904,1.27783e+16
0.0509849,5.88744e+14
0.052832,4.60089e+11
0.054421,1.30963e-07
0.0581152,1e-50
0.0597042,1e-50
0.0633984,1e-50
0.0665764,1e-50
0.0739648,1e-50
0.0771428,1e-50
0.0845313,1e-50
0.0908872,1e-50
0.105664,1e-50
0.11202,1e-50
0.126797,1e-50
0.133153,1e-50
0.14793,1e-50
0.154286,1e-50
0.169063,1e-50
0.175418,1e-50
0.190195,1e-50
0.196551,1e-50
0.211328,1e-50
0.217684,1e-50
0.232461,1e-50
0.238817,1e-50
0.253594,1e-50
0.25995,1e-50
0.274727,1e-50
0.281082,1e-50
0.295859,1e-50
0.302215,1e-50
0.316992,1e-50
0.323348,1e-50
0.338125,1e-50
0.344481,1e-50
0.359258,1e-50
0.365614,1e-50
0.380391,1e-50
0.386747,1e-50
0.401523,1e-50
0.407879,1e-50
0.422656,1e-50
0.429012,1e-50
0.443789,1e-50
0.450145,1e-50
0.464922,1e-50
0.471278,1e-50
0.486055,1e-50
0.492411,1e-50
0.507188,1e-50
0.513543,1e-50
0.52832,1e-50
0.534676,1e-50
0.549453,1e-50
0.555809,1e-50
0.570586,1e-50
0.576942,1e-50
0.591719,1e-50
0.598075,1e-50
0.612852,1e-50
0.619207,1e-50
0.633984,1e-50
0.64034,1e-50
0.655117,1e-50
0.661473,1e-50
0.67625,1e-50
0.682606,1e-50
0.697383,1e-50
0.703739,1e-50
0.718516,1e-50
0.724872,1e-50
0.739648,1e-50
0.746004,1e-50
0.760781,1e-50
0.767137,1e-50
0.781914,1e-50
0.78827,1e-50
0.803047,1e-50
0.809403,1e-50
0.82418,1e-50
0.827358,1e-50
0.834746,1e-50
0.836335,1e-50
0.840029,1e-50
0.841618,6.47329e-49
0.845313,1.04562e-44
0.846107,4.9817e-31
0.847954,31.3814
0.848351,38.213
0.849275,60.4447
0.849493,1.60949e-14
0.85,1e-50
0.85,1e-50
0.850179,1e-50
0.850596,1e-50
0.850993,1e-50
0.851917,1e-50
0.852314,1e-50
0.853237,1e-50
0.853635,1e-50
0.854558,1e-50
0.854955,1e-50
0.855879,1e-50
0.856276,1e-50
0.8572,1e-50
0.857597,1e-50
0.858521,1e-50
0.858918,1e-50
0.859841,1e-50
0.860239,1e-50
0.861162,1e-50
0.861559,1e-50
0.862483,1e-50
0.86288,1e-50
0.863804,1e-50
0.864201,1e-50
0.865125,1e-50
0.865522,1e-50
0.866445,1e-50
0.866843,1e-50
0.867766,1e-50
0.868163,1e-50
0.869087,1e-50
0.869484,1e-50
0.870408,1e-50
0.870805,1e-50
0.871729,1e-50
0.872126,1e-50
0.873049,1e-50
0.873447,1e-50
0.87437,1e-50
0.874767,1e-50
0.875691,1e-50
0.876088,1e-50
0.877012,1e-50
0.877409,1e-50
0.878333,1e-50
0.87873,1e-50
0.879653,1e-50
0.880051,1e-50
0.880974,1e-50
0.881371,1e-50
0.882295,1e-50
0.882692,1e-50
0.883616,1e-50
0.884013,1e-50
0.884937,1e-50
0.885334,1e-50
0.886257,1e-50
0.886655,1e-50
0.887578,1e-50
0.887975,1e-50
0.888899,1e-50
0.889296,1e-50
0.89022,1e-50
0.890617,1e-50
0.891541,1e-50
0.891938,1e-50
0.892861,1e-50
0.893259,1e-50
0.894182,1e-50
0.894579,1e-50
0.895503,1e-50
0.8959,1e-50
0.896824,1e-50
0.897221,1e-50
0.898145,1e-50
0.898542,1e-50
0.899465,1e-50
0.899626,1e-50
0.9,1e-50
0.9,1e-50
0.900236,1e-50
0.900786,1e-50
0.901581,1e-50
0.903428,1e-50
0.905017,1e-50
0.908711,1e-50
0.911889,1e-50
0.919277,1e-50
0.922455,1e-50
0.929844,1e-50
0.9362,1e-50
0.950977,1e-50
0.957332,1e-50
0.972109,1e-50
0.984821,1e-50
1.01438,1e-50
1.0398,1e-50
1.09891,1e-50
1.12433,1e-50
1.18344,1e-50
1.20886,1e-50
1.26797,1e-50
1.29339,1e-50
1.3525,1e-50
1.37792,1e-50
1.43703,1e-50
1.46245,1e-50
1.52156,1e-50
1.54699,1e-50
1.60609,1e-50
1.63152,1e-50
1.69063,1e-50
1.71605,1e-50
1.77516,1e-50
1.80058,1e-50
1.85969,1e-50
1.88511,1e-50
1.94422,1e-50
1.96964,1e-50
2.02875,1e-50
2.05417,1e-50
2.11328,1e-50
2.1387,1e-50
2.19781,1e-50
2.22324,1e-50
2.28234,1e-50
2.30777,1e-50
2.36687,1e-50
2.3923,1e-50
2.45141,1e-50
2.53594,0
2.5782,0
2.62047,0
2.6416,0
2.66273,0
2.6733,0
2.68387,0
2.68915,0
2.69443,0
2.69708,0
2.69972,0
2.7,0
2.7,0
2.70104,0
2.70236,0
2.70368,0
2.705,0
2.70632,0
2.70764,0
2.70896,0
2.71028,0
2.7116,0
2.71292,0
2.71425,0
2.71557,0
2.71689,0
2.71821,0
2.71953,0
2.72085,0
2.72217,0
2.72349,0
2.72481,0
2.72613,0
2.72745,0
2.72877,0
2.7301,0
2.73142,0
2.73274,0
2.73406,0
2.73538,0
2.7367,0
2.73802,0
2.73934,0
2.74066,0
2.74198,0
2.7433,0
2.74462,0
2.74594,0
2.74727,0
2.74859,0
2.74991,0
2.75,8.41274e+08
2.75,0
2.75123,8.59568e+08
2.75255,7.07213e+09
2.75519,7.68225e+09
2.75783,1.63397e+10
2.76312,4.08564e+10
2.7684,1.18176e+11
2.77368,3.1933e+11
2.77896,8.04571e+11
2.78425,1.90567e+12
2.78953,4.26238e+12
2.79481,9.04862e+12
2.8001,1.83128e+13
2.80538,3.54765e+13
2.81066,6.60297e+13
2.81595,1.18467e+14
2.82123,2.05505e+14
2.82651,3.45615e+14
2.8318,5.64904e+14
2.83708,8.99355e+14
2.84236,1.39744e+15
2.84765,2.12309e+15
2.85293,3.15903e+15
2.85821,4.6104e+15
2.8635,6.60871e+15
2.86878,9.31582e+15
2.87406,1.29286e+16
2.87935,1.7683e+16
2.88463,2.38587e+16
2.88991,3.17838e+16
2.8952,4.18388e+16
2.90048,5.44615e+16
2.90576,7.0151e+16
2.91104,8.94718e+16
2.91633,1.13058e+17
2.92161,1.41617e+17
2.92689,1.75932e+17
2.93218,2.16868e+17
2.93746,2.65372e+17
2.94274,3.22485e+17
2.94803,3.89269e+17
2.95331,4.67855e+17
2.95859,5.47283e+17
2.96,6.09658e+17
2.96,1.74335e+17
2.96388,4.31791e+17
2.96916,6.07905e+17
2.97973,6.14892e+17
2.99029,6.33565e+17
3.00086,6.51388e+17
3.01143,6.70036e+17
3.02199,6.89482e+17
3.03256,7.09775e+17
3.04312,7.30966e+17
3.05369,7.5311e+17
3.06426,7.76265e+17
3.07482,8.00495e+17
3.08539,8.25868e+17
3.09596,8.5246e+17
3.10652,8.8035e+17
3.11709,9.09625e+17
3.12766,9.40381e+17
3.13822,9.7272e+17
3.14879,1.00675e+18
3.15936,1.0426e+18
3.16992,1.0804e+18
3.18049,1.12029e+18
3.19105,1.16243e+18
3.20162,1.20699e+18
3.21219,1.25417e+18
3.22275,1.30416e+18
3.23332,1.3572e+18
3.24389,1.41353e+18
3.25445,1.47344e+18
3.26502,1.53723e+18
3.27559,1.60523e+18
3.28615,1.67781e+18
3.29672,1.7554e+18
3.30729,1.83843e+18
3.31785,1.92744e+18
3.32842,2.02297e+18
3.33898,2.12568e+18
3.34955,2.23627e+18
3.36012,2.35553e+18
3.37068,2.48436e+18
3.38125,2.62377e+18
3.39182,2.7749e+18
3.40238,2.93903e+18
3.41295,3.11763e+18
3.42352,3.31236e+18
3.43408,3.52511e+18
3.44465,3.75805e+18
3.45521,4.01366e+18
3.46578,4.2948e+18
3.47635,4.60478e+18
3.48691,4.94739e+18
3.49748,5.32708e+18
3.50805,5.74901e+18
3.51861,6.21923e+18
3.52918,6.74483e+18
3.53975,7.33416e+18
3.55031,7.99713e+18
3.56088,8.74547e+18
3.57145,9.59322e+18
3.58201,1.05572e+19
3.59258,1.16575e+19
3.60314,1.29186e+19
3.61371,1.437e+19
3.62428,1.60478e+19
3.63484,1.79959e+19
3.64541,2.0268e+19
3.65598,2.29302e+19
3.66654,2.60639e+19
3.67711,2.97691e+19
3.68768,3.41693e+19
3.69824,3.94173e+19
3.70881,4.57042e+19
3.71937,5.32768e+19
3.72994,6.23812e+19
3.74051,7.60884e+19
3.75107,6.28925e+19
3.76,2.06684e+19
3.76,5.34511e-175
3.76164,3.22526e-65
3.77221,8.05412e-18
3.78277,2.57176e-13
3.79334,4.84347e-197
3.80391,0
3.81447,0
3.82504,0
3.83561,0
3.84617,0
3.85674,0
3.8673,0
3.87787,0
3.88844,0
3.899,0
3.90957,0
3.92014,0
3.9307,0
3.94127,0
3.95184,0
3.9624,0
3.97297,0
3.98354,0
3.9941,0
4.00467,0
4.01523,0
4.0258,0
4.03637,0
4.04693,0
4.0575,0
4.06807,0
4.07863,0
4.0892,0
4.09977,0
4.11033,0
4.1209,0
4.13146,0
4.14203,0
4.16316,0
4.17373,0
4.1843,0
4.19486,0
4.20543,0
4.216,0
4.22656,0
4.23713,0
4.2477,0
4.25826,0
4.26883,0
4.27939,0
4.28996,0
4.30053,0
4.31109,0
4.32166,0
4.33223,6.82425e-190
4.34279,2.53383e-111
4.34808,8.55666e-63
4.35336,1.14396e-20
4.356,1.77164e-20
4.35864,1.73575e-44
4.35996,4.67718e-172
4.36,0
4.36,0
4.36128,0
4.3626,0
4.36393,0
4.36525,0
4.36657,0
4.36789,0
4.36921,0
4.37053,0
4.37185,0
4.37317,0
4.37449,0
4.37581,0
4.37713,0
4.37845,0
4.37978,0
4.3811,0
4.38242,0
4.38374,0
4.38506,0
4.38638,0
4.3877,0
4.38902,0
4.39034,0
4.39166,0
4.39298,0
4.3943,0
4.39563,0
4.39695,0
4.39827,0
4.39959,0
4.40091,0
4.40223,0
4.40355,0
4.40487,0
4.40619,0
4.40751,0
4.40883,0
4.41,0
4.41,0
4.41015,0
4.41147,0
4.41412,0
4.41676,0
4.42204,0
4.42732,0
4.43789,0
4.45902,0
4.48016,0
4.52242,0
4.56469,0
4.60695,0
4.64922,0
4.69148,0
4.73375,0
4.77602,0
4.81828,0
4.86055,0
4.90281,0
4.94508,0
4.98734,0
5.02961,0
5.07188,0
5.11414,0
5.15641,0
5.19867,0
5.24094,0
5.2832,0
5.32547,0
5.36773,0
5.41,0



==> data/v1_images/x12_230.csv <==
"x","y"
0,3.18242e-07
0.000352214,3.44359e-07
0.0013208,4.16174e-07
0.00167301,5.09668e-07
0.0026416,7.66848e-07
0.00299382,9.83205e-07
0.0039624,1.57837e-06
0.00431462,2.04668e-06
0.0052832,3.33484e-06
0.00563542,4.33438e-06
0.006604,7.08311e-06
0.00695622,9.2097e-06
0.0079248,1.50575e-05
0.00827702,1.95783e-05
0.00924561,3.20104e-05
0.00959782,4.16191e-05
0.0105664,6.80431e-05
0.0109186,8.84653e-05
0.0118872,0.000144626
0.0122394,0.000188031
0.013208,0.000307392
0.0135602,0.000399642
0.0145288,0.000653328
0.014881,0.00084939
0.0158496,0.00138856
0.0162018,0.00180526
0.0171704,0.00295119
0.0175226,0.00383682
0.0184912,0.00627231
0.0188434,0.00815459
0.019812,0.0133309
0.0201642,0.0173314
0.0211328,0.0283327
0.021485,0.0368352
0.0224536,0.0602169
0.0228058,0.0782876
0.0237744,0.127982
0.0241266,0.166388
0.0250952,0.272006
0.0254474,0.353633
0.026416,0.578108
0.0267682,0.751594
0.0277368,1.22868
0.028089,1.5974
0.0290576,2.61138
0.0294098,3.39504
0.0303784,5.55011
0.0307306,7.21569
0.0316992,11.796
0.0320514,15.336
0.03302,25.0711
0.0333722,32.5952
0.0343408,53.2866
0.034693,69.2798
0.0356616,113.261
0.0360138,147.26
0.0369824,240.758
0.0373346,313.054
0.0383032,511.869
0.0386554,665.687
0.039624,1088.69
0.0399762,1416.34
0.0409448,2317.4
0.041297,3017.13
0.0422656,4941.39
0.0426178,6443.79
0.0435864,10575.4
0.0439386,13838.2
0.0449072,22810.9
0.0452594,30068.7
0.046228,50027.5
0.0465802,66989.2
0.0475488,113634
0.047901,152694
0.0488696,260110
0.0491711,291798
0.05,378941
0.05,728402
0.0500508,702692
0.0501904,631990
0.0508949,578718
0.052832,432222
0.0542409,368788
0.0581152,194346
0.0595241,147596
0.0633984,19032.6
0.0662161,14246.9
0.0739648,1086.33
0.0767826,802.292
0.0845313,21.1668
0.0901667,15.6073
0.105664,0.318066
0.111299,0.233903
0.126797,0.00242565
0.132432,0.0017838
0.14793,1.84879e-05
0.153565,1.36203e-05
0.169063,2.39713e-07
0.174698,2.29297e-07
0.190195,2.02196e-07
0.195831,2.0221e-07
0.211328,2.02269e-07
0.216964,2.02268e-07
0.232461,2.02287e-07
0.238096,2.02285e-07
0.253594,2.02307e-07
0.259229,2.02306e-07
0.274727,2.0233e-07
0.280362,2.02329e-07
0.295859,2.02355e-07
0.301495,2.02354e-07
0.316992,2.02383e-07
0.322628,2.02382e-07
0.338125,2.02414e-07
0.34376,2.02413e-07
0.359258,2.02446e-07
0.364893,2.02445e-07
0.380391,2.02481e-07
0.386026,2.0248e-07
0.401523,2.02517e-07
0.407159,2.02516e-07
0.422656,2.02555e-07
0.428292,2.02555e-07
0.443789,2.02595e-07
0.449424,2.02594e-07
0.464922,2.02636e-07
0.470557,2.02635e-07
0.486055,2.02678e-07
0.49169,2.02677e-07
0.507188,2.02721e-07
0.512823,2.0272e-07
0.52832,2.02764e-07
0.533956,2.02764e-07
0.549453,2.02808e-07
0.555089,2.02808e-07
0.570586,2.02853e-07
0.576221,2.02852e-07
0.591719,2.02897e-07
0.597354,2.02896e-07
0.612852,2.0294e-07
0.618487,2.0294e-07
0.633984,2.02983e-07
0.63962,2.02983e-07
0.655117,2.03026e-07
0.660753,2.03026e-07
0.67625,2.03067e-07
0.681885,2.03067e-07
0.697383,2.03107e-07
0.703018,2.03112e-07
0.718516,2.03164e-07
0.724151,2.05818e-07
0.739648,2.12917e-07
0.745284,2.12199e-06
0.760781,7.34814e-06
0.766417,0.000262497
0.781914,0.000962116
0.787549,0.0344188
0.803047,0.126157
0.808682,2.33622
0.82418,8.39596
0.826997,67.0634
0.834746,227.946
0.836155,1070.89
0.840029,3382.58
0.841438,7588.03
0.845313,19122.5
0.846017,32225.8
0.847954,68176.8
0.848306,85714.7
0.849275,133859
0.849468,143360
0.85,188752
0.85,169455
0.850159,186991
0.850596,182105
0.850948,179863
0.851917,173645
0.852269,170983
0.853237,163593
0.85359,161347
0.854558,155087
0.85491,153166
0.855879,147791
0.856231,146133
0.8572,141470
0.857552,140029
0.858521,135952
0.858873,134693
0.859841,131107
0.860194,130002
0.861162,126833
0.861514,125861
0.862483,123050
0.862835,122192
0.863804,119690
0.864156,118932
0.865125,116700
0.865477,116029
0.866445,114032
0.866798,113438
0.867766,111648
0.868118,111121
0.869087,109514
0.869439,109045
0.870408,107599
0.87076,107181
0.871729,105878
0.872081,105505
0.873049,104327
0.873402,103993
0.87437,102926
0.874722,102627
0.875691,101658
0.876043,101388
0.877012,100505
0.877364,100261
0.878333,99454.2
0.878685,99232.5
0.879653,98492.4
0.880006,98290.1
0.880974,97609.2
0.881326,97424.1
0.882295,96796.4
0.882647,96626.2
0.883616,96045.9
0.883968,95888.3
0.884937,95348.4
0.885289,95201.5
0.886257,94696.3
0.88661,94558.4
0.887578,94082.7
0.88793,93952.4
0.888899,93501.6
0.889251,93377.6
0.89022,92947.5
0.890572,92828.8
0.891541,92415.5
0.891893,92301.2
0.892861,91901.3
0.893214,91790.5
0.894182,91400.6
0.894534,91292.6
0.895503,90909.2
0.895855,90803.3
0.896824,90422.9
0.897176,90318.4
0.898145,89937.1
0.898497,89864
0.899465,89596.9
0.899608,89545
0.9,89202.9
0.9,89358.2
0.90021,89190
0.900786,89065.3
0.901491,89067.1
0.903428,88986.9
0.904837,89024.4
0.908711,89085.9
0.911529,89139.9
0.919277,89283.2
0.922095,89393.3
0.929844,89698.5
0.935479,89808.8
0.950977,90116
0.956612,90336.5
0.972109,90952.4
0.98338,91320.3
1.01438,92357.1
1.03692,92799.6
1.09891,94063.5
1.12145,94654.8
1.18344,96366.1
1.20598,96958.8
1.26797,98700.1
1.29051,99294.2
1.3525,101066
1.37504,101661
1.43703,103463
1.45957,104060
1.52156,105892
1.5441,106490
1.60609,108353
1.62864,108953
1.69063,110847
1.71317,111447
1.77516,113373
1.7977,113974
1.85969,115932
1.88223,116534
1.94422,118523
1.96676,119126
2.02875,121147
2.05129,121751
2.11328,123803
2.13582,124408
2.19781,126491
2.22035,127096
2.28234,129211
2.30489,129816
2.36688,131960
2.38942,132566
2.45141,134738
2.47395,135195
2.53594,136920
2.54721,137371
2.5782,138897
2.58947,139126
2.62047,140010
2.6261,140236
2.6416,140989
2.64724,141103
2.66273,141558
2.66555,141670
2.6733,142037
2.67612,142095
2.68387,142332
2.68528,142388
2.68915,142562
2.69056,142591
2.69443,142720
2.69514,142747
2.69708,142825
2.69778,142837
2.69972,142939
2.69979,142949
2.7,143000
2.7,143076
2.70028,143132
2.70104,143322
2.70139,143420
2.70236,143710
2.70271,143820
2.70368,144136
2.70403,144247
2.705,144564
2.70535,144675
2.70632,144995
2.70667,145107
2.70764,145428
2.70799,145541
2.70896,145864
2.70931,145977
2.71028,146302
2.71064,146416
2.7116,146743
2.71196,146857
2.71292,147186
2.71328,147301
2.71425,147632
2.7146,147748
2.71557,148081
2.71592,148197
2.71689,148532
2.71724,148649
2.71821,148986
2.71856,149104
2.71953,149443
2.71988,149561
2.72085,149902
2.7212,150021
2.72217,150364
2.72252,150484
2.72349,150829
2.72384,150950
2.72481,151297
2.72516,151418
2.72613,151767
2.72649,151890
2.72745,152240
2.72781,152364
2.72877,152717
2.72913,152841
2.7301,153196
2.73045,153320
2.73142,153678
2.73177,153803
2.73274,154163
2.73309,154289
2.73406,154651
2.73441,154778
2.73538,155142
2.73573,155270
2.7367,155636
2.73705,155764
2.73802,156133
2.73837,156262
2.73934,156633
2.73969,156763
2.74066,157136
2.74101,157267
2.74198,157643
2.74233,157775
2.7433,158152
2.74366,158285
2.74462,158665
2.74498,158799
2.74594,159181
2.7463,159316
2.74727,159701
2.74762,159836
2.74859,160223
2.74894,160297
2.74991,160565
2.74993,160634
2.75,161610
2.75,160802
2.75033,161868
2.75123,162611
2.75158,163364
2.75255,165437
2.75325,166209
2.75519,168360
2.75589,169903
2.75783,174159
2.75924,175703
2.76312,179992
2.76452,182050
2.7684,187744
2.76981,189802
2.77368,195497
2.77509,197555
2.77896,203249
2.78037,205307
2.78425,211002
2.78566,213060
2.78953,218755
2.79094,220813
2.79481,226508
2.79622,228566
2.8001,234261
2.80151,236319
2.80538,242015
2.80679,244073
2.81066,249768
2.81207,251826
2.81595,257522
2.81736,259580
2.82123,265276
2.82264,267334
2.82651,273030
2.82792,275088
2.8318,280784
2.83321,282842
2.83708,288538
2.83849,290596
2.84236,296292
2.84377,298350
2.84765,304046
2.84906,306104
2.85293,311800
2.85434,313858
2.85821,319555
2.85962,321613
2.8635,327309
2.8649,329367
2.86878,335064
2.87019,337122
2.87406,342818
2.87547,344876
2.87935,350573
2.88075,352631
2.88463,358328
2.88604,360386
2.88991,366082
2.89132,368140
2.8952,373837
2.8966,375895
2.90048,381592
2.90189,383650
2.90576,389347
2.90717,391405
2.91104,397102
2.91245,399160
2.91633,404857
2.91774,406915
2.92161,412612
2.92302,414670
2.92689,420367
2.9283,422424
2.93218,428122
2.93359,430179
2.93746,435877
2.93887,437934
2.94274,443632
2.94415,445689
2.94803,451387
2.94944,453444
2.95331,459142
2.95472,460445
2.95859,464071
2.95897,465099
2.96,467951
2.96,469011
2.96103,469033
2.96388,469125
2.96529,469182
2.96916,469389
2.97198,469453
2.97973,469704
2.98254,469789
2.99029,470097
2.99311,470182
3.00086,470490
3.00368,470575
3.01143,470883
3.01424,470967
3.02199,471276
3.02481,471360
3.03256,471668
3.03538,471752
3.04313,472060
3.04594,472145
3.05369,472452
3.05651,472537
3.06426,472844
3.06708,472928
3.07482,473236
3.07764,473320
3.08539,473627
3.08821,473711
3.09596,474018
3.09877,474102
3.10652,474408
3.10934,474492
3.11709,474798
3.11991,474882
3.12766,475188
3.13047,475272
3.13822,475577
3.14104,475661
3.14879,475966
3.15161,476050
3.15936,476355
3.16217,476439
3.16992,476743
3.17274,476826
3.18049,477130
3.18331,477214
3.19105,477517
3.19387,477601
3.20162,477903
3.20444,477987
3.21219,478288
3.21501,478372
3.22275,478673
3.22557,478757
3.23332,479057
3.23614,479141
3.24389,479441
3.2467,479525
3.25445,479824
3.25727,479907
3.26502,480206
3.26784,480289
3.27559,480587
3.2784,480670
3.28615,480967
3.28897,481051
3.29672,481346
3.29954,481430
3.30729,481725
3.3101,481808
3.31785,482102
3.32067,482186
3.32842,482479
3.33124,482562
3.33898,482854
3.3418,482938
3.34955,483229
3.35237,483312
3.36012,483602
3.36293,483686
3.37068,483975
3.3735,484058
3.38125,484346
3.38407,484429
3.39182,484716
3.39463,484799
3.40238,485084
3.4052,485168
3.41295,485452
3.41577,485535
3.42352,485818
3.42633,485901
3.43408,486183
3.4369,486266
3.44465,486546
3.44747,486630
3.45521,486908
3.45803,486992
3.46578,487269
3.4686,487352
3.47635,487628
3.47917,487711
3.48691,487986
3.48973,488069
3.49748,488342
3.5003,488425
3.50805,488697
3.51086,488780
3.51861,489050
3.52143,489133
3.52918,489401
3.532,489484
3.53975,489751
3.54256,489834
3.55031,490099
3.55313,490182
3.56088,490445
3.5637,490528
3.57145,490790
3.57426,490873
3.58201,491133
3.58483,491216
3.59258,491474
3.5954,491557
3.60314,491813
3.60596,491896
3.61371,492150
3.61653,492233
3.62428,492486
3.6271,492569
3.63484,492819
3.63766,492902
3.64541,493151
3.64823,493234
3.65598,493481
3.65879,493563
3.66654,493809
3.66936,493891
3.67711,494134
3.67993,494217
3.68768,494458
3.69049,494541
3.69824,494780
3.70106,494863
3.70881,495100
3.71163,495182
3.71938,495418
3.72219,495500
3.72994,495734
3.73276,495816
3.74051,496047
3.74333,496123
3.75107,496335
3.75345,496376
3.76,496490
3.76,441015
3.76044,359039
3.76164,129368
3.76446,107050
3.77221,44225
3.77502,33750.1
3.78277,4073.89
3.78559,3108.01
3.79334,370.242
3.79616,282.453
3.80391,33.6077
3.80672,25.6389
3.81447,3.05032
3.81729,2.32705
3.82504,0.276851
3.82786,0.211206
3.83561,0.0251274
3.83842,0.0191694
3.84617,0.0022806
3.84899,0.00173984
3.85674,0.000206991
3.85956,0.000157911
3.8673,1.8787e-05
3.87012,1.43325e-05
3.87787,1.70539e-06
3.88069,1.30109e-06
3.88844,1.55047e-07
3.89126,1.18353e-07
3.899,1.43614e-08
3.90182,1.1035e-08
3.90957,1.71754e-09
3.91239,1.43144e-09
3.92014,7.66088e-10
3.92295,7.47397e-10
3.9307,7.11247e-10
3.93352,7.09902e-10
3.94127,7.09704e-10
3.94409,7.09642e-10
3.95184,7.12528e-10
3.95465,7.12576e-10
3.9624,7.15813e-10
3.96522,7.15867e-10
3.97297,7.192e-10
3.97579,7.1925e-10
3.98354,7.22655e-10
3.98635,7.227e-10
3.9941,7.26172e-10
3.99692,7.26213e-10
4.00467,7.29751e-10
4.00749,7.29788e-10
4.01523,7.3339e-10
4.01805,7.33422e-10
4.0258,7.37086e-10
4.02862,7.37114e-10
4.03637,7.40838e-10
4.03918,7.40862e-10
4.04693,7.44644e-10
4.04975,7.44664e-10
4.0575,7.48503e-10
4.06032,7.48519e-10
4.06807,7.52412e-10
4.07088,7.52424e-10
4.07863,7.5637e-10
4.08145,7.56378e-10
4.0892,7.60375e-10
4.09202,7.60378e-10
4.09977,7.64423e-10
4.10258,7.64423e-10
4.11033,7.68515e-10
4.11315,7.68511e-10
4.1209,7.72647e-10
4.12372,7.7264e-10
4.13146,7.76818e-10
4.13428,7.76807e-10
4.14203,7.81025e-10
4.14485,7.81011e-10
4.1526,8.37352e-10
4.15542,8.37333e-10
4.16316,7.3137e-10
4.16598,7.31341e-10
4.17373,7.93807e-10
4.17655,7.93691e-10
4.1843,7.97767e-10
4.18711,7.96734e-10
4.19486,7.9798e-10
4.19768,7.88295e-10
4.20543,7.58399e-10
4.20825,8.6618e-10
4.216,6.36628e-10
4.21881,2.64938e-09
4.22656,7.72055e-09
4.22938,2.99749e-08
4.23713,9.11477e-08
4.23995,3.36352e-07
4.2477,1.01064e-06
4.25051,3.71228e-06
4.25826,1.11416e-05
4.26108,4.09081e-05
4.26883,0.000122764
4.27165,0.000450728
4.27939,0.0013526
4.28221,0.00496608
4.28996,0.0149029
4.29278,0.0547158
4.30053,0.164198
4.30335,0.602853
4.31109,1.80912
4.31391,6.64214
4.32166,19.9326
4.32448,73.1782
4.33223,219.6
4.33504,537.083
4.34279,1410.13
4.3442,3250.36
4.34808,8310.98
4.34949,12221.7
4.35336,22976.2
4.35406,33828.9
4.356,63673.8
4.35671,74901.5
4.35864,105778
4.35899,117173
4.35996,148509
4.36,141974
4.36,177360
4.36034,135487
4.36128,117648
4.36164,107102
4.3626,78098.4
4.36296,71069.2
4.36393,51738.7
4.36428,47104.9
4.36525,34361.8
4.3656,31294.6
4.36657,22859.7
4.36692,20823.9
4.36789,15225.3
4.36824,13871.5
4.36921,10148.7
4.36956,9247.37
4.37053,6768.79
4.37088,6168.31
4.37185,4516.97
4.3722,4116.79
4.37317,3016.29
4.37352,2749.67
4.37449,2016.48
4.37484,1839.07
4.37581,1351.19
4.37617,1233.52
4.37713,909.91
4.37749,832.444
4.37845,619.414
4.37881,569.313
4.37978,431.534
4.38013,400.493
4.3811,315.129
4.38145,298.005
4.38242,250.912
4.38277,244.868
4.38374,228.244
4.38409,232.277
4.38506,243.367
4.38541,258.144
4.38638,298.781
4.38673,326.747
4.3877,403.655
4.38805,449.439
4.38902,575.343
4.38937,646.516
4.39034,842.242
4.39069,950.573
4.39166,1248.48
4.39201,1411.87
4.39298,1861.19
4.39334,2106.61
4.3943,2781.51
4.39466,3149.41
4.39563,4161.13
4.39598,4712.01
4.39695,6226.93
4.3973,7051.08
4.39827,9317.49
4.39862,10549.3
4.39959,13936.7
4.39994,15775.5
4.40091,20832.1
4.40126,23571.7
4.40223,31105.9
4.40258,35176.6
4.40355,46371.3
4.4039,52394.3
4.40487,68957.8
4.40522,77811.8
4.40619,102160
4.40654,115043
4.40751,150471
4.40786,167649
4.40883,214888
4.40914,225705
4.41,255452
4.41,159693
4.41004,153985
4.41015,138288
4.41051,129704
4.41147,106098
4.41218,97981.1
4.41412,75659
4.41482,66802.5
4.41676,42447.1
4.41817,38150.6
4.42204,26335.3
4.42345,22523.3
4.42732,12040.5
4.43014,9952.49
4.43789,4210.54
4.44353,3418.27
4.45902,1239.54
4.46466,954.87
4.48016,171.97
4.49143,131.89
4.52242,21.6616
4.53369,16.3005
4.56469,1.55033
4.57596,1.16663
4.60695,0.110982
4.61822,0.0835147
4.64922,0.00794488
4.66049,0.00597859
4.69148,0.000568753
4.70276,0.000427991
4.73375,4.07155e-05
4.74502,3.06388e-05
4.77602,2.91472e-06
4.78729,2.19335e-06
4.81828,2.08657e-07
4.82955,1.57016e-07
4.86055,1.49372e-08
4.87182,1.12404e-08
4.90281,1.06931e-09
4.91408,8.04668e-10
4.94508,7.65494e-11
4.95635,5.7604e-11
4.98734,5.47997e-12
4.99861,4.12372e-12
5.02961,3.92296e-13
5.04088,2.95206e-13
5.07188,2.80835e-14
5.08315,2.1133e-14
5.11414,2.01042e-15
5.12541,1.51286e-15
5.15641,1.43921e-16
5.16768,1.08301e-16
5.19867,1.03029e-17
5.20994,7.75302e-18
5.24094,7.37557e-19
5.25221,5.55018e-19
5.2832,5.27998e-20
5.29447,3.97322e-20
5.32547,3.7797e-21
5.33674,2.84389e-21
5.36773,2.692e-22
5.37901,2.06386e-22
5.41,3.35534e-23

"x","y"
0,1e-50
0.000352214,1e-50
0.0013208,1e-50
0.00167301,1e-50
0.0026416,1e-50
0.00299382,1e-50
0.0039624,1e-50
0.00431462,1e-50
0.0052832,1e-50
0.00563542,1e-50
0.006604,1e-50
0.00695622,1e-50
0.0079248,1e-50
0.00827702,1e-50
0.00924561,1e-50
0.00959782,1e-50
0.0105664,1e-50
0.0109186,1e-50
0.0118872,1e-50
0.0122394,1e-50
0.013208,1e-50
0.0135602,1e-50
0.0145288,1e-50
0.014881,1e-50
0.0158496,1e-50
0.0162018,1e-50
0.0171704,1e-50
0.0175226,1e-50
0.0184912,1e-50
0.0188434,1e-50
0.019812,1e-50
0.0201642,1e-50
0.0211328,1e-50
0.021485,1e-50
0.0224536,1e-50
0.0228058,1e-50
0.0237744,1e-50
0.0241266,1e-50
0.0250952,1e-50
0.0254474,1e-50
0.026416,1e-50
0.0267682,1e-50
0.0277368,1e-50
0.028089,1e-50
0.0290576,1e-50
0.0294098,1e-50
0.0303784,1e-50
0.0307306,1e-50
0.0316992,1e-50
0.0320514,1e-50
0.03302,1e-50
0.0333722,1e-50
0.0343408,1e-50
0.034693,1e-50
0.0356616,1e-50
0.0360138,1e-50
0.0369824,1e-50
0.0373346,1e-50
0.0383032,1e-50
0.0386554,1e-50
0.039624,1e-50
0.0399762,1e-50
0.0409448,1e-50
0.041297,1e-50
0.0422656,1e-50
0.0426178,1e-50
0.0435864,1e-50
0.0439386,1e-50
0.0449072,1e-50
0.0452594,1e-50
0.046228,1e-50
0.0465802,1e-50
0.0475488,1e-50
0.047901,1e-50
0.0488696,1e-50
0.0491711,1e-50
0.05,1e-50
0.05,1.90031e+17
0.0500508,9.25135e+16
0.0501904,1.27791e+16
0.0508949,8.35497e+14
0.052832,4.6177e+11
0.0542409,1.6618e-05
0.0581152,1e-50
0.0595241,1e-50
0.0633984,1e-50
0.0662161,1e-50
0.0739648,1e-50
0.0767826,1e-50
0.0845313,1e-50
0.0901667,1e-50
0.105664,1e-50
0.111299,1e-50
0.126797,1e-50
0.132432,1e-50
0.14793,1e-50
0.153565,1e-50
0.169063,1e-50
0.174698,1e-50
0.190195,1e-50
0.195831,1e-50
0.211328,1e-50
0.216964,1e-50
0.232461,1e-50
0.238096,1e-50
0.253594,1e-50
0.259229,1e-50
0.274727,1e-50
0.280362,1e-50
0.295859,1e-50
0.301495,1e-50
0.316992,1e-50
0.322628,1e-50
0.338125,1e-50
0.34376,1e-50
0.359258,1e-50
0.364893,1e-50
0.380391,1e-50
0.386026,1e-50
0.401523,1e-50
0.407159,1e-50
0.422656,1e-50
0.428292,1e-50
0.443789,1e-50
0.449424,1e-50
0.464922,1e-50
0.470557,1e-50
0.486055,1e-50
0.49169,1e-50
0.507188,1e-50
0.512823,1e-50
0.52832,1e-50
0.533956,1e-50
0.549453,1e-50
0.555089,1e-50
0.570586,1e-50
0.576221,1e-50
0.591719,1e-50
0.597354,1e-50
0.612852,1e-50
0.618487,1e-50
0.633984,1e-50
0.63962,1e-50
0.655117,1e-50
0.660753,1e-50
0.67625,1e-50
0.681885,1e-50
0.697383,1e-50
0.703018,1e-50
0.718516,1e-50
0.724151,1e-50
0.739648,1e-50
0.745284,1e-50
0.760781,1e-50
0.766417,1e-50
0.781914,1e-50
0.787549,1e-50
0.803047,1e-50
0.808682,1e-50
0.82418,1e-50
0.826997,1e-50
0.834746,1e-50
0.836155,1e-50
0.840029,1e-50
0.841438,4.21162e-49
0.845313,1.19609e-44
0.846017,1.60797e-32
0.847954,36.2304
0.848306,42.9738
0.849275,67.9198
0.849468,1.01135e-12
0.85,1e-50
0.85,1e-50
0.850159,1e-50
0.850596,1e-50
0.850948,1e-50
0.851917,1e-50
0.852269,1e-50
0.853237,1e-50
0.85359,1e-50
0.854558,1e-50
0.85491,1e-50
0.855879,1e-50
0.856231,1e-50
0.8572,1e-50
0.857552,1e-50
0.858521,1e-50
0.858873,1e-50
0.859841,1e-50
0.860194,1e-50
0.861162,1e-50
0.861514,1e-50
0.862483,1e-50
0.862835,1e-50
0.863804,1e-50
0.864156,1e-50
0.865125,1e-50
0.865477,1e-50
0.866445,1e-50
0.866798,1e-50
0.867766,1e-50
0.868118,1e-50
0.869087,1e-50
0.869439,1e-50
0.870408,1e-50
0.87076,1e-50
0.871729,1e-50
0.872081,1e-50
0.873049,1e-50
0.873402,1e-50
0.87437,1e-50
0.874722,1e-50
0.875691,1e-50
0.876043,1e-50
0.877012,1e-50
0.877364,1e-50
0.878333,1e-50
0.878685,1e-50
0.879653,1e-50
0.880006,1e-50
0.880974,1e-50
0.881326,1e-50
0.882295,1e-50
0.882647,1e-50
0.883616,1e-50
0.883968,1e-50
0.884937,1e-50
0.885289,1e-50
0.886257,1e-50
0.88661,1e-50
0.887578,1e-50
0.88793,1e-50
0.888899,1e-50
0.889251,1e-50
0.89022,1e-50
0.890572,1e-50
0.891541,1e-50
0.891893,1e-50
0.892861,1e-50
0.893214,1e-50
0.894182,1e-50
0.894534,1e-50
0.895503,1e-50
0.895855,1e-50
0.896824,1e-50
0.897176,1e-50
0.898145,1e-50
0.898497,1e-50
0.899465,1e-50
0.899608,1e-50
0.9,1e-50
0.9,1e-50
0.90021,1e-50
0.900786,1e-50
0.901491,1e-50
0.903428,1e-50
0.904837,1e-50
0.908711,1e-50
0.911529,1e-50
0.919277,1e-50
0.922095,1e-50
0.929844,1e-50
0.935479,1e-50
0.950977,1e-50
0.956612,1e-50
0.972109,1e-50
0.98338,1e-50
1.01438,1e-50
1.03692,1e-50
1.09891,1e-50
1.12145,1e-50
1.18344,1e-50
1.20598,1e-50
1.26797,1e-50
1.29051,1e-50
1.3525,1e-50
1.37504,1e-50
1.43703,1e-50
1.45957,1e-50
1.52156,1e-50
1.5441,1e-50
1.60609,1e-50
1.62864,1e-50
1.69063,1e-50
1.71317,1e-50
1.77516,1e-50
1.7977,1e-50
1.85969,1e-50
1.88223,1e-50
1.94422,1e-50
1.96676,1e-50
2.02875,1e-50
2.05129,1e-50
2.11328,1e-50
2.13582,1e-50
2.19781,1e-50
2.22035,1e-50
2.28234,1e-50
2.30489,1e-50
2.36688,1e-50
2.38942,1e-50
2.45141,1e-50
2.47395,1e-50
2.53594,1e-50
2.54721,1e-50
2.5782,1e-50
2.58947,1e-50
2.62047,1e-50
2.6261,1e-50
2.6416,1e-50
2.64724,1e-50
2.66273,1e-50
2.66555,1e-50
2.6733,1e-50
2.67612,1e-50
2.68387,1e-50
2.68528,1e-50
2.68915,1e-50
2.69056,1e-50
2.69443,1e-50
2.69514,1e-50
2.69708,1e-50
2.69778,1e-50
2.69972,1e-50
2.69979,1e-50
2.7,1e-50
2.7,1e-50
2.70028,1e-50
2.70104,1e-50
2.70139,1e-50
2.70236,1e-50
2.70271,1e-50
2.70368,1e-50
2.70403,1e-50
2.705,1e-50
2.70535,1e-50
2.70632,1e-50
2.70667,1e-50
2.70764,1e-50
2.70799,1e-50
2.70896,1e-50
2.70931,1e-50
2.71028,1e-50
2.71064,1e-50
2.7116,1e-50
2.71196,1e-50
2.71292,1e-50
2.71328,1e-50
2.71425,1e-50
2.7146,1e-50
2.71557,1e-50
2.71592,1e-50
2.71689,1e-50
2.71724,1e-50
2.71821,1e-50
2.71856,1e-50
2.71953,1e-50
2.71988,1e-50
2.72085,1e-50
2.7212,1e-50
2.72217,1e-50
2.72252,1e-50
2.72349,1e-50
2.72384,1e-50
2.72481,1e-50
2.72516,1e-50
2.72613,1e-50
2.72649,1e-50
2.72745,1e-50
2.72781,1e-50
2.72877,1e-50
2.72913,1e-50
2.7301,1e-50
2.73045,1e-50
2.73142,1e-50
2.73177,1e-50
2.73274,1e-50
2.73309,1e-50
2.73406,1e-50
2.73441,1e-50
2.73538,1e-50
2.73573,1e-50
2.7367,1e-50
2.73705,1e-50
2.73802,1e-50
2.73837,1e-50
2.73934,1e-50
2.73969,1e-50
2.74066,1e-50
2.74101,1e-50
2.74198,1e-50
2.74233,1e-50
2.7433,1e-50
2.74366,1e-50
2.74462,1e-50
2.74498,1e-50
2.74594,1e-50
2.7463,1e-50
2.74727,1e-50
2.74762,1e-50
2.74859,1e-50
2.74894,1e-50
2.74991,1e-50
2.74993,1e-50
2.75,2.37052e+09
2.75,1e-50
2.75033,2.50335e+09
2.75123,2.92126e+09
2.75158,3.31541e+09
2.75255,4.70231e+09
2.75325,5.24161e+09
2.75519,7.09813e+09
2.75589,8.59522e+09
2.75783,1.43969e+10
2.75924,1.75439e+10
2.76312,3.01021e+10
2.76452,3.77186e+10
2.7684,6.98107e+10
2.76981,8.61341e+10
2.77368,1.53038e+11
2.77509,1.86193e+11
2.77896,3.18617e+11
2.78037,3.8285e+11
2.78425,6.33608e+11
2.78566,7.52837e+11
2.78953,1.20873e+12
2.79094,1.42165e+12
2.79481,2.22053e+12
2.79622,2.5876e+12
2.8001,3.94111e+12
2.80151,4.55382e+12
2.80538,6.77719e+12
2.80679,7.77002e+12
2.81066,1.13197e+13
2.81207,1.28851e+13
2.81595,1.84051e+13
2.81736,2.08114e+13
2.82123,2.91889e+13
2.82264,3.28022e+13
2.82651,4.52323e+13
2.82792,5.05412e+13
2.8318,6.86013e+13
2.83321,7.62451e+13
2.83708,1.01978e+14
2.83849,1.12778e+14
2.84236,1.48783e+14
2.84377,1.63776e+14
2.84765,2.13307e+14
2.84906,2.33784e+14
2.85293,3.00853e+14
2.85434,3.28395e+14
2.85821,4.1788e+14
2.85962,4.54397e+14
2.8635,5.72154e+14
2.8649,6.19928e+14
2.86878,7.72902e+14
2.87019,8.34627e+14
2.87406,1.03096e+15
2.87547,1.10978e+15
2.87935,1.35894e+15
2.88075,1.4585e+15
2.88463,1.77135e+15
2.88604,1.89582e+15
2.88991,2.28478e+15
2.89132,2.43889e+15
2.8952,2.91801e+15
2.8966,3.10712e+15
2.90048,3.69217e+15
2.90189,3.9223e+15
2.90576,4.63093e+15
2.90717,4.90875e+15
2.91104,5.76055e+15
2.91245,6.09352e+15
2.91633,7.11016e+15
2.91774,7.5065e+15
2.92161,8.71186e+15
2.92302,9.18062e+15
2.92689,1.06009e+16
2.9283,1.11521e+16
2.93218,1.28161e+16
2.93359,1.34605e+16
2.93746,1.53997e+16
2.93887,1.61499e+16
2.94274,1.84e+16
2.94415,1.92623e+16
2.94803,2.18424e+16
2.94944,2.29233e+16
2.95331,2.61278e+16
2.95472,2.68919e+16
2.95859,2.9825e+16
2.95897,2.94855e+16
2.96,2.95116e+16
2.96,1.24723e+16
2.96103,1.48322e+16
2.96388,2.4502e+16
2.96529,2.63213e+16
2.96916,3.25594e+16
2.97198,3.26137e+16
2.97973,3.31167e+16
2.98254,3.33189e+16
2.99029,3.39064e+16
2.99311,3.40997e+16
3.00086,3.46608e+16
3.00368,3.48582e+16
3.01143,3.54321e+16
3.01424,3.56331e+16
3.02199,3.62184e+16
3.02481,3.64231e+16
3.03256,3.70199e+16
3.03538,3.72284e+16
3.04313,3.78371e+16
3.04594,3.80494e+16
3.05369,3.86702e+16
3.05651,3.88863e+16
3.06426,3.95193e+16
3.06708,3.97394e+16
3.07482,4.0385e+16
3.07764,4.06091e+16
3.08539,4.12674e+16
3.08821,4.14956e+16
3.09596,4.21668e+16
3.09877,4.23992e+16
3.10652,4.30836e+16
3.10934,4.33203e+16
3.11709,4.40181e+16
3.11991,4.42591e+16
3.12766,4.49706e+16
3.13047,4.5216e+16
3.13822,4.59414e+16
3.14104,4.61912e+16
3.14879,4.69308e+16
3.15161,4.71852e+16
3.15936,4.79393e+16
3.16217,4.81983e+16
3.16992,4.8967e+16
3.17274,4.92308e+16
3.18049,5.00144e+16
3.18331,5.0283e+16
3.19105,5.10818e+16
3.19387,5.13554e+16
3.20162,5.21697e+16
3.20444,5.24482e+16
3.21219,5.32782e+16
3.21501,5.35618e+16
3.22275,5.44078e+16
3.22557,5.46966e+16
3.23332,5.55589e+16
3.23614,5.58529e+16
3.24389,5.67318e+16
3.2467,5.70312e+16
3.25445,5.7927e+16
3.25727,5.82318e+16
3.26502,5.91447e+16
3.26784,5.94551e+16
3.27559,6.03854e+16
3.2784,6.07014e+16
3.28615,6.16494e+16
3.28897,6.19712e+16
3.29672,6.29373e+16
3.29954,6.32649e+16
3.30729,6.42492e+16
3.3101,6.45828e+16
3.31785,6.55858e+16
3.32067,6.59254e+16
3.32842,6.69472e+16
3.33124,6.72931e+16
3.33898,6.83341e+16
3.3418,6.86862e+16
3.34955,6.97467e+16
3.35237,7.01051e+16
3.36012,7.11854e+16
3.36293,7.15504e+16
3.37068,7.26508e+16
3.3735,7.30224e+16
3.38125,7.41431e+16
3.38407,7.45214e+16
3.39182,7.56629e+16
3.39463,7.6048e+16
3.40238,7.72104e+16
3.4052,7.76025e+16
3.41295,7.87862e+16
3.41577,7.91854e+16
3.42352,8.03907e+16
3.42633,8.0797e+16
3.43408,8.20241e+16
3.4369,8.24378e+16
3.44465,8.36871e+16
3.44747,8.41082e+16
3.45521,8.53799e+16
3.45803,8.58085e+16
3.46578,8.71029e+16
3.4686,8.75393e+16
3.47635,8.88567e+16
3.47917,8.93008e+16
3.48691,9.06414e+16
3.48973,9.10935e+16
3.49748,9.24577e+16
3.5003,9.29178e+16
3.50805,9.43057e+16
3.51086,9.4774e+16
3.51861,9.61859e+16
3.52143,9.66626e+16
3.52918,9.80986e+16
3.532,9.85838e+16
3.53975,1.00044e+17
3.54256,1.00538e+17
3.55031,1.02023e+17
3.55313,1.02526e+17
3.56088,1.04036e+17
3.5637,1.04547e+17
3.57145,1.06082e+17
3.57426,1.06602e+17
3.58201,1.08163e+17
3.58483,1.08692e+17
3.59258,1.10278e+17
3.5954,1.10816e+17
3.60314,1.12427e+17
3.60596,1.12976e+17
3.61371,1.14612e+17
3.61653,1.1517e+17
3.62428,1.16832e+17
3.6271,1.174e+17
3.63484,1.19088e+17
3.63766,1.19665e+17
3.64541,1.21379e+17
3.64823,1.21966e+17
3.65598,1.23706e+17
3.65879,1.24304e+17
3.66654,1.2607e+17
3.66936,1.26678e+17
3.67711,1.2847e+17
3.67993,1.29088e+17
3.68768,1.30906e+17
3.69049,1.31536e+17
3.69824,1.3338e+17
3.70106,1.34022e+17
3.70881,1.35896e+17
3.71163,1.36524e+17
3.71938,1.38377e+17
3.72219,1.39656e+17
3.72994,1.42749e+17
3.73276,1.31615e+17
3.74051,1.129e+17
3.74333,8.65875e+16
3.75107,5.58665e+16
3.75345,1.15018e+16
3.76,1.01791e+14
3.76,1e-50
3.76044,1e-50
3.76164,1e-50
3.76446,1e-50
3.77221,1e-50
3.77502,1e-50
3.78277,1e-50
3.78559,1e-50
3.79334,1e-50
3.79616,1e-50
3.80391,1e-50
3.80672,1e-50
3.81447,1e-50
3.81729,1e-50
3.82504,1e-50
3.82786,1e-50
3.83561,1e-50
3.83842,1e-50
3.84617,1e-50
3.84899,1e-50
3.85674,1e-50
3.85956,1e-50
3.8673,1e-50
3.87012,1e-50
3.87787,1e-50
3.88069,1e-50
3.88844,1e-50
3.89126,1e-50
3.899,1e-50
3.90182,1e-50
3.90957,1e-50
3.91239,1e-50
3.92014,1e-50
3.92295,1e-50
3.9307,1e-50
3.93352,1e-50
3.94127,1e-50
3.94409,1e-50
3.95184,1e-50
3.95465,1e-50
3.9624,1e-50
3.96522,1e-50
3.97297,1e-50
3.97579,1e-50
3.98354,1e-50
3.98635,1e-50
3.9941,1e-50
3.99692,1e-50
4.00467,1e-50
4.00749,1e-50
4.01523,1e-50
4.01805,1e-50
4.0258,1e-50
4.02862,1e-50
4.03637,1e-50
4.03918,1e-50
4.04693,1e-50
4.04975,1e-50
4.0575,1e-50
4.06032,1e-50
4.06807,1e-50
4.07088,1e-50
4.07863,1e-50
4.08145,1e-50
4.0892,1e-50
4.09202,1e-50
4.09977,1e-50
4.10258,1e-50
4.11033,1e-50
4.11315,1e-50
4.1209,1e-50
4.12372,1e-50
4.13146,1e-50
4.13428,1e-50
4.14203,1e-50
4.14485,1e-50
4.1526,1e-50
4.15542,1e-50
4.16316,1e-50
4.16598,1e-50
4.17373,1e-50
4.17655,1e-50
4.1843,1e-50
4.18711,1e-50
4.19486,1e-50
4.19768,1e-50
4.20543,1e-50
4.20825,1e-50
4.216,1e-50
4.21881,1e-50
4.22656,1e-50
4.22938,1e-50
4.23713,1e-50
4.23995,1e-50
4.2477,1e-50
4.25051,1e-50
4.25826,1e-50
4.26108,1e-50
4.26883,1e-50
4.27165,1e-50
4.27939,1e-50
4.28221,1e-50
4.28996,1e-50
4.29278,1e-50
4.30053,1e-50
4.30335,1e-50
4.31109,1e-50
4.31391,1e-50
4.32166,1e-50
4.32448,1e-50
4.33223,1e-50
4.33504,1e-50
4.34279,1e-50
4.3442,1e-50
4.34808,1e-50
4.34949,8.07565e-43
4.35336,4.52429e-21
4.35406,5.04758e-21
4.356,6.89555e-21
4.35671,2.65456e-27
4.35864,6.07096e-45
4.35899,1.75035e-46
4.35996,1e-50
4.36,1e-50
4.36,1e-50
4.36034,1e-50
4.36128,1e-50
4.36164,1e-50
4.3626,1e-50
4.36296,1e-50
4.36393,1e-50
4.36428,1e-50
4.36525,1e-50
4.3656,1e-50
4.36657,1e-50
4.36692,1e-50
4.36789,1e-50
4.36824,1e-50
4.36921,1e-50
4.36956,1e-50
4.37053,1e-50
4.37088,1e-50
4.37185,1e-50
4.3722,1e-50
4.37317,1e-50
4.37352,1e-50
4.37449,1e-50
4.37484,1e-50
4.37581,1e-50
4.37617,1e-50
4.37713,1e-50
4.37749,1e-50
4.37845,1e-50
4.37881,1e-50
4.37978,1e-50
4.38013,1e-50
4.3811,1e-50
4.38145,1e-50
4.38242,1e-50
4.38277,1e-50
4.38374,1e-50
4.38409,1e-50
4.38506,1e-50
4.38541,1e-50
4.38638,1e-50
4.38673,1e-50
4.3877,1e-50
4.38805,1e-50
4.38902,1e-50
4.38937,1e-50
4.39034,1e-50
4.39069,1e-50
4.39166,1e-50
4.39201,1e-50
4.39298,1e-50
4.39334,1e-50
4.3943,1e-50
4.39466,1e-50
4.39563,1e-50
4.39598,1e-50
4.39695,1e-50
4.3973,1e-50
4.39827,1e-50
4.39862,1e-50
4.39959,1e-50
4.39994,1e-50
4.40091,1e-50
4.40126,1e-50
4.40223,1e-50
4.40258,1e-50
4.40355,1e-50
4.4039,1e-50
4.40487,1e-50
4.40522,1e-50
4.40619,1e-50
4.40654,1e-50
4.40751,1e-50
4.40786,1e-50
4.40883,1e-50
4.40914,1e-50
4.41,1e-50
4.41,1e-50
4.41004,1e-50
4.41015,1e-50
4.41051,1e-50
4.41147,1e-50
4.41218,1e-50
4.41412,1e-50
4.41482,1e-50
4.41676,1e-50
4.41817,1e-50
4.42204,1e-50
4.42345,1e-50
4.42732,1e-50
4.43014,1e-50
4.43789,1e-50
4.44353,1e-50
4.45902,1e-50
4.46466,1e-50
4.48016,1e-50
4.49143,1e-50
4.52242,1e-50
4.53369,1e-50
4.56469,1e-50
4.57596,1e-50
4.60695,1e-50
4.61822,1e-50
4.64922,1e-50
4.66049,1e-50
4.69148,1e-50
4.70276,1e-50
4.73375,1e-50
4.74502,1e-50
4.77602,1e-50
4.78729,1e-50
4.81828,1e-50
4.82955,1e-50
4.86055,1e-50
4.87182,1e-50
4.90281,1e-50
4.91408,1e-50
4.94508,1e-50
4.95635,1e-50
4.98734,1e-50
4.99861,1e-50
5.02961,1e-50
5.04088,1e-50
5.07188,1e-50
5.08315,1e-50
5.11414,1e-50
5.12541,1e-50
5.15641,1e-50
5.16768,1e-50
5.19867,1e-50
5.20994,1e-50
5.24094,1e-50
5.25221,1e-50
5.2832,1e-50
5.29447,1e-50
5.32547,1e-50
5.33674,1e-50
5.36773,1e-50
5.37901,1e-50
5.41,1e-50



==> data/v1_images/x8_230.csv <==
"x,""y"""
0,3.18313e-07
0.00111534,4.01028e-07
0.0013208,4.16267e-07
0.00243614,7.12367e-07
0.0026416,7.6692e-07
0.00375694,1.45217e-06
0.0039624,1.57841e-06
0.00507775,3.06172e-06
0.0052832,3.33496e-06
0.00639855,6.50019e-06
0.006604,7.08325e-06
0.00771935,1.38172e-05
0.0079248,1.50576e-05
0.00904015,2.93733e-05
0.00924561,3.20104e-05
0.0103609,6.24381e-05
0.0105664,6.80432e-05
0.0116817,0.000132713
0.0118872,0.000144626
0.0130025,0.000282073
0.013208,0.000307393
0.0143234,0.000599516
0.0145288,0.000653328
0.0156442,0.00127419
0.0158496,0.00138856
0.016965,0.00270811
0.0171704,0.00295119
0.0182858,0.00575569
0.0184912,0.00627231
0.0196066,0.0122329
0.019812,0.0133309
0.0209274,0.0259991
0.0211328,0.0283327
0.0222482,0.0552572
0.0224536,0.0602169
0.023569,0.117441
0.0237744,0.127982
0.0248898,0.249602
0.0250952,0.272006
0.0262106,0.530492
0.026416,0.578108
0.0275314,1.12748
0.0277368,1.22868
0.0288522,2.3963
0.0290576,2.61138
0.030173,5.09298
0.0303784,5.55012
0.0314938,10.8244
0.0316992,11.796
0.0328146,23.0061
0.03302,25.0711
0.0341354,48.8976
0.0343408,53.2866
0.0354562,103.932
0.0356616,113.261
0.036777,220.925
0.0369824,240.758
0.0380978,469.696
0.0383032,511.869
0.0394186,998.959
0.039624,1088.69
0.0407394,2126.26
0.0409448,2317.4
0.0420602,4533.22
0.0422656,4941.39
0.043381,9699
0.0435864,10575.4
0.0447018,20907.6
0.0449072,22810.9
0.0460226,45793.8
0.046228,50027.5
0.0473434,103739
0.0475488,113634
0.0486642,237325
0.0488696,260110
0.0498242,360456
0.05,378941
0.05,728402
0.0501608,646987
0.0501904,631990
0.0524211,463296
0.052832,432221
0.0572934,231347
0.0581152,194344
0.0625766,46302.8
0.0633984,19032
0.0723212,3877.9
0.0739648,1086.28
0.0828876,186.852
0.0845313,21.1641
0.102377,3.56105
0.105664,0.318011
0.12351,0.05152
0.126797,0.00242523
0.144642,0.000392893
0.14793,1.84829e-05
0.165775,3.00876e-06
0.169063,1.56664e-07
0.186908,1.02391e-07
0.190195,9.0914e-08
0.208041,9.11663e-08
0.211328,9.1184e-08
0.229174,9.13274e-08
0.232461,9.13239e-08
0.250306,9.1481e-08
0.253594,9.14778e-08
0.271439,9.16495e-08
0.274727,9.16467e-08
0.292572,9.18328e-08
0.295859,9.18304e-08
0.313705,9.20308e-08
0.316992,9.20287e-08
0.334838,9.22433e-08
0.338125,9.22417e-08
0.35597,9.24702e-08
0.359258,9.2469e-08
0.377103,9.27114e-08
0.380391,9.27105e-08
0.398236,9.29666e-08
0.401523,9.29661e-08
0.419369,9.32358e-08
0.422656,9.32356e-08
0.440502,9.35187e-08
0.443789,9.35189e-08
0.461635,9.38152e-08
0.464922,9.38157e-08
0.482767,9.41251e-08
0.486055,9.41261e-08
0.5039,9.44484e-08
0.507188,9.44497e-08
0.525033,9.47848e-08
0.52832,9.47864e-08
0.546166,9.51343e-08
0.549453,9.51361e-08
0.567299,9.54965e-08
0.570586,9.54987e-08
0.588431,9.58715e-08
0.591719,9.5874e-08
0.609564,9.62591e-08
0.612852,9.62618e-08
0.630697,9.66591e-08
0.633984,9.66621e-08
0.65183,9.70714e-08
0.655117,9.70746e-08
0.672963,9.74958e-08
0.67625,9.74992e-08
0.694095,9.79326e-08
0.697383,9.79362e-08
0.715228,9.84292e-08
0.718516,9.84362e-08
0.736361,1.15976e-07
0.739648,1.19043e-07
0.757494,6.17957e-06
0.760781,7.29811e-06
0.778627,0.000807926
0.781914,0.000955376
0.79976,0.105938
0.803047,0.125273
0.820892,7.05974
0.82418,8.33693
0.833102,192.414
0.834746,226.318
0.839207,2871.29
0.840029,3358.44
0.844491,16559.8
0.845313,18991.3
0.847543,60167.8
0.847954,67752
0.849069,122964
0.849275,133134
0.849887,163095
0.85,187870
0.85,168614
0.850503,182210
0.850596,181164
0.851711,173904
0.851917,172565
0.853032,163874
0.853237,162272
0.854353,154860
0.854558,153492
0.855673,147076
0.855879,145891
0.856994,140271
0.8572,139233
0.858315,134264
0.858521,133345
0.859636,128917
0.859841,128098
0.860957,124125
0.861162,123389
0.862277,119805
0.862483,119141
0.863598,115890
0.863804,115287
0.864919,112325
0.865125,111775
0.86624,109064
0.866445,108559
0.867561,106068
0.867766,105604
0.868881,103305
0.869087,102875
0.870202,100745
0.870408,100346
0.871523,98364.2
0.871729,97992.1
0.872844,96140.5
0.873049,95792
0.874165,94054.6
0.87437,93726.7
0.875485,92088.9
0.875691,91778.9
0.876806,90227.8
0.877012,89933.2
0.878127,88456.6
0.878333,88175.2
0.879448,86762
0.879653,86491.5
0.880769,85132.6
0.880974,84871.4
0.882089,83560.7
0.882295,83307.6
0.88341,82037
0.883616,81790.4
0.884731,80548.4
0.884937,80305.9
0.886052,79080.6
0.886257,78839.9
0.887373,77618.6
0.887578,77377.1
0.888693,76146
0.888899,75900.6
0.890014,74643.7
0.89022,74390.9
0.891335,73088.7
0.891541,72824.2
0.892656,71452.3
0.892861,71170.5
0.893977,69697.1
0.894182,69390.5
0.895297,67772.3
0.895503,67430.5
0.896618,65605.8
0.896824,65213.8
0.897939,63091.7
0.898145,62626.7
0.89926,60903.5
0.899465,60519.6
0.899917,59101.3
0.9,56925
0.9,58781
0.900664,54588.7
0.900786,54034.4
0.903017,51081.7
0.903428,50336.7
0.907889,48098.6
0.908711,47451.3
0.917634,46917.3
0.919277,46713.7
0.9282,46952.4
0.929844,46958.6
0.947689,47295.8
0.950977,47353.9
0.968822,48048.3
0.972109,48176.3
1.0078,49335.5
1.01438,49549.1
1.08576,50888.7
1.09891,51143.4
1.17029,52916.1
1.18344,53255.4
1.25482,54995.8
1.26797,55334
1.33935,57041.5
1.3525,57378.6
1.42388,59052.6
1.43703,59388.7
1.50841,61028.5
1.52156,61363.6
1.59294,62968.4
1.60609,63302.5
1.67748,64871.6
1.69063,65204.7
1.76201,66737
1.77516,67069.2
1.84654,68564
1.85969,68895.2
1.93107,70351.6
1.94422,70681.9
2.0156,72098.9
2.02875,72428.4
2.10013,73805
2.11328,74133.7
2.18466,75469.1
2.19781,75797.1
2.26919,77090.5
2.28234,77417.8
2.35373,78668.5
2.36687,78995.2
2.43826,80202.7
2.45141,80529
2.52279,81216.6
2.53594,81457.8
2.57163,82416.7
2.5782,82664
2.61389,82951.2
2.62047,83071.1
2.63831,83567.7
2.6416,83691.7
2.65945,83797.9
2.66273,83857.4
2.67166,84133.3
2.6733,84195.8
2.68222,84216.3
2.68387,84245.5
2.68833,84413.8
2.68915,84445.5
2.69361,84424.2
2.69443,84438.4
2.69666,84553.4
2.69708,84569.7
2.69931,84453.9
2.69972,84457.3
2.69996,84453.8
2.7,84458.6
2.7,85028
2.70088,84812.8
2.70104,84828.3
2.70215,84971.2
2.70236,85004.3
2.70347,85197.9
2.70368,85235.6
2.70479,85430.3
2.705,85468.2
2.70612,85664.1
2.70632,85702.2
2.70744,85899.3
2.70764,85937.6
2.70876,86135.9
2.70896,86174.5
2.71008,86374
2.71028,86412.7
2.7114,86613.4
2.7116,86652.4
2.71272,86854.3
2.71292,86893.6
2.71404,87096.7
2.71425,87136.1
2.71536,87340.5
2.71557,87380.2
2.71668,87585.8
2.71689,87625.8
2.718,87832.7
2.71821,87872.8
2.71932,88081
2.71953,88121.4
2.72064,88330.8
2.72085,88371.5
2.72196,88582.2
2.72217,88623.1
2.72329,88835.1
2.72349,88876.3
2.72461,89089.7
2.72481,89131
2.72593,89345.7
2.72613,89387.4
2.72725,89603.4
2.72745,89645.3
2.72857,89862.7
2.72877,89904.9
2.72989,90123.6
2.7301,90166
2.73121,90386.2
2.73142,90428.9
2.73253,90650.4
2.73274,90693.3
2.73385,90916.3
2.73406,90959.5
2.73517,91183.8
2.73538,91227.3
2.73649,91453.1
2.7367,91496.9
2.73781,91724.1
2.73802,91768.1
2.73914,91996.8
2.73934,92041.1
2.74046,92271.3
2.74066,92315.9
2.74178,92547.5
2.74198,92592.4
2.7431,92825.6
2.7433,92870.7
2.74442,93105.4
2.74462,93150.8
2.74574,93387
2.74594,93432.8
2.74706,93670.5
2.74727,93716.5
2.74838,93955.8
2.74859,94002.2
2.7497,94002.6
2.74991,94025.4
2.74999,94155.8
2.75,95539.9
2.75,94179
2.75104,96037.6
2.75123,96184.3
2.75234,98612.8
2.75255,99052.6
2.75478,101392
2.75519,101840
2.75742,106749
2.75783,107649
2.76229,112409
2.76312,113306
2.76758,119751
2.7684,120950
2.77286,127396
2.77368,128594
2.77814,135042
2.77896,136241
2.78343,142689
2.78425,143888
2.78871,150338
2.78953,151536
2.79399,157987
2.79481,159185
2.79928,165637
2.8001,166835
2.80456,173287
2.80538,174485
2.80984,180938
2.81066,182136
2.81513,188589
2.81595,189787
2.82041,196240
2.82123,197439
2.82569,203892
2.82651,205091
2.83098,211544
2.8318,212743
2.83626,219196
2.83708,220395
2.84154,226848
2.84236,228047
2.84682,234501
2.84765,235699
2.85211,242153
2.85293,243352
2.85739,249806
2.85821,251005
2.86267,257459
2.8635,258657
2.86796,265111
2.86878,266310
2.87324,272764
2.87406,273963
2.87852,280417
2.87935,281616
2.88381,288070
2.88463,289268
2.88909,295722
2.88991,296921
2.89437,303375
2.8952,304574
2.89966,311028
2.90048,312227
2.90494,318681
2.90576,319879
2.91022,326333
2.91104,327532
2.91551,333986
2.91633,335184
2.92079,341638
2.92161,342837
2.92607,349291
2.92689,350490
2.93136,356943
2.93218,358142
2.93664,364596
2.93746,365794
2.94192,372248
2.94274,373447
2.94721,379900
2.94803,381099
2.95249,387552
2.95331,388751
2.95777,392797
2.95859,393555
2.95978,396771
2.96,397370
2.96,398570
2.96327,398524
2.96388,398534
2.96834,398666
2.96916,398698
2.97808,398771
2.97973,398805
2.98865,398948
2.99029,398994
2.99922,399136
3.00086,399182
3.00978,399323
3.01143,399369
3.02035,399510
3.02199,399556
3.03091,399697
3.03256,399743
3.04148,399883
3.04312,399929
3.05205,400069
3.05369,400115
3.06261,400254
3.06426,400300
3.07318,400439
3.07482,400485
3.08375,400623
3.08539,400669
3.09431,400808
3.09596,400853
3.10488,400991
3.10652,401037
3.11545,401175
3.11709,401221
3.12601,401358
3.12766,401404
3.13658,401541
3.13822,401587
3.14715,401723
3.14879,401769
3.15771,401905
3.15936,401951
3.16828,402087
3.16992,402133
3.17884,402269
3.18049,402315
3.18941,402450
3.19105,402496
3.19998,402632
3.20162,402678
3.21054,402813
3.21219,402859
3.22111,402994
3.22275,403040
3.23168,403174
3.23332,403221
3.24224,403355
3.24389,403401
3.25281,403536
3.25445,403582
3.26338,403716
3.26502,403762
3.27394,403897
3.27559,403943
3.28451,404077
3.28615,404123
3.29508,404257
3.29672,404303
3.30564,404438
3.30729,404484
3.31621,404618
3.31785,404664
3.32677,404799
3.32842,404845
3.33734,404979
3.33898,405026
3.34791,405160
3.34955,405206
3.35847,405341
3.36012,405387
3.36904,405522
3.37068,405568
3.37961,405703
3.38125,405750
3.39017,405885
3.39182,405931
3.40074,406067
3.40238,406113
3.41131,406249
3.41295,406295
3.42187,406431
3.42352,406477
3.43244,406614
3.43408,406660
3.443,406797
3.44465,406843
3.45357,406981
3.45521,407027
3.46414,407165
3.46578,407211
3.4747,407349
3.47635,407396
3.48527,407535
3.48691,407581
3.49584,407720
3.49748,407767
3.5064,407907
3.50805,407953
3.51697,408094
3.51861,408140
3.52754,408281
3.52918,408328
3.5381,408470
3.53975,408516
3.54867,408659
3.55031,408705
3.55924,408849
3.56088,408895
3.5698,409040
3.57145,409086
3.58037,409231
3.58201,409278
3.59093,409424
3.59258,409471
3.6015,409618
3.60314,409664
3.61207,409812
3.61371,409859
3.62263,410008
3.62428,410055
3.6332,410205
3.63484,410251
3.64377,410403
3.64541,410449
3.65433,410602
3.65598,410648
3.6649,410802
3.66654,410849
3.67547,411004
3.67711,411051
3.68603,411207
3.68768,411254
3.6966,411411
3.69824,411458
3.70716,411617
3.70881,411664
3.71773,411824
3.71937,411871
3.7283,412033
3.72994,412080
3.73886,412243
3.74051,412290
3.74943,412455
3.75107,412502
3.76,412669
3.76164,412716
3.77056,412884
3.77221,412931
3.78113,413101
3.78277,413148
3.7917,413320
3.79334,413367
3.80226,413541
3.80391,413588
3.81283,413764
3.81447,413811
3.8234,413988
3.82504,414036
3.83396,414215
3.83561,414262
3.84453,414444
3.84617,414491
3.85509,414675
3.85674,414722
3.86566,414907
3.8673,414955
3.87623,415143
3.87787,415190
3.88679,415380
3.88844,415427
3.89736,415619
3.899,415667
3.90793,415861
3.90957,415909
3.91849,416106
3.92014,416153
3.92906,416352
3.9307,416399
3.93963,416601
3.94127,416649
3.95019,416853
3.95184,416900
3.96076,417107
3.9624,417154
3.97133,417363
3.97297,417411
3.98189,417622
3.98354,417670
3.99246,417884
3.9941,417932
4.00302,418149
4.00467,418196
4.01359,418416
4.01523,418463
4.02416,418685
4.0258,418733
4.03472,418958
4.03637,419006
4.04529,419233
4.04693,419281
4.05586,419511
4.0575,419559
4.06642,419792
4.06807,419840
4.07699,420076
4.07863,420123
4.08756,420362
4.0892,420410
4.09812,420652
4.09977,420699
4.10869,420944
4.11033,420992
4.11925,421239
4.1209,421287
4.12982,421537
4.13146,421585
4.14039,421837
4.14203,421885
4.15095,422100
4.1526,422140
4.15885,422273
4.16,422297
4.16,314681
4.16267,141606
4.16316,108526
4.17209,38877.5
4.17373,25541
4.18265,6083.17
4.1843,2337.78
4.19322,555.543
4.19486,212.341
4.20379,50.4499
4.20543,19.2737
4.21435,4.57913
4.216,1.74932
4.22492,0.41561
4.22656,0.15877
4.23549,0.0377213
4.23713,0.0144101
4.24605,0.00342277
4.2477,0.00130688
4.25662,0.000301168
4.25826,0.000107563
4.26718,0.000112073
4.26883,0.000111995
4.27775,0.00115878
4.27939,0.00135168
4.28832,0.0127953
4.28996,0.0149033
4.29888,0.14098
4.30053,0.164204
4.30945,1.5533
4.31109,1.80919
4.32002,17.114
4.32166,19.9333
4.33058,188.548
4.33223,219.608
4.34115,1224.97
4.34279,1410.17
4.34725,7237.57
4.34808,8311.03
4.35254,20695
4.35336,22976.3
4.35559,57343.1
4.356,63673.8
4.35823,99228.5
4.35864,105778
4.35976,141862
4.35996,148509
4.36,141974
4.36,172872
4.36108,121432
4.36128,117648
4.3624,84250.6
4.3626,78098.4
4.36372,55839.1
4.36393,51738.7
4.36504,37064.8
4.36525,34361.8
4.36636,24648.9
4.36657,22859.7
4.36768,16412.9
4.36789,15225.3
4.369,10938.4
4.36921,10148.7
4.37032,7294.55
4.37053,6768.79
4.37165,4867.25
4.37185,4516.97
4.37297,3249.73
4.37317,3016.29
4.37429,2172
4.37449,2016.48
4.37561,1454.68
4.37581,1351.19
4.37693,978.553
4.37713,909.91
4.37825,664.603
4.37845,619.414
4.37957,460.76
4.37978,431.534
4.38089,333.237
4.3811,315.129
4.38221,260.902
4.38242,250.912
4.38353,231.77
4.38374,228.244
4.38485,241.014
4.38506,243.367
4.38617,290.161
4.38638,298.781
4.38749,387.342
4.3877,403.655
4.38882,548.636
4.38902,575.343
4.39014,800.724
4.39034,842.242
4.39146,1185.29
4.39166,1248.48
4.39278,1765.88
4.39298,1861.19
4.3941,2638.35
4.3943,2781.51
4.39542,3946.52
4.39563,4161.13
4.39674,5905.59
4.39695,6226.93
4.39806,8836.74
4.39827,9317.49
4.39938,13218.2
4.39959,13936.7
4.4007,19759.5
4.40091,20832.1
4.40202,29507.7
4.40223,31105.9
4.40334,43996.7
4.40355,46371.3
4.40467,65444.4
4.40487,68957.9
4.40599,96995.4
4.40619,102160
4.40731,142956
4.40751,150471
4.40863,204868
4.40883,214888
4.40982,249142
4.41,255452
4.41,159693
4.41013,141617
4.41015,138288
4.41127,111105
4.41147,106098
4.41371,80394
4.41412,75659
4.41635,47613.4
4.41676,42447.1
4.42122,28841.5
4.42204,26335.2
4.4265,14264
4.42732,12040.4
4.43625,5428.25
4.43789,4210.26
4.45574,1701.56
4.45902,1239.4
4.47687,337.957
4.48016,171.901
4.51585,45.0287
4.52242,21.6486
4.55811,4.67675
4.56469,1.54939
4.60038,0.334736
4.60695,0.110915
4.64264,0.0239626
4.64922,0.0079401
4.68491,0.00171542
4.69148,0.000568411
4.72718,0.000122802
4.73375,4.0691e-05
4.76944,8.79107e-06
4.77602,2.91296e-06
4.81171,6.2933e-07
4.81828,2.08531e-07
4.85397,4.5052e-08
4.86055,1.49282e-08
4.89624,3.22516e-09
4.90281,1.06867e-09
4.9385,2.3088e-10
4.94508,7.65033e-11
4.98077,1.65281e-11
4.98734,5.47667e-12
5.02303,1.1832e-12
5.02961,3.9206e-13
5.0653,8.47025e-14
5.07188,2.80666e-14
5.10757,6.06363e-15
5.11414,2.00921e-15
5.14983,4.34079e-16
5.15641,1.43834e-16
5.1921,3.10746e-17
5.19867,1.02967e-17
5.23436,2.22455e-18
5.24094,7.37114e-19
5.27663,1.59249e-19
5.2832,5.2768e-20
5.31889,1.14002e-20
5.32547,3.77742e-21
5.36116,8.14926e-22
5.36773,2.69036e-22
5.40343,7.0195e-23
5.41,3.35534e-23

"x,""y"""
1,00E-51
0.00111534,1e-50
0.0013208,1e-50
0.00243614,1e-50
0.0026416,1e-50
0.00375694,1e-50
0.0039624,1e-50
0.00507775,1e-50
0.0052832,1e-50
0.00639855,1e-50
0.006604,1e-50
0.00771935,1e-50
0.0079248,1e-50
0.00904015,1e-50
0.00924561,1e-50
0.0103609,1e-50
0.0105664,1e-50
0.0116817,1e-50
0.0118872,1e-50
0.0130025,1e-50
0.013208,1e-50
0.0143234,1e-50
0.0145288,1e-50
0.0156442,1e-50
0.0158496,1e-50
0.016965,1e-50
0.0171704,1e-50
0.0182858,1e-50
0.0184912,1e-50
0.0196066,1e-50
0.019812,1e-50
0.0209274,1e-50
0.0211328,1e-50
0.0222482,1e-50
0.0224536,1e-50
0.023569,1e-50
0.0237744,1e-50
0.0248898,1e-50
0.0250952,1e-50
0.0262106,1e-50
0.026416,1e-50
0.0275314,1e-50
0.0277368,1e-50
0.0288522,1e-50
0.0290576,1e-50
0.030173,1e-50
0.0303784,1e-50
0.0314938,1e-50
0.0316992,1e-50
0.0328146,1e-50
0.03302,1e-50
0.0341354,1e-50
0.0343408,1e-50
0.0354562,1e-50
0.0356616,1e-50
0.036777,1e-50
0.0369824,1e-50
0.0380978,1e-50
0.0383032,1e-50
0.0394186,1e-50
0.039624,1e-50
0.0407394,1e-50
0.0409448,1e-50
0.0420602,1e-50
0.0422656,1e-50
0.043381,1e-50
0.0435864,1e-50
0.0447018,1e-50
0.0449072,1e-50
0.0460226,1e-50
0.046228,1e-50
0.0473434,1e-50
0.0475488,1e-50
0.0486642,1e-50
0.0488696,1e-50
0.0498242,1e-50
0.05,1e-50
0.05,1.90032e+17
0.0501608,1.94475e+16
0.0501904,1.27772e+16
0.0524211,2.26635e+12
0.052832,4.61924e+11
0.0572934,3.91211e-41
0.0581152,1e-50
0.0625766,1e-50
0.0633984,1e-50
0.0723212,1e-50
0.0739648,1e-50
0.0828876,1e-50
0.0845313,1e-50
0.102377,1e-50
0.105664,1e-50
0.12351,1e-50
0.126797,1e-50
0.144642,1e-50
0.14793,1e-50
0.165775,1e-50
0.169063,1e-50
0.186908,1e-50
0.190195,1e-50
0.208041,1e-50
0.211328,1e-50
0.229174,1e-50
0.232461,1e-50
0.250306,1e-50
0.253594,1e-50
0.271439,1e-50
0.274727,1e-50
0.292572,1e-50
0.295859,1e-50
0.313705,1e-50
0.316992,1e-50
0.334838,1e-50
0.338125,1e-50
0.35597,1e-50
0.359258,1e-50
0.377103,1e-50
0.380391,1e-50
0.398236,1e-50
0.401523,1e-50
0.419369,1e-50
0.422656,1e-50
0.440502,1e-50
0.443789,1e-50
0.461635,1e-50
0.464922,1e-50
0.482767,1e-50
0.486055,1e-50
0.5039,1e-50
0.507188,1e-50
0.525033,1e-50
0.52832,1e-50
0.546166,1e-50
0.549453,1e-50
0.567299,1e-50
0.570586,1e-50
0.588431,1e-50
0.591719,1e-50
0.609564,1e-50
0.612852,1e-50
0.630697,1e-50
0.633984,1e-50
0.65183,1e-50
0.655117,1e-50
0.672963,1e-50
0.67625,1e-50
0.694095,1e-50
0.697383,1e-50
0.715228,1e-50
0.718516,1e-50
0.736361,1e-50
0.739648,1e-50
0.757494,1e-50
0.760781,1e-50
0.778627,1e-50
0.781914,1e-50
0.79976,1e-50
0.803047,1e-50
0.820892,1e-50
0.82418,1e-50
0.833102,1e-50
0.834746,1e-50
0.839207,1e-50
0.840029,1e-50
0.844491,1.14464e-45
0.845313,9.77765e-45
0.847543,2.4543e-06
0.847954,29.0746
0.849069,50.6515
0.849275,56.1577
0.849887,1.12194e-42
0.85,1e-50
0.85,1e-50
0.850503,1e-50
0.850596,1e-50
0.851711,1e-50
0.851917,1e-50
0.853032,1e-50
0.853237,1e-50
0.854353,1e-50
0.854558,1e-50
0.855673,1e-50
0.855879,1e-50
0.856994,1e-50
0.8572,1e-50
0.858315,1e-50
0.858521,1e-50
0.859636,1e-50
0.859841,1e-50
0.860957,1e-50
0.861162,1e-50
0.862277,1e-50
0.862483,1e-50
0.863598,1e-50
0.863804,1e-50
0.864919,1e-50
0.865125,1e-50
0.86624,1e-50
0.866445,1e-50
0.867561,1e-50
0.867766,1e-50
0.868881,1e-50
0.869087,1e-50
0.870202,1e-50
0.870408,1e-50
0.871523,1e-50
0.871729,1e-50
0.872844,1e-50
0.873049,1e-50
0.874165,1e-50
0.87437,1e-50
0.875485,1e-50
0.875691,1e-50
0.876806,1e-50
0.877012,1e-50
0.878127,1e-50
0.878333,1e-50
0.879448,1e-50
0.879653,1e-50
0.880769,1e-50
0.880974,1e-50
0.882089,1e-50
0.882295,1e-50
0.88341,1e-50
0.883616,1e-50
0.884731,1e-50
0.884937,1e-50
0.886052,1e-50
0.886257,1e-50
0.887373,1e-50
0.887578,1e-50
0.888693,1e-50
0.888899,1e-50
0.890014,1e-50
0.89022,1e-50
0.891335,1e-50
0.891541,1e-50
0.892656,1e-50
0.892861,1e-50
0.893977,1e-50
0.894182,1e-50
0.895297,1e-50
0.895503,1e-50
0.896618,1e-50
0.896824,1e-50
0.897939,1e-50
0.898145,1e-50
0.89926,1e-50
0.899465,1e-50
0.899917,1e-50
0.9,1e-50
0.9,1e-50
0.900664,1e-50
0.900786,1e-50
0.903017,1e-50
0.903428,1e-50
0.907889,1e-50
0.908711,1e-50
0.917634,1e-50
0.919277,1e-50
0.9282,1e-50
0.929844,1e-50
0.947689,1e-50
0.950977,1e-50
0.968822,1e-50
0.972109,1e-50
1.0078,1e-50
1.01438,1e-50
1.08576,1e-50
1.09891,1e-50
1.17029,1e-50
1.18344,1e-50
1.25482,1e-50
1.26797,1e-50
1.33935,1e-50
1.3525,1e-50
1.42388,1e-50
1.43703,1e-50
1.50841,1e-50
1.52156,1e-50
1.59294,1e-50
1.60609,1e-50
1.67748,1e-50
1.69063,1e-50
1.76201,1e-50
1.77516,1e-50
1.84654,1e-50
1.85969,1e-50
1.93107,1e-50
1.94422,1e-50
2.0156,1e-50
2.02875,1e-50
2.10013,1e-50
2.11328,1e-50
2.18466,1e-50
2.19781,1e-50
2.26919,1e-50
2.28234,1e-50
2.35373,1e-50
2.36687,1e-50
2.43826,1e-50
2.45141,1e-50
2.52279,1e-50
2.53594,1e-50
2.57163,1e-50
2.5782,1e-50
2.61389,1e-50
2.62047,1e-50
2.63831,1e-50
2.6416,1e-50
2.65945,1e-50
2.66273,1e-50
2.67166,1e-50
2.6733,1e-50
2.68222,1e-50
2.68387,1e-50
2.68833,1e-50
2.68915,1e-50
2.69361,1e-50
2.69443,1e-50
2.69666,1e-50
2.69708,1e-50
2.69931,1e-50
2.69972,1e-50
2.69996,1e-50
2.7,1e-50
2.7,1e-50
2.70088,1e-50
2.70104,1e-50
2.70215,1e-50
2.70236,1e-50
2.70347,1e-50
2.70368,1e-50
2.70479,1e-50
2.705,1e-50
2.70612,1e-50
2.70632,1e-50
2.70744,1e-50
2.70764,1e-50
2.70876,1e-50
2.70896,1e-50
2.71008,1e-50
2.71028,1e-50
2.7114,1e-50
2.7116,1e-50
2.71272,1e-50
2.71292,1e-50
2.71404,1e-50
2.71425,1e-50
2.71536,1e-50
2.71557,1e-50
2.71668,1e-50
2.71689,1e-50
2.718,1e-50
2.71821,1e-50
2.71932,1e-50
2.71953,1e-50
2.72064,1e-50
2.72085,1e-50
2.72196,1e-50
2.72217,1e-50
2.72329,1e-50
2.72349,1e-50
2.72461,1e-50
2.72481,1e-50
2.72593,1e-50
2.72613,1e-50
2.72725,1e-50
2.72745,1e-50
2.72857,1e-50
2.72877,1e-50
2.72989,1e-50
2.7301,1e-50
2.73121,1e-50
2.73142,1e-50
2.73253,1e-50
2.73274,1e-50
2.73385,1e-50
2.73406,1e-50
2.73517,1e-50
2.73538,1e-50
2.73649,1e-50
2.7367,1e-50
2.73781,1e-50
2.73802,1e-50
2.73914,1e-50
2.73934,1e-50
2.74046,1e-50
2.74066,1e-50
2.74178,1e-50
2.74198,1e-50
2.7431,1e-50
2.7433,1e-50
2.74442,1e-50
2.74462,1e-50
2.74574,1e-50
2.74594,1e-50
2.74706,1e-50
2.74727,1e-50
2.74838,1e-50
2.74859,1e-50
2.7497,1e-50
2.74991,1e-50
2.74999,1e-50
2.75,3075.94
2.75,1e-50
2.75104,3173.98
2.75123,3398.79
2.75234,7962.27
2.75255,9411.07
2.75478,19304.2
2.75519,22905.6
2.75742,97568.9
2.75783,131264
2.76229,491459
2.76312,655718
2.76758,2.70149e+06
2.7684,3.61912e+06
2.77286,1.30802e+07
2.77368,1.69512e+07
2.77814,5.4519e+07
2.77896,6.87145e+07
2.78343,1.99148e+08
2.78425,2.45156e+08
2.78871,6.47755e+08
2.78953,7.81521e+08
2.79399,1.90229e+09
2.79481,2.25576e+09
2.79928,5.10546e+09
2.8001,5.96408e+09
2.80456,1.26545e+10
2.80538,1.45911e+10
2.80984,2.92324e+10
2.81066,3.3323e+10
2.81513,6.34323e+10
2.81595,7.15849e+10
2.82041,1.3018e+11
2.82123,1.45611e+11
2.82569,2.54178e+11
2.82651,2.82068e+11
2.83098,4.7459e+11
2.8318,5.22962e+11
2.83626,8.51189e+11
2.83708,9.32035e+11
2.84154,1.47216e+12
2.84236,1.60284e+12
2.84682,2.46369e+12
2.84765,2.66865e+12
2.85211,4.0015e+12
2.85293,4.31424e+12
2.85739,6.32426e+12
2.85821,6.78971e+12
2.86267,9.74897e+12
2.8635,1.04261e+13
2.86796,1.46882e+13
2.86878,1.56527e+13
2.87324,2.16688e+13
2.87406,2.30167e+13
2.87852,3.13524e+13
2.87935,3.32031e+13
2.88381,4.45569e+13
2.88463,4.70565e+13
2.88909,6.22788e+13
2.88991,6.56042e+13
2.89437,8.57164e+13
2.8952,9.00785e+13
2.89966,1.16293e+14
2.90048,1.21941e+14
2.90494,1.55679e+14
2.90576,1.62904e+14
2.91022,2.05825e+14
2.91104,2.14963e+14
2.91551,2.68974e+14
2.91633,2.8041e+14
2.92079,3.4765e+14
2.92161,3.61823e+14
2.92607,4.4482e+14
2.92689,4.62225e+14
2.93136,5.63725e+14
2.93218,5.8492e+14
2.93664,7.07995e+14
2.93746,7.33589e+14
2.94192,8.82345e+14
2.94274,9.13175e+14
2.94721,1.08496e+15
2.94803,1.12028e+15
2.95249,1.39616e+15
2.95331,1.45481e+15
2.95777,1.45898e+15
2.95859,1.47313e+15
2.95978,8.60827e+14
2.96,7.91203e+14
2.96,1.07833e+15
2.96327,1.51447e+15
2.96388,1.60251e+15
2.96834,1.79156e+15
2.96916,1.83719e+15
2.97808,1.78608e+15
2.97973,1.78474e+15
2.98865,1.80149e+15
2.99029,1.80611e+15
2.99922,1.82079e+15
3.00086,1.82496e+15
3.00978,1.83995e+15
3.01143,1.84419e+15
3.02035,1.85938e+15
3.02199,1.86366e+15
3.03091,1.87907e+15
3.03256,1.88339e+15
3.04148,1.89901e+15
3.04312,1.90338e+15
3.05205,1.91923e+15
3.05369,1.92364e+15
3.06261,1.93971e+15
3.06426,1.94417e+15
3.07318,1.96046e+15
3.07482,1.96497e+15
3.08375,1.9815e+15
3.08539,1.98605e+15
3.09431,2.00282e+15
3.09596,2.00742e+15
3.10488,2.02443e+15
3.10652,2.02908e+15
3.11545,2.04633e+15
3.11709,2.05103e+15
3.12601,2.06853e+15
3.12766,2.07328e+15
3.13658,2.09102e+15
3.13822,2.09582e+15
3.14715,2.11386e+15
3.14879,2.11871e+15
3.15771,2.13699e+15
3.15936,2.14189e+15
3.16828,2.16041e+15
3.16992,2.16538e+15
3.17884,2.18418e+15
3.18049,2.1892e+15
3.18941,2.20828e+15
3.19105,2.21335e+15
3.19998,2.23271e+15
3.20162,2.23784e+15
3.21054,2.25748e+15
3.21219,2.26266e+15
3.22111,2.28259e+15
3.22275,2.28783e+15
3.23168,2.30805e+15
3.23332,2.31335e+15
3.24224,2.33387e+15
3.24389,2.33923e+15
3.25281,2.36004e+15
3.25445,2.36546e+15
3.26338,2.38658e+15
3.26502,2.39206e+15
3.27394,2.41349e+15
3.27559,2.41903e+15
3.28451,2.44077e+15
3.28615,2.44637e+15
3.29508,2.46844e+15
3.29672,2.4741e+15
3.30564,2.49649e+15
3.30729,2.50221e+15
3.31621,2.52493e+15
3.31785,2.53072e+15
3.32677,2.55377e+15
3.32842,2.55962e+15
3.33734,2.583e+15
3.33898,2.58893e+15
3.34791,2.61265e+15
3.34955,2.61864e+15
3.35847,2.64271e+15
3.36012,2.64877e+15
3.36904,2.67319e+15
3.37068,2.67932e+15
3.37961,2.70409e+15
3.38125,2.71029e+15
3.39017,2.73543e+15
3.39182,2.7417e+15
3.40074,2.7672e+15
3.40238,2.77354e+15
3.41131,2.79941e+15
3.41295,2.80583e+15
3.42187,2.83207e+15
3.42352,2.83856e+15
3.43244,2.86519e+15
3.43408,2.87176e+15
3.443,2.89876e+15
3.44465,2.90541e+15
3.45357,2.93281e+15
3.45521,2.93953e+15
3.46414,2.96733e+15
3.46578,2.97413e+15
3.4747,3.00233e+15
3.47635,3.00921e+15
3.48527,3.03782e+15
3.48691,3.04478e+15
3.49584,3.0738e+15
3.49748,3.08085e+15
3.5064,3.11029e+15
3.50805,3.11742e+15
3.51697,3.14728e+15
3.51861,3.1545e+15
3.52754,3.1848e+15
3.52918,3.19211e+15
3.5381,3.22284e+15
3.53975,3.23024e+15
3.54867,3.26142e+15
3.55031,3.2689e+15
3.55924,3.30053e+15
3.56088,3.30811e+15
3.5698,3.34021e+15
3.57145,3.34787e+15
3.58037,3.38044e+15
3.58201,3.3882e+15
3.59093,3.42124e+15
3.59258,3.4291e+15
3.6015,3.46262e+15
3.60314,3.47058e+15
3.61207,3.5046e+15
3.61371,3.51265e+15
3.62263,3.54718e+15
3.62428,3.55533e+15
3.6332,3.59037e+15
3.63484,3.59862e+15
3.64377,3.63418e+15
3.64541,3.64254e+15
3.65433,3.67864e+15
3.65598,3.68709e+15
3.6649,3.72374e+15
3.66654,3.7323e+15
3.67547,3.76951e+15
3.67711,3.77818e+15
3.68603,3.81595e+15
3.68768,3.82473e+15
3.6966,3.86309e+15
3.69824,3.87197e+15
3.70716,3.91093e+15
3.70881,3.91993e+15
3.71773,3.9595e+15
3.71937,3.96861e+15
3.7283,4.0088e+15
3.72994,4.01803e+15
3.73886,4.05887e+15
3.74051,4.06821e+15
3.74943,4.1097e+15
3.75107,4.11917e+15
3.76,4.16133e+15
3.76164,4.17092e+15
3.77056,4.21377e+15
3.77221,4.22348e+15
3.78113,4.26705e+15
3.78277,4.27688e+15
3.7917,4.32117e+15
3.79334,4.33114e+15
3.80226,4.37617e+15
3.80391,4.38626e+15
3.81283,4.43206e+15
3.81447,4.44228e+15
3.8234,4.48886e+15
3.82504,4.49923e+15
3.83396,4.54661e+15
3.83561,4.55711e+15
3.84453,4.60532e+15
3.84617,4.61595e+15
3.85509,4.66501e+15
3.85674,4.67578e+15
3.86566,4.72571e+15
3.8673,4.73663e+15
3.87623,4.78744e+15
3.87787,4.79851e+15
3.88679,4.85023e+15
3.88844,4.86145e+15
3.89736,4.91411e+15
3.899,4.92548e+15
3.90793,4.97909e+15
3.90957,4.99062e+15
3.91849,5.04521e+15
3.92014,5.0569e+15
3.92906,5.1125e+15
3.9307,5.12434e+15
3.93963,5.18097e+15
3.94127,5.19298e+15
3.95019,5.25067e+15
3.95184,5.26285e+15
3.96076,5.32161e+15
3.9624,5.33396e+15
3.97133,5.39383e+15
3.97297,5.40635e+15
3.98189,5.46736e+15
3.98354,5.48005e+15
3.99246,5.54222e+15
3.9941,5.55509e+15
4.00302,5.61845e+15
4.00467,5.63151e+15
4.01359,5.69608e+15
4.01523,5.70932e+15
4.02416,5.77514e+15
4.0258,5.78858e+15
4.03472,5.85567e+15
4.03637,5.8693e+15
4.04529,5.93769e+15
4.04693,5.95152e+15
4.05586,6.02126e+15
4.0575,6.03529e+15
4.06642,6.10639e+15
4.06807,6.12063e+15
4.07699,6.19313e+15
4.07863,6.20759e+15
4.08756,6.28153e+15
4.0892,6.2962e+15
4.09812,6.37159e+15
4.09977,6.38647e+15
4.10869,6.46415e+15
4.11033,6.47952e+15
4.11925,6.52537e+15
4.1209,6.53537e+15
4.12982,7.53265e+15
4.13146,7.69153e+15
4.14039,5.37203e+15
4.14203,4.96196e+15
4.15095,2.50265e+13
4.1526,9.9655e+12
4.15885,2.87128e+12
4.16,2.21939e+12
4.16,1e-50
4.16267,1e-50
4.16316,1e-50
4.17209,1e-50
4.17373,1e-50
4.18265,1e-50
4.1843,1e-50
4.19322,1e-50
4.19486,1e-50
4.20379,1e-50
4.20543,1e-50
4.21435,1e-50
4.216,1e-50
4.22492,1e-50
4.22656,1e-50
4.23549,1e-50
4.23713,1e-50
4.24605,1e-50
4.2477,1e-50
4.25662,1e-50
4.25826,1e-50
4.26718,1e-50
4.26883,1e-50
4.27775,1e-50
4.27939,1e-50
4.28832,1e-50
4.28996,1e-50
4.29888,1e-50
4.30053,1e-50
4.30945,1e-50
4.31109,1e-50
4.32002,1e-50
4.32166,1e-50
4.33058,1e-50
4.33223,1e-50
4.34115,1e-50
4.34279,1e-50
4.34725,1e-50
4.34808,1e-50
4.35254,7.56788e-26
4.35336,2.93188e-21
4.35559,4.24606e-21
4.356,4.54546e-21
4.35823,2.21091e-41
4.35864,4.00622e-45
4.35976,7.51499e-50
4.35996,1e-50
4.36,1e-50
4.36,1e-50
4.36108,1e-50
4.36128,1e-50
4.3624,1e-50
4.3626,1e-50
4.36372,1e-50
4.36393,1e-50
4.36504,1e-50
4.36525,1e-50
4.36636,1e-50
4.36657,1e-50
4.36768,1e-50
4.36789,1e-50
4.369,1e-50
4.36921,1e-50
4.37032,1e-50
4.37053,1e-50
4.37165,1e-50
4.37185,1e-50
4.37297,1e-50
4.37317,1e-50
4.37429,1e-50
4.37449,1e-50
4.37561,1e-50
4.37581,1e-50
4.37693,1e-50
4.37713,1e-50
4.37825,1e-50
4.37845,1e-50
4.37957,1e-50
4.37978,1e-50
4.38089,1e-50
4.3811,1e-50
4.38221,1e-50
4.38242,1e-50
4.38353,1e-50
4.38374,1e-50
4.38485,1e-50
4.38506,1e-50
4.38617,1e-50
4.38638,1e-50
4.38749,1e-50
4.3877,1e-50
4.38882,1e-50
4.38902,1e-50
4.39014,1e-50
4.39034,1e-50
4.39146,1e-50
4.39166,1e-50
4.39278,1e-50
4.39298,1e-50
4.3941,1e-50
4.3943,1e-50
4.39542,1e-50
4.39563,1e-50
4.39674,1e-50
4.39695,1e-50
4.39806,1e-50
4.39827,1e-50
4.39938,1e-50
4.39959,1e-50
4.4007,1e-50
4.40091,1e-50
4.40202,1e-50
4.40223,1e-50
4.40334,1e-50
4.40355,1e-50
4.40467,1e-50
4.40487,1e-50
4.40599,1e-50
4.40619,1e-50
4.40731,1e-50
4.40751,1e-50
4.40863,1e-50
4.40883,1e-50
4.40982,1e-50
4.41,1e-50
4.41,1e-50
4.41013,1e-50
4.41015,1e-50
4.41127,1e-50
4.41147,1e-50
4.41371,1e-50
4.41412,1e-50
4.41635,1e-50
4.41676,1e-50
4.42122,1e-50
4.42204,1e-50
4.4265,1e-50
4.42732,1e-50
4.43625,1e-50
4.43789,1e-50
4.45574,1e-50
4.45902,1e-50
4.47687,1e-50
4.48016,1e-50
4.51585,1e-50
4.52242,1e-50
4.55811,1e-50
4.56469,1e-50
4.60038,1e-50
4.60695,1e-50
4.64264,1e-50
4.64922,1e-50
4.68491,1e-50
4.69148,1e-50
4.72718,1e-50
4.73375,1e-50
4.76944,1e-50
4.77602,1e-50
4.81171,1e-50
4.81828,1e-50
4.85397,1e-50
4.86055,1e-50
4.89624,1e-50
4.90281,1e-50
4.9385,1e-50
4.94508,1e-50
4.98077,1e-50
4.98734,1e-50
5.02303,1e-50
5.02961,1e-50
5.0653,1e-50
5.07188,1e-50
5.10757,1e-50
5.11414,1e-50
5.14983,1e-50
5.15641,1e-50
5.1921,1e-50
5.19867,1e-50
5.23436,1e-50
5.24094,1e-50
5.27663,1e-50
5.2832,1e-50
5.31889,1e-50
5.32547,1e-50
5.36116,1e-50
5.36773,1e-50
5.40343,1e-50
5.41,1e-50


==> data/v1_images/x98_230.csv <==
"x","y"
0,3.18138e-07
0.00130084,4.14562e-07
0.0013208,4.16042e-07
0.00262164,7.61394e-07
0.0026416,7.66695e-07
0.00394244,1.566e-06
0.0039624,1.57827e-06
0.00526324,3.30834e-06
0.0052832,3.33488e-06
0.00658404,7.02661e-06
0.006604,7.08325e-06
0.00790484,1.49372e-05
0.0079248,1.50577e-05
0.00922564,3.17545e-05
0.00924561,3.20107e-05
0.0105464,6.74993e-05
0.0105664,6.80439e-05
0.0118672,0.00014347
0.0118872,0.000144628
0.013188,0.000304936
0.013208,0.000307396
0.0145088,0.000648107
0.0145288,0.000653335
0.0158296,0.00137746
0.0158496,0.00138858
0.0171504,0.0029276
0.0171704,0.00295122
0.0184712,0.00622219
0.0184912,0.00627238
0.019792,0.0132243
0.019812,0.013331
0.0211129,0.0281063
0.0211328,0.028333
0.0224337,0.0597357
0.0224536,0.0602176
0.0237545,0.126959
0.0237744,0.127983
0.0250753,0.269832
0.0250952,0.272009
0.0263961,0.573488
0.026416,0.578114
0.0277169,1.21886
0.0277368,1.2287
0.0290377,2.59051
0.0290576,2.61141
0.0303585,5.50576
0.0303784,5.55018
0.0316793,11.7018
0.0316992,11.7961
0.0330001,24.8707
0.03302,25.0713
0.0343209,52.8608
0.0343408,53.2872
0.0356417,112.356
0.0356616,113.262
0.0369625,238.834
0.0369824,240.761
0.0382833,507.777
0.0383032,511.874
0.0396041,1079.98
0.039624,1088.7
0.0409249,2298.85
0.0409448,2317.42
0.0422457,4901.79
0.0422656,4941.45
0.0435665,10490.4
0.0435864,10575.5
0.0448873,22626.2
0.0449072,22811.1
0.0462081,49616.8
0.046228,50028.1
0.0475289,112674
0.0475488,113635
0.0488497,257899
0.0488696,260113
0.0499829,377145
0.05,378941
0.05,728402
0.0501876,633446
0.0527921,435178
0.052832,432158
0.0580354,197872
0.0581152,194277
0.0633186,21639
0.0633984,18989.4
0.0738051,1355.62
0.0739648,1084.41
0.0843716,37.0803
0.0845313,20.9824
0.105345,0.631017
0.105664,0.316006
0.126477,0.00717975
0.126797,0.00240992
0.14761,5.47228e-05
0.14793,1.83467e-05
0.168743,3.8142e-07
0.169063,1.04053e-07
0.189876,4.55978e-08
0.190195,4.44941e-08
0.211009,5.02674e-08
0.211328,5.031e-08
0.232142,5.52275e-08
0.232461,5.52621e-08
0.253274,6.02879e-08
0.253594,6.03242e-08
0.274407,6.5468e-08
0.274727,6.55058e-08
0.29554,7.07728e-08
0.295859,7.0812e-08
0.316673,7.62095e-08
0.316992,7.625e-08
0.337806,8.17868e-08
0.338125,8.18285e-08
0.358938,8.75152e-08
0.359258,8.7558e-08
0.380071,9.34063e-08
0.380391,9.34502e-08
0.401204,9.94731e-08
0.401523,9.9518e-08
0.422337,1.0573e-07
0.422656,1.05776e-07
0.44347,1.12192e-07
0.443789,1.12239e-07
0.464602,1.18876e-07
0.464922,1.18923e-07
0.485735,1.258e-07
0.486055,1.25848e-07
0.506868,1.32983e-07
0.507188,1.33033e-07
0.528001,1.40447e-07
0.52832,1.40498e-07
0.549134,1.48214e-07
0.549453,1.48266e-07
0.570267,1.56308e-07
0.570586,1.56361e-07
0.591399,1.64756e-07
0.591719,1.64809e-07
0.612532,1.73584e-07
0.612852,1.73639e-07
0.633665,1.82823e-07
0.633984,1.82878e-07
0.654798,1.92504e-07
0.655117,1.92561e-07
0.675931,2.02661e-07
0.67625,2.02719e-07
0.697063,2.13333e-07
0.697383,2.13392e-07
0.718196,2.24964e-07
0.718516,2.25029e-07
0.739329,2.91208e-07
0.739648,2.91966e-07
0.760462,7.48031e-06
0.760781,7.5894e-06
0.781595,0.000948766
0.781914,0.000963106
0.802727,0.124374
0.803047,0.126254
0.82386,8.24228
0.82418,8.36646
0.834586,223.471
0.834746,226.768
0.839949,3317.4
0.840029,3364.77
0.845233,18784
0.845313,19020.4
0.847914,67103.8
0.847954,67841.2
0.849255,132297
0.849275,133285
0.849989,168253
0.85,188079
0.85,168789
0.850587,181506
0.851897,172974
0.851917,172844
0.853217,162760
0.853237,162605
0.854538,154020
0.854558,153888
0.855859,146473
0.855879,146359
0.85718,139882
0.8572,139782
0.858501,134073
0.858521,133984
0.859821,128915
0.859841,128836
0.861142,124308
0.861162,124237
0.862463,120170
0.862483,120107
0.863784,116438
0.863804,116380
0.865105,113056
0.865125,113004
0.866425,109982
0.866445,109935
0.867746,107177
0.867766,107134
0.869067,104609
0.869087,104569
0.870388,102250
0.870408,102213
0.871709,100076
0.871729,100042
0.873029,98065.4
0.873049,98033.3
0.87435,96199.4
0.87437,96169.5
0.875671,94461.4
0.875691,94433.2
0.876992,92836.3
0.877012,92809.7
0.878313,91310.5
0.878333,91285.4
0.879633,89871.8
0.879653,89847.9
0.880954,88510.3
0.880974,88487.4
0.882275,87219.4
0.882295,87197.5
0.883596,85990.9
0.883616,85969.8
0.884917,84813.9
0.884937,84793.5
0.886237,83678.1
0.886257,83658.1
0.887558,82573.2
0.887578,82553.5
0.888879,81489.1
0.888899,81469.4
0.8902,80414.9
0.89022,80395
0.891521,79338.8
0.891541,79318.5
0.892841,78247.5
0.892861,78226.4
0.894162,77124.9
0.894182,77102.7
0.895483,75951
0.895503,75927.1
0.896804,74699.8
0.896824,74673.5
0.898125,73335.6
0.898145,73305.8
0.899445,72276.6
0.899465,72252.9
0.9,70617.3
0.9,71443.6
0.900774,69523.7
0.900786,69494.3
0.903388,68338.6
0.903428,68304.2
0.908631,67732.5
0.908711,67710.4
0.919118,67758.3
0.919277,67755.2
0.929684,68160.8
0.929844,68166.5
0.950657,68570.3
0.950977,68576.5
0.97179,69413
0.972109,69425.6
1.01374,70811.6
1.01438,70832.9
1.09763,72439
1.09891,72463.1
1.18216,74689.9
1.18344,74722.8
1.26669,76973.4
1.26797,77006.1
1.35122,79279.5
1.3525,79312
1.43575,81607.7
1.43703,81640
1.52028,83957.8
1.52156,83989.8
1.60482,86329.6
1.60609,86361.3
1.68935,88723.6
1.69063,88754.9
1.77388,91140.1
1.77516,91170.9
1.85841,93579.8
1.85969,93610.1
1.94294,96043.5
1.94422,96073.2
2.02747,98531.9
2.02875,98561.1
2.112,101046
2.11328,101074
2.19653,103586
2.19781,103613
2.28107,106150
2.28234,106177
2.3656,108733
2.36687,108759
2.45013,111266
2.45141,111290
2.53466,113213
2.53594,113224
2.57756,115268
2.5782,115288
2.61983,116264
2.62047,116267
2.64128,117277
2.6416,117288
2.66241,117774
2.66273,117773
2.67314,118276
2.6733,118284
2.68371,118525
2.68387,118522
2.68907,118776
2.68915,118781
2.69435,118899
2.69443,118895
2.69704,119025
2.69708,119030
2.69968,119064
2.69972,119054
2.7,119094
2.7,119261
2.70102,119380
2.70104,119371
2.70234,119645
2.70236,119646
2.70366,119963
2.70368,119967
2.70498,120285
2.705,120289
2.7063,120609
2.70632,120613
2.70762,120935
2.70764,120939
2.70894,121263
2.70896,121267
2.71026,121593
2.71028,121597
2.71158,121924
2.7116,121928
2.7129,122258
2.71292,122262
2.71423,122594
2.71425,122597
2.71555,122931
2.71557,122935
2.71687,123271
2.71689,123275
2.71819,123612
2.71821,123616
2.71951,123956
2.71953,123960
2.72083,124301
2.72085,124305
2.72215,124649
2.72217,124653
2.72347,124999
2.72349,125003
2.72479,125351
2.72481,125355
2.72611,125705
2.72613,125709
2.72743,126061
2.72745,126065
2.72875,126419
2.72877,126423
2.73008,126780
2.7301,126784
2.7314,127142
2.73142,127147
2.73272,127507
2.73274,127512
2.73404,127874
2.73406,127879
2.73536,128244
2.73538,128248
2.73668,128616
2.7367,128620
2.738,128990
2.73802,128994
2.73932,129366
2.73934,129370
2.74064,129745
2.74066,129749
2.74196,130126
2.74198,130130
2.74328,130509
2.7433,130513
2.7446,130895
2.74462,130899
2.74592,131283
2.74594,131288
2.74725,131674
2.74727,131678
2.74857,132067
2.74859,132072
2.74989,132267
2.74991,132259
2.75,133468
2.75,132502
2.75121,134337
2.75123,134339
2.75253,137023
2.75255,137067
2.75515,139798
2.75519,139836
2.75779,145345
2.75783,145432
2.76304,150930
2.76312,151009
2.76832,158376
2.7684,158488
2.7736,165872
2.77368,165984
2.77888,173384
2.77896,173497
2.78417,180910
2.78425,181022
2.78945,188447
2.78953,188560
2.79473,195995
2.79481,196108
2.80002,203552
2.8001,203665
2.8053,211117
2.80538,211231
2.81058,218690
2.81066,218803
2.81587,226268
2.81595,226381
2.82115,233852
2.82123,233965
2.82643,241441
2.82651,241554
2.83172,249034
2.8318,249148
2.837,256631
2.83708,256745
2.84228,264231
2.84236,264345
2.84757,271835
2.84765,271949
2.85285,279441
2.85293,279555
2.85813,287049
2.85821,287163
2.86342,294660
2.8635,294773
2.8687,302272
2.86878,302386
2.87398,309885
2.87406,309999
2.87927,317500
2.87935,317614
2.88455,325116
2.88463,325230
2.88983,332733
2.88991,332847
2.89512,340351
2.8952,340465
2.9004,347969
2.90048,348083
2.90568,355588
2.90576,355702
2.91097,363207
2.91104,363321
2.91625,370826
2.91633,370940
2.92153,378445
2.92161,378559
2.92681,386064
2.92689,386178
2.9321,393683
2.93218,393797
2.93738,401301
2.93746,401415
2.94266,408919
2.94274,409033
2.94795,416536
2.94803,416650
2.95323,424153
2.95331,424267
2.95851,428984
2.95859,429053
2.95998,432798
2.96,432853
2.96,434006
2.96382,434011
2.96388,434006
2.96908,434178
2.96916,434180
2.97957,434295
2.97973,434293
2.99013,434481
2.99029,434481
3.0007,434662
3.00086,434662
3.01127,434835
3.01143,434835
3.02183,435001
3.02199,435001
3.0324,435158
3.03256,435158
3.04297,435306
3.04312,435306
3.05353,435445
3.05369,435444
3.0641,435574
3.06426,435574
3.07466,435693
3.07482,435692
3.08523,435801
3.08539,435801
3.0958,435898
3.09596,435898
3.10636,435983
3.10652,435983
3.11693,436056
3.11709,436055
3.1275,436116
3.12766,436115
3.13806,436162
3.13822,436161
3.14863,436193
3.14879,436192
3.1592,436209
3.15936,436208
3.16976,436210
3.16992,436208
3.18033,436193
3.18049,436192
3.19089,436159
3.19105,436158
3.20146,436107
3.20162,436105
3.21203,436035
3.21219,436033
3.22259,435942
3.22275,435941
3.23316,435829
3.23332,435826
3.24373,435692
3.24389,435690
3.25429,435532
3.25445,435529
3.26486,435346
3.26502,435344
3.27543,435135
3.27559,435132
3.28599,434896
3.28615,434893
3.29656,434627
3.29672,434625
3.30713,434329
3.30729,434326
3.31769,433998
3.31785,433995
3.32826,433633
3.32842,433630
3.33882,433233
3.33898,433230
3.34939,432796
3.34955,432793
3.35996,432319
3.36012,432316
3.37052,431802
3.37068,431798
3.38109,431241
3.38125,431237
3.39166,430635
3.39182,430631
3.40222,429981
3.40238,429977
3.41279,429277
3.41295,429273
3.42336,428521
3.42352,428517
3.43392,427710
3.43408,427705
3.44449,426840
3.44465,426836
3.45506,425910
3.45521,425906
3.46562,424917
3.46578,424912
3.47619,423857
3.47635,423852
3.48675,422727
3.48691,422722
3.49732,421524
3.49748,421519
3.50789,420245
3.50805,420239
3.51845,418885
3.51861,418880
3.52902,417443
3.52918,417437
3.53959,415913
3.53975,415908
3.55015,414293
3.55031,414287
3.56072,412578
3.56088,412572
3.57129,410765
3.57145,410759
3.58185,408850
3.58201,408844
3.59242,406828
3.59258,406822
3.60298,404697
3.60314,404691
3.61355,402452
3.61371,402446
3.62412,400090
3.62428,400084
3.63468,397607
3.63484,397600
3.64525,395000
3.64541,394993
3.65582,392265
3.65598,392259
3.66638,389401
3.66654,389394
3.67695,386404
3.67711,386397
3.68752,383272
3.68768,383264
3.69808,380003
3.69824,379996
3.70865,376598
3.70881,376591
3.71922,373055
3.71937,373048
3.72978,369375
3.72994,369367
3.74035,365559
3.74051,365551
3.75091,361609
3.75107,361602
3.76148,357529
3.76164,357522
3.77205,353323
3.77221,353315
3.78261,348996
3.78277,348989
3.79318,344556
3.79334,344548
3.80375,340009
3.80391,340002
3.81431,335366
3.81447,335359
3.82488,330638
3.82504,330630
3.83545,325835
3.83561,325828
3.84601,320972
3.84617,320965
3.85658,316062
3.85674,316055
3.86714,311121
3.8673,311115
3.87771,306166
3.87787,306159
3.88828,301212
3.88844,301205
3.89884,296277
3.899,296271
3.90941,291378
3.90957,291372
3.91998,286532
3.92014,286527
3.93054,281757
3.9307,281751
3.94111,277067
3.94127,277062
3.95168,272479
3.95184,272474
3.96224,268006
3.9624,268001
3.97281,263661
3.97297,263657
3.98338,259457
3.98354,259453
3.99394,255402
3.9941,255399
4.00451,251508
4.00467,251505
4.01507,247781
4.01523,247778
4.02564,244228
4.0258,244226
4.03621,240856
4.03637,240854
4.04677,237670
4.04693,237668
4.05734,234673
4.0575,234672
4.06791,231871
4.06807,231871
4.07847,229267
4.07863,229267
4.08904,226866
4.0892,226867
4.09961,224672
4.09977,224674
4.11017,222692
4.11033,222694
4.12074,220933
4.1209,220935
4.13131,219404
4.13146,219407
4.14187,217907
4.14203,217911
4.15973,216842
4.16,216844
4.16,211200
4.16312,74728.3
4.16316,71844.9
4.17357,17565.1
4.17373,16408.4
4.18414,1816.86
4.1843,1496.65
4.1947,165.152
4.19486,135.845
4.20527,14.9866
4.20543,12.3246
4.21584,1.35974
4.216,1.11812
4.2264,0.123368
4.22656,0.101438
4.23697,0.0111929
4.23713,0.00920256
4.24754,0.00101454
4.2477,0.000833874
4.2581,8.11335e-05
4.25826,6.45846e-05
4.26867,0.000115845
4.26883,0.000116084
4.27923,0.00133537
4.27939,0.00135409
4.2898,0.0147213
4.28996,0.0149261
4.30037,0.162199
4.30053,0.164455
4.31093,1.78709
4.31109,1.81195
4.3215,19.6898
4.32166,19.9637
4.33207,216.925
4.33223,219.943
4.34263,1392.73
4.34279,1410.72
4.348,8209.06
4.34808,8313.35
4.35328,22756
4.35336,22977.6
4.35596,63061.3
4.356,63676.3
4.3586,105142
4.35864,105779
4.35994,147864
4.35996,148509
4.36,141974
4.36,176924
4.36126,118015
4.36128,117648
4.36259,78695.7
4.3626,78097.9
4.36391,52136.8
4.36393,51738.4
4.36523,34624.2
4.36525,34361.6
4.36655,23033.4
4.36657,22859.6
4.36787,15340.6
4.36789,15225.2
4.36919,10225.3
4.36921,10148.6
4.37051,6819.83
4.37053,6768.75
4.37183,4550.97
4.37185,4516.94
4.37315,3038.95
4.37317,3016.27
4.37447,2031.58
4.37449,2016.47
4.37579,1361.24
4.37581,1351.18
4.37711,916.574
4.37713,909.904
4.37843,623.801
4.37845,619.411
4.37976,434.371
4.37978,431.532
4.38108,316.887
4.3811,315.128
4.3824,251.882
4.38242,250.912
4.38372,228.586
4.38374,228.244
4.38504,243.139
4.38506,243.367
4.38636,297.944
4.38638,298.782
4.38768,402.072
4.3877,403.657
4.389,572.751
4.38902,575.346
4.39032,838.213
4.39034,842.247
4.39164,1242.35
4.39166,1248.49
4.39296,1851.94
4.39298,1861.2
4.39428,2767.62
4.3943,2781.53
4.39561,4140.3
4.39563,4161.16
4.39693,6195.75
4.39695,6226.97
4.39825,9270.84
4.39827,9317.55
4.39957,13867
4.39959,13936.8
4.40089,20728
4.40091,20832.2
4.40221,30950.8
4.40223,31106.1
4.40353,46140.8
4.40355,46371.5
4.40485,68616.9
4.40487,68958.3
4.40617,101659
4.40619,102161
4.40749,149742
4.40751,150472
4.40881,213915
4.40883,214889
4.40998,254839
4.41,255452
4.41,159693
4.41015,138611
4.41145,106582
4.41147,106096
4.41408,76117.1
4.41412,75657.1
4.41672,42943.3
4.41676,42441.3
4.42196,26575.2
4.42204,26331.7
4.42724,12247.6
4.42732,12031.6
4.43773,4309.43
4.43789,4191.09
4.4587,1279.15
4.45902,1234.26
4.47984,184.911
4.48016,168.776
4.52178,23.6015
4.52242,21.3318
4.56405,1.83074
4.56469,1.52691
4.60631,0.131064
4.60695,0.109319
4.64858,0.0093834
4.64922,0.00782681
4.69085,0.000671799
4.69148,0.000560367
4.73311,4.8097e-05
4.73375,4.01199e-05
4.77538,3.44346e-06
4.77602,2.8724e-06
4.81764,2.46532e-07
4.81828,2.05651e-07
4.85991,1.76502e-08
4.86055,1.47236e-08
4.90217,1.26364e-09
4.90281,1.05414e-09
4.94444,9.04689e-11
4.94508,7.54711e-11
4.9867,6.47699e-12
4.98734,5.40334e-12
5.02897,4.6371e-13
5.02961,3.8685e-13
5.07124,3.31986e-14
5.07188,2.76964e-14
5.1135,2.3768e-15
5.11414,1.98291e-15
5.15577,1.70163e-16
5.15641,1.41965e-16
5.19803,1.21825e-17
5.19867,1.01639e-17
5.2403,8.7218e-19
5.24094,7.27675e-19
5.28256,6.24419e-20
5.2832,5.20972e-20
5.32483,4.47029e-21
5.32547,3.72974e-21
5.3671,3.18657e-22
5.36773,2.65623e-22
5.40936,3.71832e-23
5.41,3.36234e-23

"x","y"
0,1e-50
0.00130084,1e-50
0.0013208,1e-50
0.00262164,1e-50
0.0026416,1e-50
0.00394244,1e-50
0.0039624,1e-50
0.00526324,1e-50
0.0052832,1e-50
0.00658404,1e-50
0.006604,1e-50
0.00790484,1e-50
0.0079248,1e-50
0.00922564,1e-50
0.00924561,1e-50
0.0105464,1e-50
0.0105664,1e-50
0.0118672,1e-50
0.0118872,1e-50
0.013188,1e-50
0.013208,1e-50
0.0145088,1e-50
0.0145288,1e-50
0.0158296,1e-50
0.0158496,1e-50
0.0171504,1e-50
0.0171704,1e-50
0.0184712,1e-50
0.0184912,1e-50
0.019792,1e-50
0.019812,1e-50
0.0211129,1e-50
0.0211328,1e-50
0.0224337,1e-50
0.0224536,1e-50
0.0237545,1e-50
0.0237744,1e-50
0.0250753,1e-50
0.0250952,1e-50
0.0263961,1e-50
0.026416,1e-50
0.0277169,1e-50
0.0277368,1e-50
0.0290377,1e-50
0.0290576,1e-50
0.0303585,1e-50
0.0303784,1e-50
0.0316793,1e-50
0.0316992,1e-50
0.0330001,1e-50
0.03302,1e-50
0.0343209,1e-50
0.0343408,1e-50
0.0356417,1e-50
0.0356616,1e-50
0.0369625,1e-50
0.0369824,1e-50
0.0382833,1e-50
0.0383032,1e-50
0.0396041,1e-50
0.039624,1e-50
0.0409249,1e-50
0.0409448,1e-50
0.0422457,1e-50
0.0422656,1e-50
0.0435665,1e-50
0.0435864,1e-50
0.0448873,1e-50
0.0449072,1e-50
0.0462081,1e-50
0.046228,1e-50
0.0475289,1e-50
0.0475488,1e-50
0.0488497,1e-50
0.0488696,1e-50
0.0499829,1e-50
0.05,1e-50
0.05,1.90001e+17
0.0501876,1.331e+16
0.0527921,5.36677e+11
0.052832,4.59808e+11
0.0580354,8.54986e-50
0.0581152,1e-50
0.0633186,1e-50
0.0633984,1e-50
0.0738051,1e-50
0.0739648,1e-50
0.0843716,1e-50
0.0845313,1e-50
0.105345,1e-50
0.105664,1e-50
0.126477,1e-50
0.126797,1e-50
0.14761,1e-50
0.14793,1e-50
0.168743,1e-50
0.169063,1e-50
0.189876,1e-50
0.190195,1e-50
0.211009,1e-50
0.211328,1e-50
0.232142,1e-50
0.232461,1e-50
0.253274,1e-50
0.253594,1e-50
0.274407,1e-50
0.274727,1e-50
0.29554,1e-50
0.295859,1e-50
0.316673,1e-50
0.316992,1e-50
0.337806,1e-50
0.338125,1e-50
0.358938,1e-50
0.359258,1e-50
0.380071,1e-50
0.380391,1e-50
0.401204,1e-50
0.401523,1e-50
0.422337,1e-50
0.422656,1e-50
0.44347,1e-50
0.443789,1e-50
0.464602,1e-50
0.464922,1e-50
0.485735,1e-50
0.486055,1e-50
0.506868,1e-50
0.507188,1e-50
0.528001,1e-50
0.52832,1e-50
0.549134,1e-50
0.549453,1e-50
0.570267,1e-50
0.570586,1e-50
0.591399,1e-50
0.591719,1e-50
0.612532,1e-50
0.612852,1e-50
0.633665,1e-50
0.633984,1e-50
0.654798,1e-50
0.655117,1e-50
0.675931,1e-50
0.67625,1e-50
0.697063,1e-50
0.697383,1e-50
0.718196,1e-50
0.718516,1e-50
0.739329,1e-50
0.739648,1e-50
0.760462,1e-50
0.760781,1e-50
0.781595,1e-50
0.781914,1e-50
0.802727,1e-50
0.803047,1e-50
0.82386,1e-50
0.82418,1e-50
0.834586,1e-50
0.834746,1e-50
0.839949,1e-50
0.840029,1e-50
0.845233,8.18808e-45
0.845313,1.00891e-44
0.847914,6.21327
0.847954,30.2414
0.849255,57.4553
0.849275,58.0233
0.849989,6.05652e-50
0.85,1e-50
0.85,1e-50
0.850587,1e-50
0.851897,1e-50
0.851917,1e-50
0.853217,1e-50
0.853237,1e-50
0.854538,1e-50
0.854558,1e-50
0.855859,1e-50
0.855879,1e-50
0.85718,1e-50
0.8572,1e-50
0.858501,1e-50
0.858521,1e-50
0.859821,1e-50
0.859841,1e-50
0.861142,1e-50
0.861162,1e-50
0.862463,1e-50
0.862483,1e-50
0.863784,1e-50
0.863804,1e-50
0.865105,1e-50
0.865125,1e-50
0.866425,1e-50
0.866445,1e-50
0.867746,1e-50
0.867766,1e-50
0.869067,1e-50
0.869087,1e-50
0.870388,1e-50
0.870408,1e-50
0.871709,1e-50
0.871729,1e-50
0.873029,1e-50
0.873049,1e-50
0.87435,1e-50
0.87437,1e-50
0.875671,1e-50
0.875691,1e-50
0.876992,1e-50
0.877012,1e-50
0.878313,1e-50
0.878333,1e-50
0.879633,1e-50
0.879653,1e-50
0.880954,1e-50
0.880974,1e-50
0.882275,1e-50
0.882295,1e-50
0.883596,1e-50
0.883616,1e-50
0.884917,1e-50
0.884937,1e-50
0.886237,1e-50
0.886257,1e-50
0.887558,1e-50
0.887578,1e-50
0.888879,1e-50
0.888899,1e-50
0.8902,1e-50
0.89022,1e-50
0.891521,1e-50
0.891541,1e-50
0.892841,1e-50
0.892861,1e-50
0.894162,1e-50
0.894182,1e-50
0.895483,1e-50
0.895503,1e-50
0.896804,1e-50
0.896824,1e-50
0.898125,1e-50
0.898145,1e-50
0.899445,1e-50
0.899465,1e-50
0.9,1e-50
0.9,1e-50
0.900774,1e-50
0.900786,1e-50
0.903388,1e-50
0.903428,1e-50
0.908631,1e-50
0.908711,1e-50
0.919118,1e-50
0.919277,1e-50
0.929684,1e-50
0.929844,1e-50
0.950657,1e-50
0.950977,1e-50
0.97179,1e-50
0.972109,1e-50
1.01374,1e-50
1.01438,1e-50
1.09763,1e-50
1.09891,1e-50
1.18216,1e-50
1.18344,1e-50
1.26669,1e-50
1.26797,1e-50
1.35122,1e-50
1.3525,1e-50
1.43575,1e-50
1.43703,1e-50
1.52028,1e-50
1.52156,1e-50
1.60482,1e-50
1.60609,1e-50
1.68935,1e-50
1.69063,1e-50
1.77388,1e-50
1.77516,1e-50
1.85841,1e-50
1.85969,1e-50
1.94294,1e-50
1.94422,1e-50
2.02747,1e-50
2.02875,1e-50
2.112,1e-50
2.11328,1e-50
2.19653,1e-50
2.19781,1e-50
2.28107,1e-50
2.28234,1e-50
2.3656,1e-50
2.36687,1e-50
2.45013,1e-50
2.45141,1e-50
2.53466,1e-50
2.53594,1e-50
2.57756,1e-50
2.5782,1e-50
2.61983,1e-50
2.62047,1e-50
2.64128,1e-50
2.6416,1e-50
2.66241,1e-50
2.66273,1e-50
2.67314,1e-50
2.6733,1e-50
2.68371,1e-50
2.68387,1e-50
2.68907,1e-50
2.68915,1e-50
2.69435,1e-50
2.69443,1e-50
2.69704,1e-50
2.69708,1e-50
2.69968,1e-50
2.69972,1e-50
2.7,1e-50
2.7,1e-50
2.70102,1e-50
2.70104,1e-50
2.70234,1e-50
2.70236,1e-50
2.70366,1e-50
2.70368,1e-50
2.70498,1e-50
2.705,1e-50
2.7063,1e-50
2.70632,1e-50
2.70762,1e-50
2.70764,1e-50
2.70894,1e-50
2.70896,1e-50
2.71026,1e-50
2.71028,1e-50
2.71158,1e-50
2.7116,1e-50
2.7129,1e-50
2.71292,1e-50
2.71423,1e-50
2.71425,1e-50
2.71555,1e-50
2.71557,1e-50
2.71687,1e-50
2.71689,1e-50
2.71819,1e-50
2.71821,1e-50
2.71951,1e-50
2.71953,1e-50
2.72083,1e-50
2.72085,1e-50
2.72215,1e-50
2.72217,1e-50
2.72347,1e-50
2.72349,1e-50
2.72479,1e-50
2.72481,1e-50
2.72611,1e-50
2.72613,1e-50
2.72743,1e-50
2.72745,1e-50
2.72875,1e-50
2.72877,1e-50
2.73008,1e-50
2.7301,1e-50
2.7314,1e-50
2.73142,1e-50
2.73272,1e-50
2.73274,1e-50
2.73404,1e-50
2.73406,1e-50
2.73536,1e-50
2.73538,1e-50
2.73668,1e-50
2.7367,1e-50
2.738,1e-50
2.73802,1e-50
2.73932,1e-50
2.73934,1e-50
2.74064,1e-50
2.74066,1e-50
2.74196,1e-50
2.74198,1e-50
2.74328,1e-50
2.7433,1e-50
2.7446,1e-50
2.74462,1e-50
2.74592,1e-50
2.74594,1e-50
2.74725,1e-50
2.74727,1e-50
2.74857,1e-50
2.74859,1e-50
2.74989,1e-50
2.74991,1e-50
2.75,2.99662e+07
2.75,1e-50
2.75121,3.0202e+07
2.75123,3.00764e+07
2.75253,1.71249e+08
2.75255,1.75888e+08
2.75515,1.7153e+08
2.75519,1.70729e+08
2.75779,5.69713e+08
2.75783,5.83149e+08
2.76304,1.5762e+09
2.76312,1.59893e+09
2.76832,5.38836e+09
2.7684,5.48988e+09
2.7736,1.67396e+10
2.77368,1.70261e+10
2.77888,4.7998e+10
2.77896,4.87657e+10
2.78417,1.27598e+11
2.78425,1.29492e+11
2.78945,3.1669e+11
2.78953,3.21066e+11
2.79473,7.38219e+11
2.79481,7.47721e+11
2.80002,1.62517e+12
2.8001,1.64468e+12
2.8053,3.3959e+12
2.80538,3.43402e+12
2.81058,6.7661e+12
2.81066,6.83717e+12
2.81587,1.29073e+13
2.81595,1.30344e+13
2.82115,2.36621e+13
2.82123,2.3881e+13
2.82643,4.18264e+13
2.82651,4.21901e+13
2.83172,7.15036e+13
2.8318,7.20894e+13
2.837,1.1854e+14
2.83708,1.19456e+14
2.84228,1.91038e+14
2.84236,1.92433e+14
2.84757,2.99952e+14
2.84765,3.02023e+14
2.85285,4.59754e+14
2.85293,4.6276e+14
2.85813,6.89161e+14
2.85821,6.93434e+14
2.86342,1.01193e+15
2.8635,1.01788e+15
2.8687,1.45765e+15
2.86878,1.46581e+15
2.87398,2.06263e+15
2.87406,2.07361e+15
2.87927,2.8707e+15
2.87935,2.88525e+15
2.88455,3.934e+15
2.88463,3.95302e+15
2.88983,5.31404e+15
2.88991,5.33855e+15
2.89512,7.0817e+15
2.8952,7.11289e+15
2.9004,9.31907e+15
2.90048,9.35833e+15
2.90568,1.21191e+16
2.90576,1.2168e+16
2.91097,1.55864e+16
2.91104,1.56466e+16
2.91625,1.98378e+16
2.91633,1.99113e+16
2.92153,2.50027e+16
2.92161,2.50915e+16
2.92681,3.1223e+16
2.92689,3.13294e+16
2.9321,3.86538e+16
2.93218,3.87805e+16
2.93738,4.74631e+16
2.93746,4.76126e+16
2.94266,5.78338e+16
2.94274,5.80092e+16
2.94795,6.99381e+16
2.94803,7.01416e+16
2.95323,8.42765e+16
2.95331,8.45246e+16
2.95851,7.38655e+16
2.95859,7.3365e+16
2.95998,6.251e+16
2.96,6.17575e+16
2.96,3.8488e+16
2.96382,9.51008e+16
2.96388,9.63161e+16
2.96908,1.1486e+17
2.96916,1.14993e+17
2.97957,1.00404e+17
2.97973,1.00065e+17
2.99013,9.92809e+16
2.99029,9.92679e+16
3.0007,9.83477e+16
3.00086,9.83336e+16
3.01127,9.73842e+16
3.01143,9.73696e+16
3.02183,9.63859e+16
3.02199,9.63709e+16
3.0324,9.53531e+16
3.03256,9.53376e+16
3.04297,9.42855e+16
3.04312,9.42696e+16
3.05353,9.31832e+16
3.05369,9.31669e+16
3.0641,9.20463e+16
3.06426,9.20295e+16
3.07466,9.08747e+16
3.07482,9.08575e+16
3.08523,8.96686e+16
3.08539,8.9651e+16
3.0958,8.84283e+16
3.09596,8.84103e+16
3.10636,8.71539e+16
3.10652,8.71355e+16
3.11693,8.58458e+16
3.11709,8.5827e+16
3.1275,8.45043e+16
3.12766,8.44851e+16
3.13806,8.313e+16
3.13822,8.31104e+16
3.14863,8.17233e+16
3.14879,8.17033e+16
3.1592,8.02848e+16
3.15936,8.02645e+16
3.16976,7.88153e+16
3.16992,7.87947e+16
3.18033,7.73155e+16
3.18049,7.72946e+16
3.19089,7.57863e+16
3.19105,7.57651e+16
3.20146,7.42287e+16
3.20162,7.42072e+16
3.21203,7.26437e+16
3.21219,7.26219e+16
3.22259,7.10326e+16
3.22275,7.10105e+16
3.23316,6.93965e+16
3.23332,6.93743e+16
3.24373,6.77369e+16
3.24389,6.77145e+16
3.25429,6.60553e+16
3.25445,6.60327e+16
3.26486,6.43533e+16
3.26502,6.43307e+16
3.27543,6.26327e+16
3.27559,6.261e+16
3.28599,6.08954e+16
3.28615,6.08726e+16
3.29656,5.91432e+16
3.29672,5.91204e+16
3.30713,5.73784e+16
3.30729,5.73556e+16
3.31769,5.56032e+16
3.31785,5.55804e+16
3.32826,5.38198e+16
3.32842,5.37971e+16
3.33882,5.20308e+16
3.33898,5.20083e+16
3.34939,5.02386e+16
3.34955,5.02163e+16
3.35996,4.84461e+16
3.36012,4.8424e+16
3.37052,4.66559e+16
3.37068,4.66341e+16
3.38109,4.48709e+16
3.38125,4.48494e+16
3.39166,4.3094e+16
3.39182,4.30729e+16
3.40222,4.13281e+16
3.40238,4.13075e+16
3.41279,3.95764e+16
3.41295,3.95562e+16
3.42336,3.78418e+16
3.42352,3.78221e+16
3.43392,3.61274e+16
3.43408,3.61083e+16
3.44449,3.44363e+16
3.44465,3.44177e+16
3.45506,3.27714e+16
3.45521,3.27535e+16
3.46562,3.11357e+16
3.46578,3.11185e+16
3.47619,2.95321e+16
3.47635,2.95156e+16
3.48675,2.79633e+16
3.48691,2.79475e+16
3.49732,2.64319e+16
3.49748,2.64169e+16
3.50789,2.49405e+16
3.50805,2.49262e+16
3.51845,2.34912e+16
3.51861,2.34778e+16
3.52902,2.20862e+16
3.52918,2.20735e+16
3.53959,2.07273e+16
3.53975,2.07154e+16
3.55015,1.9416e+16
3.55031,1.9405e+16
3.56072,1.81538e+16
3.56088,1.81436e+16
3.57129,1.69418e+16
3.57145,1.69323e+16
3.58185,1.57806e+16
3.58201,1.57719e+16
3.59242,1.4671e+16
3.59258,1.46631e+16
3.60298,1.36132e+16
3.60314,1.3606e+16
3.61355,1.26073e+16
3.61371,1.26008e+16
3.62412,1.16532e+16
3.62428,1.16472e+16
3.63468,1.07504e+16
3.63484,1.07451e+16
3.64525,9.8985e+15
3.64541,9.89369e+15
3.65582,9.0967e+15
3.65598,9.09242e+15
3.66638,8.34418e+15
3.66654,8.34036e+15
3.67695,7.6399e+15
3.67711,7.63651e+15
3.68752,6.9827e+15
3.68768,6.97971e+15
3.69808,6.37127e+15
3.69824,6.36864e+15
3.70865,5.80412e+15
3.70881,5.80181e+15
3.71922,5.27961e+15
3.71937,5.27759e+15
3.72978,4.79592e+15
3.72994,4.79415e+15
3.74035,4.35108e+15
3.74051,4.34953e+15
3.75091,3.94296e+15
3.75107,3.94163e+15
3.76148,3.56939e+15
3.76164,3.56823e+15
3.77205,3.22809e+15
3.77221,3.2271e+15
3.78261,2.91687e+15
3.78277,2.91602e+15
3.79318,2.63358e+15
3.79334,2.63285e+15
3.80375,2.3762e+15
3.80391,2.37559e+15
3.81431,2.14291e+15
3.81447,2.14239e+15
3.82488,1.93203e+15
3.82504,1.93159e+15
3.83545,1.74204e+15
3.83561,1.74167e+15
3.84601,1.57156e+15
3.84617,1.57126e+15
3.85658,1.41933e+15
3.85674,1.41908e+15
3.86714,1.28416e+15
3.8673,1.28395e+15
3.87771,1.16494e+15
3.87787,1.16477e+15
3.88828,1.06057e+15
3.88844,1.06043e+15
3.89884,9.69955e+14
3.899,9.6984e+14
3.90941,8.91953e+14
3.90957,8.91859e+14
3.91998,8.25407e+14
3.92014,8.2533e+14
3.93054,7.69144e+14
3.9307,7.69081e+14
3.94111,7.21996e+14
3.94127,7.21944e+14
3.95168,6.82818e+14
3.95184,6.82777e+14
3.96224,6.50516e+14
3.9624,6.50484e+14
3.97281,6.24069e+14
3.97297,6.24045e+14
3.98338,6.02547e+14
3.98354,6.02529e+14
3.99394,5.85124e+14
3.9941,5.85113e+14
4.00451,5.71088e+14
4.00467,5.71084e+14
4.01507,5.59839e+14
4.01523,5.59841e+14
4.02564,5.50885e+14
4.0258,5.50893e+14
4.03621,5.43831e+14
4.03637,5.43844e+14
4.04677,5.38359e+14
4.04693,5.38378e+14
4.05734,5.34234e+14
4.0575,5.34259e+14
4.06791,5.31276e+14
4.06807,5.31307e+14
4.07847,5.29348e+14
4.07863,5.29385e+14
4.08904,5.28361e+14
4.0892,5.28404e+14
4.09961,5.28307e+14
4.09977,5.28357e+14
4.11017,5.28801e+14
4.11033,5.28837e+14
4.12074,5.3555e+14
4.1209,5.35564e+14
4.13131,5.25696e+14
4.13146,5.29159e+14
4.14187,9.82284e+14
4.14203,9.75254e+14
4.15973,2.55081e+11
4.16,2.25021e+11
4.16,1.02344e-33
4.16312,3.36299e-42
4.16316,2.47001e-42
4.17357,1e-50
4.17373,1e-50
4.18414,1e-50
4.1843,1e-50
4.1947,1e-50
4.19486,1e-50
4.20527,1e-50
4.20543,1e-50
4.21584,1e-50
4.216,1e-50
4.2264,1e-50
4.22656,1e-50
4.23697,1e-50
4.23713,1e-50
4.24754,1e-50
4.2477,1e-50
4.2581,1e-50
4.25826,1e-50
4.26867,1e-50
4.26883,1e-50
4.27923,1e-50
4.27939,1e-50
4.2898,1e-50
4.28996,1e-50
4.30037,1e-50
4.30053,1e-50
4.31093,1e-50
4.31109,1e-50
4.3215,1e-50
4.32166,1e-50
4.33207,1e-50
4.33223,1e-50
4.34263,1e-50
4.34279,1e-50
4.348,1e-50
4.34808,1e-50
4.35328,9.70354e-23
4.35336,2.70133e-22
4.35596,2.57378e-21
4.356,2.59791e-21
4.3586,5.3704e-45
4.35864,2.32612e-45
4.35994,1.2171e-50
4.35996,1e-50
4.36,1e-50
4.36,1e-50
4.36126,1e-50
4.36128,1e-50
4.36259,1e-50
4.3626,1e-50
4.36391,1e-50
4.36393,1e-50
4.36523,1e-50
4.36525,1e-50
4.36655,1e-50
4.36657,1e-50
4.36787,1e-50
4.36789,1e-50
4.36919,1e-50
4.36921,1e-50
4.37051,1e-50
4.37053,1e-50
4.37183,1e-50
4.37185,1e-50
4.37315,1e-50
4.37317,1e-50
4.37447,1e-50
4.37449,1e-50
4.37579,1e-50
4.37581,1e-50
4.37711,1e-50
4.37713,1e-50
4.37843,1e-50
4.37845,1e-50
4.37976,1e-50
4.37978,1e-50
4.38108,1e-50
4.3811,1e-50
4.3824,1e-50
4.38242,1e-50
4.38372,1e-50
4.38374,1e-50
4.38504,1e-50
4.38506,1e-50
4.38636,1e-50
4.38638,1e-50
4.38768,1e-50
4.3877,1e-50
4.389,1e-50
4.38902,1e-50
4.39032,1e-50
4.39034,1e-50
4.39164,1e-50
4.39166,1e-50
4.39296,1e-50
4.39298,1e-50
4.39428,1e-50
4.3943,1e-50
4.39561,1e-50
4.39563,1e-50
4.39693,1e-50
4.39695,1e-50
4.39825,1e-50
4.39827,1e-50
4.39957,1e-50
4.39959,1e-50
4.40089,1e-50
4.40091,1e-50
4.40221,1e-50
4.40223,1e-50
4.40353,1e-50
4.40355,1e-50
4.40485,1e-50
4.40487,1e-50
4.40617,1e-50
4.40619,1e-50
4.40749,1e-50
4.40751,1e-50
4.40881,1e-50
4.40883,1e-50
4.40998,1e-50
4.41,1e-50
4.41,1e-50
4.41015,1e-50
4.41145,1e-50
4.41147,1e-50
4.41408,1e-50
4.41412,1e-50
4.41672,1e-50
4.41676,1e-50
4.42196,1e-50
4.42204,1e-50
4.42724,1e-50
4.42732,1e-50
4.43773,1e-50
4.43789,1e-50
4.4587,1e-50
4.45902,1e-50
4.47984,1e-50
4.48016,1e-50
4.52178,1e-50
4.52242,1e-50
4.56405,1e-50
4.56469,1e-50
4.60631,1e-50
4.60695,1e-50
4.64858,1e-50
4.64922,1e-50
4.69085,1e-50
4.69148,1e-50
4.73311,1e-50
4.73375,1e-50
4.77538,1e-50
4.77602,1e-50
4.81764,1e-50
4.81828,1e-50
4.85991,1e-50
4.86055,1e-50
4.90217,1e-50
4.90281,1e-50
4.94444,1e-50
4.94508,1e-50
4.9867,1e-50
4.98734,1e-50
5.02897,1e-50
5.02961,1e-50
5.07124,1e-50
5.07188,1e-50
5.1135,1e-50
5.11414,1e-50
5.15577,1e-50
5.15641,1e-50
5.19803,1e-50
5.19867,1e-50
5.2403,1e-50
5.24094,1e-50
5.28256,1e-50
5.2832,1e-50
5.32483,1e-50
5.32547,1e-50
5.3671,1e-50
5.36773,1e-50
5.40936,1e-50
5.41,1e-50



==> data/v1_images_red/x102_230.csv <==
"x","y"
0,4.36737e-07
0.00161377,6.37525e-07
0.00322754,1.41575e-06
0.00484131,3.4621e-06
0.00645508,8.5996e-06
0.00806885,2.13996e-05
0.00968262,5.3248e-05
0.0112964,0.000132474
0.0129102,0.000329551
0.0145239,0.000819781
0.0161377,0.00203923
0.0177515,0.00507261
0.0193652,0.0126182
0.020979,0.0313877
0.0225928,0.0780771
0.0242065,0.194217
0.0258203,0.483116
0.0274341,1.20175
0.0290479,2.98937
0.0306616,7.43611
0.0322754,18.4976
0.0338892,46.0144
0.0355029,114.471
0.0371167,284.807
0.0387305,708.835
0.0403442,1765.56
0.041958,4406.28
0.0435718,11050.6
0.0451855,28052.6
0.0467993,73388.2
0.0484131,204783
0.05,304749
0.05,745323
0.0500269,686424
0.0516406,567624
0.0548682,391438
0.0580957,116318
0.0645508,13137.5
0.0774609,337.212
0.103281,3.49583
0.129102,0.0179487
0.154922,9.2132e-05
0.180742,4.76887e-07
0.206563,1.62071e-07
0.232383,1.63414e-07
0.258203,1.64534e-07
0.284023,1.65783e-07
0.309844,1.67162e-07
0.335664,1.68668e-07
0.361484,1.70301e-07
0.387305,1.72057e-07
0.413125,1.73934e-07
0.438945,1.75928e-07
0.464766,1.78035e-07
0.490586,1.80249e-07
0.516406,1.82562e-07
0.542227,1.84965e-07
0.568047,1.87449e-07
0.593867,1.89998e-07
0.619688,1.92597e-07
0.645508,1.95225e-07
0.671328,1.97861e-07
0.697148,2.00538e-07
0.722969,2.26575e-07
0.748789,1.42559e-05
0.774609,0.0027703
0.80043,0.53956
0.82625,52.0379
0.83916,2057.14
0.845615,23405.9
0.848843,84925.8
0.85,191490
0.85,158635
0.850457,182586
0.85207,173088
0.853684,160446
0.855298,150070
0.856912,141360
0.858525,133924
0.860139,127492
0.861753,121870
0.863367,116912
0.86498,112506
0.866594,108563
0.868208,105012
0.869822,101794
0.871436,98859.2
0.873049,96166.8
0.874663,93680.5
0.876277,91369.1
0.877891,89204.7
0.879504,87162.2
0.881118,85221.4
0.882732,83367.3
0.884346,81581.1
0.885959,79838.2
0.887573,78113
0.889187,76377.1
0.890801,74596.9
0.892415,72730.4
0.894028,70721.1
0.895642,68488.8
0.897256,65911.8
0.89887,63310.2
0.9,59543.2
0.9,61584.8
0.900483,56169.5
0.903711,52969.7
0.910166,51187.4
0.916621,50732.3
0.929531,51073.4
0.955352,51539.4
0.981172,52711.3
1.03281,53635.3
1.08445,55070.3
1.13609,56534.1
1.18773,58025.9
1.23937,59545.1
1.29102,61091.5
1.34266,62664.9
1.3943,64265.1
1.44594,65892.4
1.49758,67547.2
1.54922,69229.8
1.60086,70941
1.6525,72681.6
1.70414,74452.6
1.75578,76255.4
1.80742,78091.3
1.85906,79962.1
1.9107,81869.8
1.96234,83816.5
2.01398,85804.8
2.06562,87837.6
2.11727,89918.3
2.16891,92050.6
2.22055,94238.7
2.27219,96487.5
2.32383,98802.6
2.37547,101190
2.42711,103657
2.47875,106211
2.53039,108858
2.58203,111595
2.63367,113564
2.65949,115802
2.6724,116895
2.68531,117520
2.69177,117991
2.695,118224
2.69822,118417
2.69984,118578
2.7,118641
2.7,118608
2.70145,118924
2.70306,119330
2.70468,119752
2.70629,120178
2.70791,120606
2.70952,121037
2.71113,121472
2.71275,121909
2.71436,122350
2.71597,122794
2.71759,123242
2.7192,123692
2.72082,124146
2.72243,124604
2.72404,125065
2.72566,125529
2.72727,125997
2.72888,126468
2.7305,126943
2.73211,127422
2.73373,127904
2.73534,128390
2.73695,128880
2.73857,129373
2.74018,129871
2.74179,130372
2.74341,130877
2.74502,131386
2.74664,131899
2.74825,132416
2.74986,132814
2.75,133884
2.75,133070
2.75148,135131
2.75309,138413
2.75632,144135
2.76277,151059
2.76923,160285
2.77568,169556
2.78214,178867
2.78859,188211
2.79505,197584
2.8015,206984
2.80796,216406
2.81441,225849
2.82087,235310
2.82732,244789
2.83378,254282
2.84023,263790
2.84669,273311
2.85314,282845
2.8596,292390
2.86605,301945
2.87251,311511
2.87896,321087
2.88542,330672
2.89188,340266
2.89833,349868
2.90479,359480
2.91124,369099
2.9177,378726
2.92415,388361
2.93061,398004
2.93706,407654
2.94352,417311
2.94997,426977
2.95643,434529
2.96,439439
2.96,442023
2.96288,442331
2.96934,442997
2.98225,443875
2.99516,444981
3.00807,446112
3.02098,447270
3.03389,448457
3.0468,449673
3.05971,450920
3.07262,452199
3.08553,453512
3.09844,454860
3.11135,456246
3.12426,457671
3.13717,459137
3.15008,460646
3.16299,462200
3.1759,463802
3.18881,465455
3.20172,467160
3.21463,468920
3.22754,470740
3.24045,472621
3.25336,474567
3.26627,476582
3.27918,478670
3.29209,480834
3.305,483080
3.31791,485411
3.33082,487833
3.34373,490352
3.35664,492972
3.36955,495702
3.38246,498546
3.39537,501514
3.40828,504612
3.42119,507850
3.4341,511238
3.44701,514785
3.45992,518505
3.47283,522408
3.48574,526511
3.49865,530829
3.51156,535380
3.52447,540184
3.53738,545265
3.55029,550646
3.5632,556359
3.57611,562436
3.58902,568914
3.60193,575837
3.61484,583253
3.62775,591217
3.64066,599789
3.65357,609037
3.66648,619032
3.67939,629845
3.6923,641544
3.70521,654177
3.71813,667752
3.73104,682198
3.74395,697291
3.75686,711290
3.76,717496
3.76,406536
3.76977,193300
3.78268,19752.7
3.79559,1340.27
3.8085,88.5298
3.82141,5.8715
3.83432,0.392194
3.84723,0.0165388
3.87305,0.00422862
3.88596,0.00420154
3.89887,0.00242267
3.91178,0.00174101
3.92469,0.00134143
3.9376,0.00107995
3.95051,0.000940001
3.96342,0.000873348
3.97633,0.000797761
3.98924,0.000738897
4.00215,0.000713514
4.01506,0.0006976
4.02797,0.00068458
4.04088,0.000673032
4.05379,0.000662496
4.0667,0.000652717
4.07961,0.000643516
4.09252,0.000634752
4.10543,0.000626296
4.11834,0.000617934
4.13125,0.000608726
4.14416,0.000593323
4.15707,0.000551585
4.16998,0.00051422
4.18289,0.000491875
4.1958,0.000454155
4.20871,0.000390164
4.22162,0.000239261
4.23453,9.50807e-05
4.24744,2.57411e-05
4.27326,1.58668e-05
4.28617,5.65943e-06
4.29908,1.55014e-06
4.31199,3.57902e-07
4.3249,7.50516e-08
4.33781,1.6472e-08
4.35072,6.05235e-09
4.36363,4.98782e-09
4.38945,4.76926e-09
4.41527,4.53651e-09
4.44109,4.31127e-09
4.46691,4.10157e-09
4.49273,3.90556e-09
4.51855,3.72269e-09
4.54437,3.55246e-09
4.5702,3.39429e-09
4.59602,3.24749e-09
4.62184,3.11135e-09
4.64766,2.98512e-09
4.67348,2.8681e-09
4.6993,2.75959e-09
4.72512,2.65892e-09
4.75094,2.56546e-09
4.77676,2.47863e-09
4.80258,2.39788e-09
4.8284,2.32271e-09
4.85422,2.25265e-09
4.88004,2.18729e-09
4.90586,2.12622e-09
4.93168,2.06909e-09
4.9575,2.01559e-09
4.98332,1.96541e-09
5.00914,1.91829e-09
5.03496,1.87398e-09
5.06078,1.83227e-09
5.0866,1.79294e-09
5.11242,1.75582e-09
5.13824,1.72075e-09
5.16406,1.68757e-09
5.18988,1.65614e-09
5.2157,1.62633e-09
5.24152,1.59804e-09
5.26734,1.57117e-09
5.29316,1.54559e-09
5.31898,1.52054e-09
5.3448,1.45744e-09
5.37063,8.82469e-10
5.39645,1.2914e-07
5.42227,7.35973e-06
5.44809,0.000414967
5.47391,0.0233929
5.49973,1.31872
5.52555,37.5909
5.53846,502.273
5.54491,3885.31
5.55137,13195.4
5.55459,44299.8
5.55782,82556
5.55944,134731
5.56,148752
5.56,165888
5.56105,116869
5.56266,77146.2
5.56428,46745.1
5.56589,28420.4
5.5675,17315.8
5.56912,10564.2
5.57073,6451.09
5.57235,3942.68
5.57396,2412.59
5.57557,1480.26
5.57719,914.326
5.5788,574.589
5.58042,376.948
5.58203,272.505
5.58364,235.427
5.58526,256.54
5.58687,341.055
5.58848,509.848
5.5901,804.604
5.59171,1298.08
5.59333,2112
5.59494,3446.84
5.59655,5630.72
5.59817,9198.5
5.59978,15018.9
5.60139,24495.4
5.60301,39876
5.60462,64709.9
5.60624,104457
5.60785,167114
5.60946,224595
5.61,282437
5.61,144728
5.61108,124561
5.61269,84860.7
5.61592,46793.4
5.62237,25806
5.62883,10028.7
5.64174,4375.12
5.65465,1053.19
5.68047,261.052
5.70629,41.0651
5.73211,6.47805
5.75793,1.02237
5.78375,0.161363
5.80957,0.0254686
5.83539,0.00401981
5.86121,0.000634464
5.88703,0.00010014
5.91285,1.58055e-05
5.93867,2.49465e-06
5.96449,3.93741e-07
5.99031,6.21458e-08
6.01613,9.80874e-09
6.04195,1.54815e-09
6.06777,2.44352e-10
6.09359,3.8567e-11
6.11941,6.0872e-12
6.14523,9.60768e-13
6.17105,1.51642e-13
6.19688,2.39343e-14
6.2227,3.77765e-15
6.24852,5.96242e-16
6.27434,9.41074e-17
6.30016,1.48534e-17
6.32598,2.34437e-18
6.3518,3.70021e-19
6.37762,5.8402e-20
6.40344,9.21783e-21
6.42926,1.45489e-21
6.45508,2.29631e-22
6.4809,3.62435e-23
6.50672,5.72058e-24
6.53254,9.02923e-25
6.55836,1.42301e-25
6.58418,2.19455e-26
6.61,5.18325e-27

"x","y"
0,0
0.00161377,0
0.00322754,0
0.00484131,0
0.00645508,0
0.00806885,0
0.00968262,0
0.0112964,0
0.0129102,0
0.0145239,0
0.0161377,0
0.0177515,0
0.0193652,0
0.020979,0
0.0225928,0
0.0242065,0
0.0258203,0
0.0274341,0
0.0290479,0
0.0306616,0
0.0322754,0
0.0338892,0
0.0355029,0
0.0371167,0
0.0387305,0
0.0403442,0
0.041958,0
0.0435718,0
0.0451855,0
0.0467993,0
0.0484131,0
0.05,0
0.05,2.67092e+18
0.0500269,4.42399e+16
0.0516406,1.76429e+14
0.0548682,1.92773e+09
0.0580957,0
0.0645508,0
0.0774609,0
0.103281,0
0.129102,0
0.154922,0
0.180742,0
0.206563,0
0.232383,0
0.258203,0
0.284023,0
0.309844,0
0.335664,0
0.361484,0
0.387305,0
0.413125,0
0.438945,0
0.464766,0
0.490586,0
0.516406,0
0.542227,0
0.568047,0
0.593867,0
0.619688,0
0.645508,0
0.671328,0
0.697148,0
0.722969,0
0.748789,0
0.774609,0
0.80043,0
0.82625,0
0.83916,0
0.845615,0.000537356
0.848843,0.00118456
0.85,0
0.85,6.65023e-72
0.850457,0
0.85207,0
0.853684,0
0.855298,0
0.856912,0
0.858525,0
0.860139,0
0.861753,0
0.863367,0
0.86498,0
0.866594,0
0.868208,0
0.869822,0
0.871436,0
0.873049,0
0.874663,0
0.876277,0
0.877891,0
0.879504,0
0.881118,0
0.882732,0
0.884346,0
0.885959,0
0.887573,0
0.889187,0
0.890801,0
0.892415,0
0.894028,0
0.895642,0
0.897256,0
0.89887,0
0.9,0
0.9,0
0.900483,0
0.903711,0
0.910166,0
0.916621,0
0.929531,0
0.955352,0
0.981172,0
1.03281,0
1.08445,0
1.13609,0
1.18773,0
1.23937,0
1.29102,0
1.34266,0
1.3943,0
1.44594,0
1.49758,0
1.54922,0
1.60086,0
1.6525,0
1.70414,0
1.75578,0
1.80742,0
1.85906,0
1.9107,0
1.96234,0
2.01398,0
2.06562,0
2.11727,0
2.16891,0
2.22055,0
2.27219,0
2.32383,0
2.37547,0
2.42711,0
2.47875,0
2.53039,0
2.58203,0
2.63367,0
2.65949,0
2.6724,0
2.68531,0
2.69177,0
2.695,0
2.69822,0
2.69984,0
2.7,0
2.7,0
2.70145,0
2.70306,0
2.70468,0
2.70629,0
2.70791,0
2.70952,0
2.71113,0
2.71275,0
2.71436,0
2.71597,0
2.71759,0
2.7192,0
2.72082,0
2.72243,0
2.72404,0
2.72566,0
2.72727,0
2.72888,0
2.7305,0
2.73211,0
2.73373,0
2.73534,0
2.73695,0
2.73857,0
2.74018,0
2.74179,0
2.74341,0
2.74502,0
2.74664,0
2.74825,0
2.74986,0
2.75,4.96613e+07
2.75,0
2.75148,5.60425e+07
2.75309,2.01618e+08
2.75632,5.2072e+08
2.76277,1.98942e+09
2.76923,8.66187e+09
2.77568,3.37033e+10
2.78214,1.17999e+11
2.78859,3.74617e+11
2.79505,1.08766e+12
2.8015,2.9106e+12
2.80796,7.23292e+12
2.81441,1.68074e+13
2.82087,3.67538e+13
2.82732,7.60718e+13
2.83378,1.49801e+14
2.84023,2.81961e+14
2.84669,5.0939e+14
2.85314,8.86551e+14
2.8596,1.49137e+15
2.86605,2.43208e+15
2.87251,3.85503e+15
2.87896,5.95336e+15
2.88542,8.97643e+15
2.89188,1.32398e+16
2.89833,1.91357e+16
2.90479,2.71436e+16
2.91124,3.78411e+16
2.9177,5.19145e+16
2.92415,7.01695e+16
2.93061,9.35411e+16
2.93706,1.23105e+17
2.94352,1.60078e+17
2.94997,2.05976e+17
2.95643,2.56305e+17
2.96,3.11387e+17
2.96,4.43645e+16
2.96288,2.28689e+17
2.96934,3.15043e+17
2.98225,3.22238e+17
2.99516,3.37956e+17
3.00807,3.53608e+17
3.02098,3.7032e+17
3.03389,3.8814e+17
3.0468,4.07165e+17
3.05971,4.27499e+17
3.07262,4.49259e+17
3.08553,4.72574e+17
3.09844,4.97587e+17
3.11135,5.24457e+17
3.12426,5.53362e+17
3.13717,5.84498e+17
3.15008,6.18088e+17
3.16299,6.54377e+17
3.1759,6.93642e+17
3.18881,7.36194e+17
3.20172,7.82383e+17
3.21463,8.32603e+17
3.22754,8.87298e+17
3.24045,9.46973e+17
3.25336,1.0122e+18
3.26627,1.08362e+18
3.27918,1.16198e+18
3.29209,1.24812e+18
3.305,1.343e+18
3.31791,1.44773e+18
3.33082,1.56358e+18
3.34373,1.69202e+18
3.35664,1.83474e+18
3.36955,1.99371e+18
3.38246,2.1712e+18
3.39537,2.36989e+18
3.40828,2.59288e+18
3.42119,2.84384e+18
3.4341,3.12709e+18
3.44701,3.44772e+18
3.45992,3.8118e+18
3.47283,4.22656e+18
3.48574,4.70069e+18
3.49865,5.24461e+18
3.51156,5.87099e+18
3.52447,6.59523e+18
3.53738,7.43619e+18
3.55029,8.41711e+18
3.5632,9.56685e+18
3.57611,1.09214e+19
3.58902,1.25262e+19
3.60193,1.44386e+19
3.61484,1.67322e+19
3.62775,1.95015e+19
3.64066,2.28695e+19
3.65357,2.6997e+19
3.66648,3.20965e+19
3.67939,3.84503e+19
3.6923,4.64367e+19
3.70521,5.6567e+19
3.71813,6.95398e+19
3.73104,8.62454e+19
3.74395,1.12451e+20
3.75686,1.45165e+20
3.76,1.08564e+20
3.76,5116.36
3.76977,1220.39
3.78268,0.00127041
3.79559,1.91563e-38
3.8085,3.79734e-216
3.82141,0
3.83432,0
3.84723,0
3.87305,0
3.88596,0
3.89887,0
3.91178,0
3.92469,0
3.9376,0
3.95051,0
3.96342,0
3.97633,0
3.98924,0
4.00215,0
4.01506,0
4.02797,0
4.04088,0
4.05379,0
4.0667,0
4.07961,0
4.09252,0
4.10543,0
4.11834,0
4.13125,0
4.14416,0
4.15707,0
4.16998,0
4.18289,0
4.1958,0
4.20871,0
4.22162,0
4.23453,0
4.24744,0
4.27326,0
4.28617,0
4.29908,0
4.31199,0
4.3249,0
4.33781,0
4.35072,0
4.36363,0
4.38945,0
4.41527,0
4.44109,0
4.46691,0
4.49273,0
4.51855,0
4.54437,0
4.5702,0
4.59602,0
4.62184,0
4.64766,0
4.67348,0
4.6993,0
4.72512,0
4.75094,0
4.77676,0
4.80258,0
4.8284,0
4.85422,0
4.88004,0
4.90586,0
4.93168,0
4.9575,0
4.98332,0
5.00914,0
5.03496,0
5.06078,0
5.0866,0
5.11242,0
5.13824,0
5.16406,0
5.18988,0
5.2157,0
5.24152,0
5.26734,0
5.29316,0
5.31898,0
5.3448,0
5.37063,0
5.39645,0
5.42227,0
5.44809,0
5.47391,0
5.49973,0
5.52555,3.06381e-245
5.53846,2.97342e-148
5.54491,1.53179e-83
5.55137,2.54726e-34
5.55459,1.32831e-27
5.55782,1.72514e-27
5.55944,3.34528e-101
5.56,0
5.56,2.40241e-243
5.56105,0
5.56266,0
5.56428,0
5.56589,0
5.5675,0
5.56912,0
5.57073,0
5.57235,0
5.57396,0
5.57557,0
5.57719,0
5.5788,0
5.58042,0
5.58203,0
5.58364,0
5.58526,0
5.58687,0
5.58848,0
5.5901,0
5.59171,0
5.59333,0
5.59494,0
5.59655,0
5.59817,0
5.59978,0
5.60139,0
5.60301,0
5.60462,0
5.60624,0
5.60785,0
5.60946,0
5.61,0
5.61,0
5.61108,0
5.61269,0
5.61592,0
5.62237,0
5.62883,0
5.64174,0
5.65465,0
5.68047,0
5.70629,0
5.73211,0
5.75793,0
5.78375,0
5.80957,0
5.83539,0
5.86121,0
5.88703,0
5.91285,0
5.93867,0
5.96449,0
5.99031,0
6.01613,0
6.04195,0
6.06777,0
6.09359,0
6.11941,0
6.14523,0
6.17105,0
6.19688,0
6.2227,0
6.24852,0
6.27434,0
6.30016,0
6.32598,0
6.3518,0
6.37762,0
6.40344,0
6.42926,0
6.45508,0
6.4809,0
6.50672,0
6.53254,0
6.55836,0
6.58418,0
6.61,0



==> data/v1_images_red/x12_230.csv <==
"x","y"
0,4.3673e-07
0.000430339,4.90272e-07
0.00161377,6.37514e-07
0.00204411,8.45038e-07
0.00322754,1.41573e-06
0.00365788,1.96142e-06
0.00484131,3.46208e-06
0.00527165,4.83207e-06
0.00645508,8.59957e-06
0.00688542,1.20129e-05
0.00806885,2.13996e-05
0.00849919,2.98924e-05
0.00968262,5.32478e-05
0.010113,7.43748e-05
0.0112964,0.000132474
0.0117267,0.000185028
0.0129102,0.00032955
0.0133405,0.000460278
0.0145239,0.000819778
0.0149543,0.00114496
0.0161377,0.00203922
0.016568,0.00284812
0.0177515,0.0050726
0.0181818,0.00708474
0.0193652,0.0126181
0.0197956,0.0176233
0.020979,0.0313876
0.0214093,0.0438381
0.0225928,0.0780769
0.0230231,0.109047
0.0242065,0.194216
0.0246369,0.271256
0.0258203,0.483114
0.0262507,0.67475
0.0274341,1.20175
0.0278644,1.67845
0.0290479,2.98936
0.0294782,4.17516
0.0306616,7.43609
0.031092,10.3858
0.0322754,18.4975
0.0327057,25.8353
0.0338892,46.0143
0.0343195,64.2693
0.0355029,114.471
0.0359333,159.893
0.0371167,284.807
0.037547,397.88
0.0387305,708.833
0.0391608,990.626
0.0403442,1765.55
0.0407746,2469.75
0.041958,4406.27
0.0423883,6178.07
0.0435718,11050.5
0.0440021,15584.4
0.0451855,28052.5
0.0456159,40142
0.0467993,73388
0.0472297,108426
0.0484131,204782
0.0488363,231440
0.05,304749
0.05,729617
0.0500269,686424
0.0504572,654750
0.0516406,567646
0.0525013,520658
0.0548682,391441
0.0557288,318106
0.0580957,116433
0.0598171,88906.1
0.0645508,13206.8
0.0679935,9776.82
0.0774609,344.305
0.0843464,253.426
0.103281,3.5011
0.110167,2.57237
0.129102,0.0179758
0.135987,0.0132074
0.154922,9.22777e-05
0.161807,6.77994e-05
0.180742,4.79927e-07
0.187628,3.85605e-07
0.206563,1.42063e-07
0.213448,1.42122e-07
0.232383,1.42274e-07
0.239268,1.42261e-07
0.258203,1.42253e-07
0.265089,1.4224e-07
0.284023,1.42235e-07
0.290909,1.42222e-07
0.309844,1.42221e-07
0.316729,1.42208e-07
0.335664,1.4221e-07
0.342549,1.42198e-07
0.361484,1.42203e-07
0.36837,1.42191e-07
0.387305,1.42199e-07
0.39419,1.42188e-07
0.413125,1.42198e-07
0.42001,1.42188e-07
0.438945,1.422e-07
0.445831,1.4219e-07
0.464766,1.42205e-07
0.471651,1.42196e-07
0.490586,1.42212e-07
0.497471,1.42204e-07
0.516406,1.42222e-07
0.523292,1.42214e-07
0.542227,1.42234e-07
0.549112,1.42227e-07
0.568047,1.42248e-07
0.574932,1.42241e-07
0.593867,1.42264e-07
0.600753,1.42258e-07
0.619688,1.42282e-07
0.626573,1.42275e-07
0.645508,1.423e-07
0.652393,1.42295e-07
0.671328,1.4232e-07
0.678214,1.4232e-07
0.697148,1.42359e-07
0.704034,1.48608e-07
0.722969,1.62974e-07
0.729854,3.92393e-06
0.748789,1.4236e-05
0.755674,0.000750092
0.774609,0.00277145
0.781495,0.146093
0.80043,0.539789
0.807315,14.5674
0.82625,53.0984
0.829693,591.499
0.83916,2070.62
0.840882,7781.32
0.845615,23471.5
0.846476,39907.9
0.848843,85074.1
0.849151,104758
0.85,191725
0.85,158858
0.850122,189362
0.850457,182822
0.850887,180307
0.85207,173364
0.852501,170025
0.853684,160807
0.854114,158078
0.855298,150527
0.855728,148248
0.856912,141926
0.857342,139993
0.858525,134613
0.858956,132953
0.860139,128318
0.860569,126879
0.861753,122846
0.862183,121591
0.863367,118053
0.863797,116951
0.86498,113827
0.865411,112853
0.866594,110077
0.867025,109213
0.868208,106734
0.868638,105964
0.869822,103737
0.870252,103048
0.871436,101037
0.871866,100418
0.873049,98593.6
0.87348,98034.2
0.874663,96370.3
0.875093,95862.6
0.876277,94336.4
0.876707,93873.2
0.877891,92465
0.878321,92040.2
0.879504,90732.5
0.879935,90340.9
0.881118,89120
0.881549,88758
0.882732,87613.7
0.883162,87277.2
0.884346,86197.7
0.884776,85881.9
0.885959,84852.9
0.88639,84553.6
0.887573,83561.3
0.888004,83274.4
0.889187,82305.1
0.889617,82026.8
0.890801,81065.7
0.891231,80791.9
0.892415,79822.8
0.892845,79549
0.894028,78552.1
0.894459,78273.1
0.895642,77222.9
0.896072,76932
0.897256,75793.3
0.897686,75530.2
0.89887,74457.7
0.899171,74295.2
0.9,72726.1
0.9,73615.9
0.900129,72505.8
0.900483,71392.7
0.901344,71248.9
0.903711,70400.2
0.905432,70356
0.910166,69995.1
0.911887,70049.2
0.916621,70135.3
0.920064,70246.5
0.929531,70548.2
0.936417,70682.8
0.955352,71058.5
0.962237,71328
0.981172,72083.9
0.994943,72354
1.03281,73121.7
1.04658,73482.4
1.08445,74517.4
1.09822,74878.8
1.13609,75928.2
1.14986,76290.3
1.18773,77354.1
1.20151,77716.9
1.23938,78795.1
1.25315,79158.5
1.29102,80251.2
1.30479,80615.3
1.34266,81722.4
1.35643,82087.1
1.3943,83208.6
1.40807,83574
1.44594,84710
1.45971,85075.9
1.49758,86226.4
1.51135,86593
1.54922,87758
1.56299,88125.1
1.60086,89304.6
1.61463,89672.3
1.6525,90866.4
1.66627,91234.6
1.70414,92443.3
1.71791,92812
1.75578,94035.2
1.76955,94404.4
1.80742,95642.3
1.82119,96012
1.85906,97264.4
1.87283,97634.5
1.9107,98901.5
1.92447,99272
1.96234,100554
1.97611,100924
2.01398,102220
2.02776,102592
2.06563,103902
2.0794,104274
2.11727,105598
2.13104,105970
2.16891,107309
2.18268,107681
2.22055,109033
2.23432,109406
2.27219,110772
2.28596,111144
2.32383,112524
2.3376,112897
2.37547,114289
2.38924,114662
2.42711,116067
2.44088,116440
2.47875,117857
2.49252,118230
2.53039,119658
2.54416,120031
2.58203,121469
2.5958,121752
2.63367,122928
2.64056,123160
2.65949,124001
2.66293,124139
2.6724,124594
2.67585,124665
2.68531,124994
2.68703,125052
2.69177,125261
2.69263,125295
2.695,125377
2.69586,125395
2.69822,125510
2.69865,125523
2.69984,125660
2.69988,125666
2.7,125732
2.7,125705
2.70039,125765
2.70145,126011
2.70188,126122
2.70306,126455
2.70349,126573
2.70468,126918
2.70511,127037
2.70629,127383
2.70672,127503
2.70791,127853
2.70834,127973
2.70952,128325
2.70995,128447
2.71113,128801
2.71156,128923
2.71275,129280
2.71318,129403
2.71436,129762
2.71479,129887
2.71597,130248
2.7164,130374
2.71759,130738
2.71802,130864
2.7192,131231
2.71963,131358
2.72082,131728
2.72125,131856
2.72243,132228
2.72286,132357
2.72404,132732
2.72447,132862
2.72566,133240
2.72609,133370
2.72727,133751
2.7277,133883
2.72888,134266
2.72931,134399
2.7305,134785
2.73093,134919
2.73211,135308
2.73254,135443
2.73373,135835
2.73416,135971
2.73534,136365
2.73577,136502
2.73695,136900
2.73738,137038
2.73857,137439
2.739,137578
2.74018,137982
2.74061,138122
2.74179,138529
2.74222,138670
2.74341,139080
2.74384,139222
2.74502,139635
2.74545,139779
2.74664,140195
2.74707,140340
2.74825,140759
2.74868,140840
2.74986,141197
2.7499,141270
2.75,142344
2.75,141478
2.75039,142659
2.75148,143597
2.75191,144512
2.75309,147024
2.75395,148596
2.75632,152950
2.75804,154836
2.76277,160097
2.76449,162612
2.76923,169577
2.77095,172092
2.77568,179057
2.7774,181572
2.78214,188539
2.78386,191053
2.78859,198020
2.79032,200535
2.79505,207503
2.79677,210017
2.8015,216985
2.80323,219500
2.80796,226469
2.80968,228983
2.81441,235952
2.81614,238467
2.82087,245436
2.82259,247951
2.82732,254920
2.82905,257435
2.83378,264405
2.8355,266920
2.84023,273890
2.84196,276404
2.84669,283375
2.84841,285889
2.85314,292860
2.85487,295375
2.8596,302345
2.86132,304860
2.86605,311831
2.86778,314346
2.87251,321317
2.87423,323832
2.87896,330803
2.88069,333318
2.88542,340289
2.88714,342804
2.89188,349775
2.8936,352290
2.89833,359262
2.90005,361776
2.90479,368748
2.90651,371263
2.91124,378235
2.91296,380749
2.9177,387721
2.91942,390236
2.92415,397208
2.92587,399723
2.93061,406695
2.93233,409209
2.93706,416182
2.93878,418696
2.94352,425668
2.94524,428183
2.94997,435155
2.95169,437109
2.95643,442542
2.95738,443800
2.96,447326
2.96,449915
2.96077,449941
2.96288,450055
2.9646,450118
2.96934,450368
2.97278,450446
2.98225,450779
2.98569,450882
2.99516,451283
2.9986,451387
3.00807,451788
3.01151,451891
3.02098,452292
3.02442,452396
3.03389,452796
3.03733,452900
3.0468,453300
3.05024,453403
3.05971,453803
3.06315,453907
3.07262,454306
3.07606,454409
3.08553,454808
3.08897,454912
3.09844,455310
3.10188,455414
3.11135,455812
3.11479,455915
3.12426,456312
3.1277,456415
3.13717,456812
3.14061,456915
3.15008,457311
3.15352,457414
3.16299,457810
3.16643,457913
3.1759,458307
3.17934,458410
3.18881,458803
3.19225,458907
3.20172,459299
3.20516,459402
3.21463,459793
3.21807,459896
3.22754,460287
3.23098,460390
3.24045,460779
3.24389,460882
3.25336,461269
3.2568,461372
3.26627,461759
3.26971,461862
3.27918,462247
3.28262,462350
3.29209,462733
3.29553,462836
3.305,463218
3.30844,463321
3.31791,463702
3.32135,463804
3.33082,464183
3.33426,464286
3.34373,464663
3.34717,464765
3.35664,465141
3.36008,465243
3.36955,465617
3.37299,465719
3.38246,466090
3.3859,466193
3.39537,466562
3.39881,466664
3.40828,467032
3.41172,467134
3.42119,467499
3.42463,467601
3.4341,467964
3.43754,468066
3.44701,468426
3.45045,468528
3.45992,468886
3.46336,468988
3.47283,469343
3.47627,469445
3.48574,469798
3.48918,469900
3.49865,470250
3.5021,470352
3.51156,470699
3.51501,470800
3.52447,471145
3.52792,471246
3.53738,471588
3.54083,471689
3.55029,472027
3.55374,472129
3.5632,472464
3.56665,472566
3.57611,472897
3.57956,472999
3.58902,473327
3.59247,473429
3.60193,473754
3.60538,473855
3.61484,474177
3.61829,474279
3.62775,474597
3.6312,474698
3.64066,475013
3.64411,475114
3.65357,475425
3.65702,475526
3.66648,475834
3.66993,475935
3.67939,476239
3.68284,476340
3.6923,476640
3.69575,476741
3.70521,477037
3.70866,477138
3.71813,477431
3.72157,477531
3.73104,477820
3.73448,477921
3.74395,478206
3.74739,478269
3.75686,478447
3.75769,478501
3.76,478642
3.76,136210
3.7626,111286
3.76977,58108.3
3.77923,14354.5
3.78612,4478.18
3.79559,725.324
3.80505,483.305
3.81194,24.9375
3.82141,9.35267
3.83087,8.34955
3.83776,0.216025
3.84723,0.151332
3.85669,0.147178
3.86358,0.00289728
3.87305,0.00262413
3.88251,0.00260717
3.8894,4.7788e-05
3.89887,4.63023e-05
3.90833,4.62386e-05
3.91522,8.38081e-07
3.92469,8.20659e-07
3.93415,8.20418e-07
3.94104,1.50639e-08
3.95051,1.55688e-08
3.95998,1.53352e-08
3.96686,1.06653e-09
3.97633,1.3022e-09
3.9858,1.07409e-09
3.99268,8.76429e-10
4.00215,1.09804e-09
4.01162,8.79131e-10
4.0185,8.77695e-10
4.02797,1.08981e-09
4.03744,8.80471e-10
4.04432,8.80292e-10
4.05379,1.08278e-09
4.06326,8.83215e-10
4.07014,8.83035e-10
4.07961,1.07576e-09
4.08908,8.86092e-10
4.09596,8.8589e-10
4.10543,1.06881e-09
4.1149,8.89062e-10
4.12178,8.8884e-10
4.13125,1.06198e-09
4.14072,8.92106e-10
4.1476,8.91865e-10
4.15707,1.05533e-09
4.16654,8.95201e-10
4.17342,8.94943e-10
4.18289,1.04889e-09
4.19236,8.98326e-10
4.19924,8.98052e-10
4.20871,1.04269e-09
4.21818,9.01459e-10
4.22506,9.0117e-10
4.23453,1.03675e-09
4.244,9.04579e-10
4.25088,9.04276e-10
4.26035,1.09745e-09
4.26982,8.62979e-10
4.2767,8.62664e-10
4.28617,1.02572e-09
4.29564,9.10692e-10
4.30252,9.10366e-10
4.31199,1.02064e-09
4.32146,9.13652e-10
4.32835,9.13317e-10
4.33781,1.01584e-09
4.34728,9.16525e-10
4.35417,9.10565e-10
4.36363,9.17642e-10
4.37052,9.23286e-10
4.38945,9.5011e-10
4.39634,9.49759e-10
4.41527,9.50481e-10
4.42216,9.50124e-10
4.44109,9.5085e-10
4.44798,9.50489e-10
4.46691,9.51207e-10
4.4738,9.50841e-10
4.49273,9.5154e-10
4.49962,9.51172e-10
4.51855,9.51841e-10
4.52544,9.51471e-10
4.54437,9.521e-10
4.55126,9.5173e-10
4.5702,9.52312e-10
4.57708,9.51941e-10
4.59602,9.52468e-10
4.6029,9.52098e-10
4.62184,9.52565e-10
4.62872,9.52196e-10
4.64766,9.52597e-10
4.65454,9.52231e-10
4.67348,9.52562e-10
4.68036,9.52198e-10
4.6993,9.52457e-10
4.70618,9.52097e-10
4.72512,9.5228e-10
4.732,9.51924e-10
4.75094,9.52032e-10
4.75782,9.5168e-10
4.77676,9.51712e-10
4.78364,9.51364e-10
4.80258,9.5132e-10
4.80946,9.50978e-10
4.8284,9.50859e-10
4.83528,9.50522e-10
4.85422,9.50329e-10
4.8611,9.49998e-10
4.88004,9.49734e-10
4.88692,9.49409e-10
4.90586,9.49076e-10
4.91274,9.48758e-10
4.93168,9.48359e-10
4.93857,9.48047e-10
4.9575,9.47585e-10
4.96439,9.4728e-10
4.98332,9.46759e-10
4.99021,9.46461e-10
5.00914,9.45884e-10
5.01603,9.45593e-10
5.03496,9.44965e-10
5.04185,9.44681e-10
5.06078,9.44006e-10
5.06767,9.43729e-10
5.0866,9.43011e-10
5.09349,9.42742e-10
5.11242,9.41984e-10
5.11931,9.41723e-10
5.13824,9.40931e-10
5.14513,9.40678e-10
5.16406,9.39856e-10
5.17095,9.3961e-10
5.18988,9.38764e-10
5.19677,9.38525e-10
5.2157,9.37658e-10
5.22259,9.37427e-10
5.24152,9.36544e-10
5.24841,9.3632e-10
5.26734,9.35425e-10
5.27423,9.35206e-10
5.29316,9.34295e-10
5.30005,9.33923e-10
5.31898,9.32507e-10
5.32587,9.23206e-10
5.3448,8.93463e-10
5.35169,1.36424e-09
5.37063,1.45794e-09
5.37751,3.58618e-08
5.39645,1.30442e-07
5.40333,2.07001e-06
5.42227,7.40301e-06
5.42915,0.000116742
5.44809,0.000417378
5.45497,0.0065811
5.47391,0.0235288
5.48079,0.370995
5.49973,1.32638
5.50661,11.2906
5.52555,38.6866
5.52899,163.212
5.53846,505.648
5.54018,1407.23
5.54491,3886.59
5.54663,6372.93
5.55137,13210.3
5.55223,21501.4
5.55459,44302
5.55546,54506.2
5.55782,82567.6
5.55825,96478.4
5.55944,134733
5.55959,143041
5.56,148752
5.56,165888
5.56028,140250
5.56105,116870
5.56148,106277
5.56266,77145.6
5.56309,69038.7
5.56428,46744.7
5.56471,41858.2
5.56589,28420.2
5.56632,25459
5.5675,17315.7
5.56794,15515.3
5.56912,10564.1
5.56955,9467.31
5.57073,6451.04
5.57116,5782.13
5.57235,3942.65
5.57278,3534.63
5.57396,2412.58
5.57439,2163.95
5.57557,1480.24
5.576,1329.33
5.57719,914.319
5.57762,823.724
5.5788,574.585
5.57923,521.882
5.58042,376.946
5.58085,349.095
5.58203,272.504
5.58246,262.617
5.58364,235.427
5.58407,241.057
5.58526,256.541
5.58569,279.078
5.58687,341.057
5.5873,386.069
5.58848,509.852
5.58891,588.454
5.5901,804.61
5.59053,936.205
5.59171,1298.09
5.59214,1515.14
5.59333,2112.01
5.59376,2467.98
5.59494,3446.87
5.59537,4029.24
5.59655,5630.76
5.59698,6582.18
5.59817,9198.57
5.5986,10750.7
5.59978,15019
5.60021,17546.1
5.60139,24495.6
5.60182,28597.1
5.60301,39876.3
5.60344,46498.7
5.60462,64710.4
5.60505,75309.7
5.60624,104458
5.60667,121166
5.60785,167115
5.60828,182444
5.60946,224598
5.60961,240022
5.61,282437
5.61,144728
5.61029,139350
5.61108,124562
5.61151,113976
5.61269,84865.4
5.61355,74717.6
5.61592,46811.1
5.61764,41208.6
5.62237,25801.7
5.62409,21601
5.62883,10048.8
5.63227,8534.74
5.64174,4371.25
5.64518,3489.77
5.65465,1065.68
5.66153,850.808
5.68047,259.917
5.68735,201.514
5.70629,40.8868
5.71317,31.7044
5.73211,6.44993
5.73899,5.00152
5.75793,1.01794
5.76482,0.789348
5.78375,0.160663
5.79064,0.124585
5.80957,0.025358
5.81646,0.0196637
5.83539,0.00400236
5.84228,0.0031036
5.86121,0.00063171
5.8681,0.000489853
5.88703,9.97054e-05
5.89392,7.73156e-05
5.91285,1.57369e-05
5.91974,1.2203e-05
5.93867,2.48382e-06
5.94556,1.92606e-06
5.96449,3.92032e-07
5.97138,3.03998e-07
5.99031,6.18761e-08
5.9972,4.79812e-08
6.01613,9.76616e-09
6.02302,7.57308e-09
6.04195,1.54143e-09
6.04884,1.19529e-09
6.06777,2.43291e-10
6.07466,1.88658e-10
6.09359,3.83996e-11
6.10048,2.97766e-11
6.11941,6.06077e-12
6.1263,4.69977e-12
6.14523,9.56597e-13
6.15212,7.41784e-13
6.17105,1.50984e-13
6.17794,1.17079e-13
6.19688,2.38304e-14
6.20376,1.84791e-14
6.2227,3.76125e-15
6.22958,2.91663e-15
6.24852,5.93654e-16
6.2554,4.60343e-16
6.27434,9.36988e-17
6.28122,7.26579e-17
6.30016,1.47889e-17
6.30704,1.14679e-17
6.32598,2.33419e-18
6.33286,1.81003e-18
6.3518,3.68415e-19
6.35868,2.85684e-19
6.37762,5.81485e-20
6.3845,4.50907e-20
6.40344,9.17782e-21
6.41032,7.11686e-21
6.42926,1.44857e-21
6.43614,1.12328e-21
6.45508,2.28634e-22
6.46196,1.77292e-22
6.4809,3.60863e-23
6.48778,2.79828e-23
6.50672,5.69575e-24
6.5136,4.41669e-24
6.53254,8.98965e-25
6.53942,6.97065e-25
6.55836,1.41687e-25
6.56524,1.09732e-25
6.58418,2.18456e-26
6.59107,1.74028e-26
6.61,5.18335e-27

"x","y"
0,1e-50
0.000430339,1e-50
0.00161377,1e-50
0.00204411,1e-50
0.00322754,1e-50
0.00365788,1e-50
0.00484131,1e-50
0.00527165,1e-50
0.00645508,1e-50
0.00688542,1e-50
0.00806885,1e-50
0.00849919,1e-50
0.00968262,1e-50
0.010113,1e-50
0.0112964,1e-50
0.0117267,1e-50
0.0129102,1e-50
0.0133405,1e-50
0.0145239,1e-50
0.0149543,1e-50
0.0161377,1e-50
0.016568,1e-50
0.0177515,1e-50
0.0181818,1e-50
0.0193652,1e-50
0.0197956,1e-50
0.020979,1e-50
0.0214093,1e-50
0.0225928,1e-50
0.0230231,1e-50
0.0242065,1e-50
0.0246369,1e-50
0.0258203,1e-50
0.0262507,1e-50
0.0274341,1e-50
0.0278644,1e-50
0.0290479,1e-50
0.0294782,1e-50
0.0306616,1e-50
0.031092,1e-50
0.0322754,1e-50
0.0327057,1e-50
0.0338892,1e-50
0.0343195,1e-50
0.0355029,1e-50
0.0359333,1e-50
0.0371167,1e-50
0.037547,1e-50
0.0387305,1e-50
0.0391608,1e-50
0.0403442,1e-50
0.0407746,1e-50
0.041958,1e-50
0.0423883,1e-50
0.0435718,1e-50
0.0440021,1e-50
0.0451855,1e-50
0.0456159,1e-50
0.0467993,1e-50
0.0472297,1e-50
0.0484131,1e-50
0.0488363,1e-50
0.05,1e-50
0.05,8.94987e+17
0.0500269,4.4246e+16
0.0504572,1.01435e+16
0.0516406,1.76621e+14
0.0525013,8.38628e+12
0.0548682,1.92327e+09
0.0557288,2.98517e-07
0.0580957,1e-50
0.0598171,1e-50
0.0645508,1e-50
0.0679935,1e-50
0.0774609,1e-50
0.0843464,1e-50
0.103281,1e-50
0.110167,1e-50
0.129102,1e-50
0.135987,1e-50
0.154922,1e-50
0.161807,1e-50
0.180742,1e-50
0.187628,1e-50
0.206563,1e-50
0.213448,1e-50
0.232383,1e-50
0.239268,1e-50
0.258203,1e-50
0.265089,1e-50
0.284023,1e-50
0.290909,1e-50
0.309844,1e-50
0.316729,1e-50
0.335664,1e-50
0.342549,1e-50
0.361484,1e-50
0.36837,1e-50
0.387305,1e-50
0.39419,1e-50
0.413125,1e-50
0.42001,1e-50
0.438945,1e-50
0.445831,1e-50
0.464766,1e-50
0.471651,1e-50
0.490586,1e-50
0.497471,1e-50
0.516406,1e-50
0.523292,1e-50
0.542227,1e-50
0.549112,1e-50
0.568047,1e-50
0.574932,1e-50
0.593867,1e-50
0.600753,1e-50
0.619688,1e-50
0.626573,1e-50
0.645508,1e-50
0.652393,1e-50
0.671328,1e-50
0.678214,1e-50
0.697148,1e-50
0.704034,1e-50
0.722969,1e-50
0.729854,1e-50
0.748789,1e-50
0.755674,1e-50
0.774609,1e-50
0.781495,1e-50
0.80043,1e-50
0.807315,1e-50
0.82625,1e-50
0.829693,1e-50
0.83916,1e-50
0.840882,2.9259e-38
0.845615,0.000556348
0.846476,0.000686391
0.848843,0.00122
0.849151,3.37969e-16
0.85,1e-50
0.85,1e-50
0.850122,1e-50
0.850457,1e-50
0.850887,1e-50
0.85207,1e-50
0.852501,1e-50
0.853684,1e-50
0.854114,1e-50
0.855298,1e-50
0.855728,1e-50
0.856912,1e-50
0.857342,1e-50
0.858525,1e-50
0.858956,1e-50
0.860139,1e-50
0.860569,1e-50
0.861753,1e-50
0.862183,1e-50
0.863367,1e-50
0.863797,1e-50
0.86498,1e-50
0.865411,1e-50
0.866594,1e-50
0.867025,1e-50
0.868208,1e-50
0.868638,1e-50
0.869822,1e-50
0.870252,1e-50
0.871436,1e-50
0.871866,1e-50
0.873049,1e-50
0.87348,1e-50
0.874663,1e-50
0.875093,1e-50
0.876277,1e-50
0.876707,1e-50
0.877891,1e-50
0.878321,1e-50
0.879504,1e-50
0.879935,1e-50
0.881118,1e-50
0.881549,1e-50
0.882732,1e-50
0.883162,1e-50
0.884346,1e-50
0.884776,1e-50
0.885959,1e-50
0.88639,1e-50
0.887573,1e-50
0.888004,1e-50
0.889187,1e-50
0.889617,1e-50
0.890801,1e-50
0.891231,1e-50
0.892415,1e-50
0.892845,1e-50
0.894028,1e-50
0.894459,1e-50
0.895642,1e-50
0.896072,1e-50
0.897256,1e-50
0.897686,1e-50
0.89887,1e-50
0.899171,1e-50
0.9,1e-50
0.9,1e-50
0.900129,1e-50
0.900483,1e-50
0.901344,1e-50
0.903711,1e-50
0.905432,1e-50
0.910166,1e-50
0.911887,1e-50
0.916621,1e-50
0.920064,1e-50
0.929531,1e-50
0.936417,1e-50
0.955352,1e-50
0.962237,1e-50
0.981172,1e-50
0.994943,1e-50
1.03281,1e-50
1.04658,1e-50
1.08445,1e-50
1.09822,1e-50
1.13609,1e-50
1.14986,1e-50
1.18773,1e-50
1.20151,1e-50
1.23938,1e-50
1.25315,1e-50
1.29102,1e-50
1.30479,1e-50
1.34266,1e-50
1.35643,1e-50
1.3943,1e-50
1.40807,1e-50
1.44594,1e-50
1.45971,1e-50
1.49758,1e-50
1.51135,1e-50
1.54922,1e-50
1.56299,1e-50
1.60086,1e-50
1.61463,1e-50
1.6525,1e-50
1.66627,1e-50
1.70414,1e-50
1.71791,1e-50
1.75578,1e-50
1.76955,1e-50
1.80742,1e-50
1.82119,1e-50
1.85906,1e-50
1.87283,1e-50
1.9107,1e-50
1.92447,1e-50
1.96234,1e-50
1.97611,1e-50
2.01398,1e-50
2.02776,1e-50
2.06563,1e-50
2.0794,1e-50
2.11727,1e-50
2.13104,1e-50
2.16891,1e-50
2.18268,1e-50
2.22055,1e-50
2.23432,1e-50
2.27219,1e-50
2.28596,1e-50
2.32383,1e-50
2.3376,1e-50
2.37547,1e-50
2.38924,1e-50
2.42711,1e-50
2.44088,1e-50
2.47875,1e-50
2.49252,1e-50
2.53039,1e-50
2.54416,1e-50
2.58203,1e-50
2.5958,1e-50
2.63367,1e-50
2.64056,1e-50
2.65949,1e-50
2.66293,1e-50
2.6724,1e-50
2.67585,1e-50
2.68531,1e-50
2.68703,1e-50
2.69177,1e-50
2.69263,1e-50
2.695,1e-50
2.69586,1e-50
2.69822,1e-50
2.69865,1e-50
2.69984,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70039,1e-50
2.70145,1e-50
2.70188,1e-50
2.70306,1e-50
2.70349,1e-50
2.70468,1e-50
2.70511,1e-50
2.70629,1e-50
2.70672,1e-50
2.70791,1e-50
2.70834,1e-50
2.70952,1e-50
2.70995,1e-50
2.71113,1e-50
2.71156,1e-50
2.71275,1e-50
2.71318,1e-50
2.71436,1e-50
2.71479,1e-50
2.71597,1e-50
2.7164,1e-50
2.71759,1e-50
2.71802,1e-50
2.7192,1e-50
2.71963,1e-50
2.72082,1e-50
2.72125,1e-50
2.72243,1e-50
2.72286,1e-50
2.72404,1e-50
2.72447,1e-50
2.72566,1e-50
2.72609,1e-50
2.72727,1e-50
2.7277,1e-50
2.72888,1e-50
2.72931,1e-50
2.7305,1e-50
2.73093,1e-50
2.73211,1e-50
2.73254,1e-50
2.73373,1e-50
2.73416,1e-50
2.73534,1e-50
2.73577,1e-50
2.73695,1e-50
2.73738,1e-50
2.73857,1e-50
2.739,1e-50
2.74018,1e-50
2.74061,1e-50
2.74179,1e-50
2.74222,1e-50
2.74341,1e-50
2.74384,1e-50
2.74502,1e-50
2.74545,1e-50
2.74664,1e-50
2.74707,1e-50
2.74825,1e-50
2.74868,1e-50
2.74986,1e-50
2.7499,1e-50
2.75,1.28769e+08
2.75,1e-50
2.75039,1.40213e+08
2.75148,1.73477e+08
2.75191,2.02904e+08
2.75309,3.09755e+08
2.75395,4.05438e+08
2.75632,8.34681e+08
2.75804,1.13441e+09
2.76277,2.56668e+09
2.76449,3.56963e+09
2.76923,8.66848e+09
2.77095,1.16719e+10
2.77568,2.6059e+10
2.7774,3.41359e+10
2.78214,7.09637e+10
2.78386,9.07947e+10
2.78859,1.77501e+11
2.79032,2.22532e+11
2.79505,4.12477e+11
2.79677,5.08042e+11
2.8015,8.98816e+11
2.80323,1.08999e+12
2.80796,1.85073e+12
2.80968,2.21375e+12
2.81441,3.62392e+12
2.81614,4.28208e+12
2.82087,6.78417e+12
2.82259,7.92896e+12
2.82732,1.21971e+13
2.82905,1.41153e+13
2.83378,2.11413e+13
2.8355,2.42486e+13
2.84023,3.54463e+13
2.84196,4.03269e+13
2.84669,5.76545e+13
2.84841,6.5108e+13
2.85314,9.12067e+13
2.85487,1.023e+14
2.8596,1.40648e+14
2.86132,1.56772e+14
2.86605,2.11851e+14
2.86778,2.34781e+14
2.87251,3.12251e+14
2.87423,3.44212e+14
2.87896,4.51088e+14
2.88069,4.9482e+14
2.88542,6.3966e+14
2.88714,6.98483e+14
2.89188,8.91565e+14
2.8936,9.69449e+14
2.89833,1.22296e+15
2.90005,1.32458e+15
2.90479,1.65279e+15
2.90651,1.78363e+15
2.91124,2.20308e+15
2.91296,2.36945e+15
2.9177,2.89916e+15
2.91942,3.10833e+15
2.92415,3.76998e+15
2.92587,4.03023e+15
2.93061,4.84841e+15
2.93233,5.16923e+15
2.93706,6.17195e+15
2.93878,6.56289e+15
2.94352,7.77849e+15
2.94524,8.26955e+15
2.94997,9.78055e+15
2.95169,1.01597e+16
2.95643,1.16548e+16
2.95738,1.18769e+16
2.96,1.34393e+16
2.96,4.34797e+15
2.96077,5.4187e+15
2.96288,1.05779e+16
2.9646,1.11926e+16
2.96934,1.38641e+16
2.97278,1.39017e+16
2.98225,1.43101e+16
2.98569,1.44183e+16
2.99516,1.47443e+16
2.9986,1.48496e+16
3.00807,1.51653e+16
3.01151,1.52733e+16
3.02098,1.55984e+16
3.02442,1.57089e+16
3.03389,1.60429e+16
3.03733,1.61561e+16
3.0468,1.64992e+16
3.05024,1.6615e+16
3.05971,1.69676e+16
3.06315,1.70862e+16
3.07262,1.74484e+16
3.07606,1.75698e+16
3.08553,1.7942e+16
3.08897,1.80663e+16
3.09844,1.84488e+16
3.10188,1.8576e+16
3.11135,1.8969e+16
3.11479,1.90993e+16
3.12426,1.95031e+16
3.1277,1.96365e+16
3.13717,2.00514e+16
3.14061,2.0188e+16
3.15008,2.06144e+16
3.15352,2.07543e+16
3.16299,2.11924e+16
3.16643,2.13357e+16
3.1759,2.17859e+16
3.17934,2.19326e+16
3.18881,2.23953e+16
3.19225,2.25455e+16
3.20172,2.3021e+16
3.20516,2.31749e+16
3.21463,2.36636e+16
3.21807,2.38211e+16
3.22754,2.43234e+16
3.23098,2.44848e+16
3.24045,2.5001e+16
3.24389,2.51663e+16
3.25336,2.56969e+16
3.2568,2.58662e+16
3.26627,2.64116e+16
3.26971,2.6585e+16
3.27918,2.71456e+16
3.28262,2.73232e+16
3.29209,2.78995e+16
3.29553,2.80815e+16
3.305,2.86739e+16
3.30844,2.88602e+16
3.31791,2.94693e+16
3.32135,2.96602e+16
3.33082,3.02863e+16
3.33426,3.04819e+16
3.34373,3.11256e+16
3.34717,3.13259e+16
3.35664,3.19878e+16
3.36008,3.2193e+16
3.36955,3.28735e+16
3.37299,3.30837e+16
3.38246,3.37834e+16
3.3859,3.39988e+16
3.39537,3.47183e+16
3.39881,3.4939e+16
3.40828,3.56788e+16
3.41172,3.59049e+16
3.42119,3.66657e+16
3.42463,3.68973e+16
3.4341,3.76796e+16
3.43754,3.7917e+16
3.44701,3.87215e+16
3.45045,3.89647e+16
3.45992,3.9792e+16
3.46336,4.00412e+16
3.47283,4.0892e+16
3.47627,4.11474e+16
3.48574,4.20223e+16
3.48918,4.2284e+16
3.49865,4.31838e+16
3.5021,4.34519e+16
3.51156,4.43773e+16
3.51501,4.4652e+16
3.52447,4.56036e+16
3.52792,4.58852e+16
3.53738,4.68637e+16
3.54083,4.71522e+16
3.55029,4.81584e+16
3.55374,4.84541e+16
3.5632,4.94886e+16
3.56665,4.97917e+16
3.57611,5.08553e+16
3.57956,5.11659e+16
3.58902,5.22592e+16
3.59247,5.25775e+16
3.60193,5.37013e+16
3.60538,5.40275e+16
3.61484,5.51824e+16
3.61829,5.55167e+16
3.62775,5.67032e+16
3.6312,5.70459e+16
3.64066,5.82645e+16
3.64411,5.86158e+16
3.65357,5.9867e+16
3.65702,6.0227e+16
3.66648,6.15111e+16
3.66993,6.18801e+16
3.67939,6.31972e+16
3.68284,6.35754e+16
3.6923,6.49255e+16
3.69575,6.53161e+16
3.70521,6.67042e+16
3.70866,6.70241e+16
3.71813,6.8299e+16
3.72157,7.11742e+16
3.73104,7.74222e+16
3.73448,6.83604e+16
3.74395,5.47782e+16
3.74739,1.09557e+16
3.75686,2.64248e+14
3.75769,7.26888e+13
3.76,8.35548e+11
3.76,1e-50
3.7626,1e-50
3.76977,1e-50
3.77923,2.32767e-42
3.78612,2.32767e-42
3.79559,1e-50
3.80505,1e-50
3.81194,1e-50
3.82141,1e-50
3.83087,1e-50
3.83776,1e-50
3.84723,1e-50
3.85669,1e-50
3.86358,1e-50
3.87305,1e-50
3.88251,1e-50
3.8894,1e-50
3.89887,1e-50
3.90833,1e-50
3.91522,1e-50
3.92469,1e-50
3.93415,1e-50
3.94104,1e-50
3.95051,1e-50
3.95998,1e-50
3.96686,1e-50
3.97633,1e-50
3.9858,1e-50
3.99268,1e-50
4.00215,1e-50
4.01162,1e-50
4.0185,1e-50
4.02797,1e-50
4.03744,1e-50
4.04432,1e-50
4.05379,1e-50
4.06326,1e-50
4.07014,1e-50
4.07961,1e-50
4.08908,1e-50
4.09596,1e-50
4.10543,1e-50
4.1149,1e-50
4.12178,1e-50
4.13125,1e-50
4.14072,1e-50
4.1476,1e-50
4.15707,1e-50
4.16654,1e-50
4.17342,1e-50
4.18289,1e-50
4.19236,1e-50
4.19924,1e-50
4.20871,1e-50
4.21818,1e-50
4.22506,1e-50
4.23453,1e-50
4.244,1e-50
4.25088,1e-50
4.26035,1e-50
4.26982,1e-50
4.2767,1e-50
4.28617,1e-50
4.29564,1e-50
4.30252,1e-50
4.31199,1e-50
4.32146,1e-50
4.32835,1e-50
4.33781,1e-50
4.34728,1e-50
4.35417,1e-50
4.36363,1e-50
4.37052,1e-50
4.38945,1e-50
4.39634,1e-50
4.41527,1e-50
4.42216,1e-50
4.44109,1e-50
4.44798,1e-50
4.46691,1e-50
4.4738,1e-50
4.49273,1e-50
4.49962,1e-50
4.51855,1e-50
4.52544,1e-50
4.54437,1e-50
4.55126,1e-50
4.5702,1e-50
4.57708,1e-50
4.59602,1e-50
4.6029,1e-50
4.62184,1e-50
4.62872,1e-50
4.64766,1e-50
4.65454,1e-50
4.67348,1e-50
4.68036,1e-50
4.6993,1e-50
4.70618,1e-50
4.72512,1e-50
4.732,1e-50
4.75094,1e-50
4.75782,1e-50
4.77676,1e-50
4.78364,1e-50
4.80258,1e-50
4.80946,1e-50
4.8284,1e-50
4.83528,1e-50
4.85422,1e-50
4.8611,1e-50
4.88004,1e-50
4.88692,1e-50
4.90586,1e-50
4.91274,1e-50
4.93168,1e-50
4.93857,1e-50
4.9575,1e-50
4.96439,1e-50
4.98332,1e-50
4.99021,1e-50
5.00914,1e-50
5.01603,1e-50
5.03496,1e-50
5.04185,1e-50
5.06078,1e-50
5.06767,1e-50
5.0866,1e-50
5.09349,1e-50
5.11242,1e-50
5.11931,1e-50
5.13824,1e-50
5.14513,1e-50
5.16406,1e-50
5.17095,1e-50
5.18988,1e-50
5.19677,1e-50
5.2157,1e-50
5.22259,1e-50
5.24152,1e-50
5.24841,1e-50
5.26734,1e-50
5.27423,1e-50
5.29316,1e-50
5.30005,1e-50
5.31898,1e-50
5.32587,1e-50
5.3448,1e-50
5.35169,1e-50
5.37063,1e-50
5.37751,1e-50
5.39645,1e-50
5.40333,1e-50
5.42227,1e-50
5.42915,1e-50
5.44809,1e-50
5.45497,1e-50
5.47391,1e-50
5.48079,1e-50
5.49973,1e-50
5.50661,1e-50
5.52555,1e-50
5.52899,1e-50
5.53846,1e-50
5.54018,1e-50
5.54491,1e-50
5.54663,8.22825e-47
5.55137,2.90214e-35
5.55223,1.78595e-33
5.55459,1.49245e-28
5.55546,2.54848e-28
5.55782,5.06591e-28
5.55825,5.8589e-34
5.55944,1e-50
5.55959,1e-50
5.56,1e-50
5.56,1e-50
5.56028,1e-50
5.56105,1e-50
5.56148,1e-50
5.56266,1e-50
5.56309,1e-50
5.56428,1e-50
5.56471,1e-50
5.56589,1e-50
5.56632,1e-50
5.5675,1e-50
5.56794,1e-50
5.56912,1e-50
5.56955,1e-50
5.57073,1e-50
5.57116,1e-50
5.57235,1e-50
5.57278,1e-50
5.57396,1e-50
5.57439,1e-50
5.57557,1e-50
5.576,1e-50
5.57719,1e-50
5.57762,1e-50
5.5788,1e-50
5.57923,1e-50
5.58042,1e-50
5.58085,1e-50
5.58203,1e-50
5.58246,1e-50
5.58364,1e-50
5.58407,1e-50
5.58526,1e-50
5.58569,1e-50
5.58687,1e-50
5.5873,1e-50
5.58848,1e-50
5.58891,1e-50
5.5901,1e-50
5.59053,1e-50
5.59171,1e-50
5.59214,1e-50
5.59333,1e-50
5.59376,1e-50
5.59494,1e-50
5.59537,1e-50
5.59655,1e-50
5.59698,1e-50
5.59817,1e-50
5.5986,1e-50
5.59978,1e-50
5.60021,1e-50
5.60139,1e-50
5.60182,1e-50
5.60301,1e-50
5.60344,1e-50
5.60462,1e-50
5.60505,1e-50
5.60624,1e-50
5.60667,1e-50
5.60785,1e-50
5.60828,1e-50
5.60946,1e-50
5.60961,1e-50
5.61,1e-50
5.61,1e-50
5.61029,1e-50
5.61108,1e-50
5.61151,1e-50
5.61269,1e-50
5.61355,1e-50
5.61592,1e-50
5.61764,1e-50
5.62237,1e-50
5.62409,1e-50
5.62883,1e-50
5.63227,1e-50
5.64174,1e-50
5.64518,1e-50
5.65465,1e-50
5.66153,1e-50
5.68047,1e-50
5.68735,1e-50
5.70629,1e-50
5.71317,1e-50
5.73211,1e-50
5.73899,1e-50
5.75793,1e-50
5.76482,1e-50
5.78375,1e-50
5.79064,1e-50
5.80957,1e-50
5.81646,1e-50
5.83539,1e-50
5.84228,1e-50
5.86121,1e-50
5.8681,1e-50
5.88703,1e-50
5.89392,1e-50
5.91285,1e-50
5.91974,1e-50
5.93867,1e-50
5.94556,1e-50
5.96449,1e-50
5.97138,1e-50
5.99031,1e-50
5.9972,1e-50
6.01613,1e-50
6.02302,1e-50
6.04195,1e-50
6.04884,1e-50
6.06777,1e-50
6.07466,1e-50
6.09359,1e-50
6.10048,1e-50
6.11941,1e-50
6.1263,1e-50
6.14523,1e-50
6.15212,1e-50
6.17105,1e-50
6.17794,1e-50
6.19688,1e-50
6.20376,1e-50
6.2227,1e-50
6.22958,1e-50
6.24852,1e-50
6.2554,1e-50
6.27434,1e-50
6.28122,1e-50
6.30016,1e-50
6.30704,1e-50
6.32598,1e-50
6.33286,1e-50
6.3518,1e-50
6.35868,1e-50
6.37762,1e-50
6.3845,1e-50
6.40344,1e-50
6.41032,1e-50
6.42926,1e-50
6.43614,1e-50
6.45508,1e-50
6.46196,1e-50
6.4809,1e-50
6.48778,1e-50
6.50672,1e-50
6.5136,1e-50
6.53254,1e-50
6.53942,1e-50
6.55836,1e-50
6.56524,1e-50
6.58418,1e-50
6.59107,1e-50
6.61,1e-50



==> data/v1_images_red/x8_230.csv <==
"x","y"
0,4.36731e-07
0.00136274,6.06282e-07
0.00161377,6.37515e-07
0.00297651,1.29467e-06
0.00322754,1.41573e-06
0.00459028,3.14376e-06
0.00484131,3.46208e-06
0.00620405,7.80041e-06
0.00645508,8.59957e-06
0.00781782,1.94085e-05
0.00806885,2.13996e-05
0.00943159,4.82937e-05
0.00968262,5.32479e-05
0.0110454,0.00012015
0.0112964,0.000132474
0.0126591,0.000298894
0.0129102,0.00032955
0.0142729,0.000743521
0.0145239,0.000819779
0.0158867,0.00184953
0.0161377,0.00203922
0.0175004,0.00460074
0.0177515,0.0050726
0.0191142,0.0114444
0.0193652,0.0126181
0.020728,0.0284679
0.020979,0.0313876
0.0223417,0.0708141
0.0225928,0.0780769
0.0239555,0.17615
0.0242065,0.194217
0.0255693,0.438175
0.0258203,0.483114
0.0271831,1.08996
0.0274341,1.20175
0.0287968,2.71129
0.0290479,2.98936
0.0304106,6.74438
0.0306616,7.43609
0.0320244,16.7769
0.0322754,18.4976
0.0336381,41.7339
0.0338892,46.0143
0.0352519,103.822
0.0355029,114.471
0.0368657,258.31
0.0371167,284.807
0.0384794,642.874
0.0387305,708.833
0.0400932,1601.18
0.0403442,1765.55
0.041707,3995.49
0.041958,4406.27
0.0433207,10017
0.0435718,11050.5
0.0449345,25407.8
0.0451855,28052.5
0.0465483,66335.8
0.0467993,73388
0.0481621,184343
0.0484131,204782
0.0497531,289199
0.05,304749
0.05,745323
0.0500227,695586
0.0513896,586123
0.0516406,567646
0.0543661,418850
0.0548682,391441
0.0575936,159211
0.0580957,116432
0.0635467,29263.6
0.0645508,13206.2
0.0754527,2345.06
0.0774609,344.242
0.0992648,56.5126
0.103281,3.50033
0.125085,0.559731
0.129102,0.0179718
0.150905,0.00287382
0.154922,9.22517e-05
0.176726,1.47465e-05
0.180742,4.67388e-07
0.202546,1.78534e-07
0.206563,1.23047e-07
0.228366,1.23865e-07
0.232383,1.23908e-07
0.254187,1.24379e-07
0.258203,1.2438e-07
0.280007,1.24888e-07
0.284023,1.24891e-07
0.305827,1.25438e-07
0.309844,1.25443e-07
0.331648,1.26028e-07
0.335664,1.26034e-07
0.357468,1.26657e-07
0.361484,1.26665e-07
0.383288,1.27326e-07
0.387305,1.27335e-07
0.409109,1.28032e-07
0.413125,1.28043e-07
0.434929,1.28776e-07
0.438945,1.28788e-07
0.460749,1.29556e-07
0.464766,1.2957e-07
0.486569,1.30372e-07
0.490586,1.30388e-07
0.51239,1.31224e-07
0.516406,1.31241e-07
0.53821,1.3211e-07
0.542227,1.32129e-07
0.56403,1.3303e-07
0.568047,1.3305e-07
0.589851,1.33984e-07
0.593867,1.34005e-07
0.615671,1.3497e-07
0.619688,1.34993e-07
0.641491,1.35988e-07
0.645508,1.36012e-07
0.667312,1.37038e-07
0.671328,1.37064e-07
0.693132,1.38224e-07
0.697148,1.38254e-07
0.718952,1.71461e-07
0.722969,1.75104e-07
0.744773,1.20452e-05
0.748789,1.42312e-05
0.770593,0.00233576
0.774609,0.00276343
0.796413,0.454922
0.80043,0.53822
0.822234,44.7891
0.82625,52.9419
0.837152,1751.33
0.83916,2064.25
0.844611,20082.2
0.845615,23401.9
0.848341,75292.4
0.848843,84852.6
0.84982,147041
0.85,191352
0.85,158499
0.850386,183847
0.850457,182459
0.851819,174421
0.85207,172940
0.853433,162221
0.853684,160248
0.855047,151438
0.855298,149816
0.856661,142407
0.856912,141042
0.858274,134703
0.858525,133535
0.859888,128037
0.860139,127024
0.861502,122202
0.861753,121313
0.863116,117045
0.863367,116258
0.864729,112448
0.86498,111745
0.866343,108319
0.866594,107686
0.867957,104582
0.868208,104009
0.869571,101178
0.869822,100654
0.871185,98053.2
0.871436,97572.1
0.872798,95165.9
0.873049,94720.5
0.874412,92477.9
0.874663,92062.4
0.876026,89956
0.876277,89565.4
0.87764,87570.2
0.877891,87199.9
0.879253,85292.8
0.879504,84938.4
0.880867,83100.3
0.881118,82758.2
0.882481,80974.2
0.882732,80641.7
0.884095,78892
0.884346,78565.4
0.885708,76823.3
0.885959,76497.5
0.887322,74732.7
0.887573,74401.9
0.888936,72578.3
0.889187,72235.6
0.89055,70307
0.890801,69943.5
0.892164,67847.2
0.892415,67450.7
0.893777,65096.4
0.894028,64649.2
0.895391,61898.7
0.895642,61373.6
0.897005,58001.6
0.897256,57354
0.898619,53715.4
0.89887,53012.2
0.899824,50496.8
0.9,46163.4
0.9,50008.9
0.900408,40539.1
0.900483,39432.4
0.903209,32574.3
0.903711,31184.6
0.909162,25788.4
0.910166,24636.4
0.915617,20012.4
0.916621,18881.3
0.927523,16613
0.929531,15814.6
0.951335,15348.2
0.955352,14938.4
0.977155,15583
0.981172,15321.3
1.02478,16128.7
1.03281,16115.2
1.07642,17216.3
1.08445,17340.4
1.12806,18429.3
1.13609,18615
1.1797,19690.4
1.18773,19893.3
1.23134,20954.6
1.23938,21160.7
1.28298,22207.2
1.29102,22413.2
1.33462,23444.5
1.34266,23649.9
1.38626,24665.5
1.3943,24870.3
1.4379,25869.7
1.44594,26073.9
1.48955,27056.8
1.49758,27260.4
1.54119,28226.4
1.54922,28429.3
1.59283,29378.1
1.60086,29580.4
1.64447,30511.5
1.6525,30713.2
1.69611,31626.3
1.70414,31827.3
1.74775,32722
1.75578,32922.4
1.79939,33798.3
1.80742,33998.2
1.85103,34854.9
1.85906,35054.1
1.90267,35891.2
1.9107,36089.9
1.95431,36906.9
1.96234,37105
2.00595,37901.6
2.01398,38099.2
2.05759,38874.8
2.06562,39071.9
2.10923,39826.2
2.11727,40022.7
2.16087,40755.3
2.16891,40951.3
2.21251,41661.6
2.22055,41857.1
2.26415,42544.8
2.27219,42739.8
2.3158,43404.4
2.32383,43599
2.36744,44239.9
2.37547,44434.1
2.41908,45051.1
2.42711,45244.9
2.47072,45837.5
2.47875,46030.9
2.52236,46598.8
2.53039,46791.8
2.574,47334.6
2.58203,47527.3
2.62564,47583.7
2.63367,47721
2.65548,48013.9
2.65949,48135.1
2.67039,48561.6
2.6724,48639.5
2.6833,48472.9
2.68531,48503.6
2.69076,48572.9
2.69177,48603.2
2.69449,48880.5
2.695,48903.5
2.69772,48689.3
2.69822,48693.5
2.69959,48456.6
2.69984,48457.1
2.69997,48389.1
2.7,48390.2
2.7,50233.4
2.70122,49133
2.70145,49128.6
2.70281,49198.6
2.70306,49220.9
2.70443,49341
2.70468,49365.5
2.70604,49486.5
2.70629,49511.2
2.70765,49633.2
2.70791,49658
2.70927,49780.9
2.70952,49805.9
2.71088,49929.8
2.71113,49955
2.7125,50079.8
2.71275,50105.2
2.71411,50231
2.71436,50256.5
2.71572,50383.3
2.71597,50409
2.71734,50536.8
2.71759,50562.7
2.71895,50691.5
2.7192,50717.6
2.72056,50847.3
2.72082,50873.7
2.72218,51004.4
2.72243,51030.9
2.72379,51162.7
2.72404,51189.5
2.72541,51322.3
2.72566,51349.2
2.72702,51483.1
2.72727,51510.2
2.72863,51645.2
2.72888,51672.5
2.73025,51808.6
2.7305,51836.1
2.73186,51973.2
2.73211,52001
2.73347,52139.2
2.73373,52167.2
2.73509,52306.5
2.73534,52334.7
2.7367,52475.2
2.73695,52503.6
2.73832,52645.2
2.73857,52673.8
2.73993,52816.6
2.74018,52845.4
2.74154,52989.3
2.74179,53018.4
2.74316,53163.5
2.74341,53192.8
2.74477,53339.2
2.74502,53368.7
2.74638,53516.2
2.74664,53546
2.748,53694.7
2.74825,53724.7
2.74961,53331
2.74986,53337.3
2.74998,53367.4
2.75,56134.7
2.75,53381.2
2.75125,55987.7
2.75148,56155.3
2.75284,59191.1
2.75309,59727.2
2.75582,64539.2
2.75632,65452.1
2.76177,71008.4
2.76277,72100.4
2.76822,79862.5
2.76923,81324.5
2.77468,89107.3
2.77568,90569.6
2.78113,98367.2
2.78214,99829.8
2.78759,107638
2.78859,109101
2.79404,116918
2.79505,118381
2.8005,126204
2.8015,127667
2.80695,135496
2.80796,136959
2.81341,144791
2.81441,146255
2.81987,154090
2.82087,155553
2.82632,163392
2.82732,164855
2.83278,172695
2.83378,174159
2.83923,182001
2.84023,183464
2.84569,191308
2.84669,192771
2.85214,200616
2.85314,202079
2.8586,209925
2.8596,211389
2.86505,219235
2.86605,220699
2.87151,228546
2.87251,230009
2.87796,237857
2.87896,239321
2.88442,247169
2.88542,248632
2.89087,256481
2.89188,257944
2.89733,265793
2.89833,267257
2.90378,275106
2.90479,276569
2.91024,284418
2.91124,285882
2.91669,293731
2.9177,295195
2.92315,303044
2.92415,304508
2.9296,312357
2.93061,313821
2.93606,321670
2.93706,323134
2.94251,330983
2.94352,332447
2.94897,340296
2.94997,341759
2.95542,347804
2.95643,348940
2.95944,352795
2.96,353525
2.96,356469
2.96243,356353
2.96288,356365
2.96833,356455
2.96934,356488
2.98024,356494
2.98225,356534
2.99315,356642
2.99516,356697
3.00606,356804
3.00807,356858
3.01897,356964
3.02098,357018
3.03188,357122
3.03389,357177
3.04479,357279
3.0468,357334
3.0577,357435
3.05971,357489
3.07061,357589
3.07262,357644
3.08352,357743
3.08553,357797
3.09643,357894
3.09844,357949
3.10934,358045
3.11135,358099
3.12225,358194
3.12426,358248
3.13516,358342
3.13717,358396
3.14807,358488
3.15008,358543
3.16098,358634
3.16299,358688
3.17389,358778
3.1759,358833
3.1868,358922
3.18881,358976
3.19971,359064
3.20172,359118
3.21262,359205
3.21463,359260
3.22553,359345
3.22754,359400
3.23844,359485
3.24045,359539
3.25135,359623
3.25336,359678
3.26426,359761
3.26627,359815
3.27717,359897
3.27918,359952
3.29008,360033
3.29209,360088
3.30299,360168
3.305,360223
3.3159,360303
3.31791,360357
3.32881,360436
3.33082,360491
3.34172,360570
3.34373,360624
3.35463,360702
3.35664,360757
3.36754,360834
3.36955,360889
3.38045,360966
3.38246,361021
3.39336,361098
3.39537,361152
3.40627,361229
3.40828,361284
3.41918,361360
3.42119,361414
3.43209,361490
3.4341,361545
3.445,361621
3.44701,361676
3.45791,361752
3.45992,361807
3.47082,361882
3.47283,361937
3.48373,362013
3.48574,362068
3.49664,362144
3.49865,362199
3.50955,362275
3.51156,362330
3.52246,362407
3.52447,362462
3.53537,362539
3.53738,362594
3.54828,362671
3.55029,362726
3.56119,362804
3.5632,362860
3.57411,362938
3.57611,362993
3.58702,363073
3.58902,363128
3.59993,363208
3.60193,363264
3.61284,363345
3.61484,363400
3.62575,363482
3.62775,363538
3.63866,363621
3.64066,363676
3.65157,363761
3.65357,363816
3.66448,363902
3.66648,363958
3.67739,364045
3.67939,364100
3.6903,364189
3.6923,364245
3.70321,364335
3.70521,364391
3.71612,364483
3.71813,364539
3.72903,364633
3.73104,364689
3.74194,364785
3.74395,364840
3.75485,364939
3.75686,364994
3.76776,365095
3.76977,365151
3.78067,365253
3.78268,365309
3.79358,365414
3.79559,365470
3.80649,365578
3.8085,365634
3.8194,365744
3.82141,365800
3.83231,365914
3.83432,365970
3.84522,365994
3.84723,366050
3.85813,366251
3.86014,366307
3.87104,366440
3.87305,366496
3.88395,366622
3.88596,366678
3.89686,366807
3.89887,366863
3.90977,366996
3.91178,367052
3.92268,367188
3.92469,367245
3.93559,367385
3.9376,367441
3.9485,367585
3.95051,367642
3.96141,367790
3.96342,367846
3.97432,367998
3.97633,368055
3.98723,368211
3.98924,368268
4.00014,368429
4.00215,368485
4.01305,368650
4.01506,368707
4.02596,368877
4.02797,368934
4.03887,369108
4.04088,369165
4.05178,369344
4.05379,369401
4.06469,369585
4.0667,369642
4.0776,369830
4.07961,369888
4.09051,370081
4.09252,370139
4.10342,370338
4.10543,370395
4.11633,370599
4.11834,370656
4.12924,370866
4.13125,370923
4.14215,371138
4.14416,371196
4.15506,371416
4.15707,371474
4.16797,371699
4.16998,371757
4.18088,371989
4.18289,372046
4.19379,372283
4.1958,372341
4.2067,372584
4.20871,372642
4.21961,372890
4.22162,372948
4.23252,373203
4.23453,373261
4.24543,373507
4.24744,373565
4.25834,373829
4.26035,373887
4.27125,374175
4.27326,374234
4.28416,374512
4.28617,374570
4.29707,374854
4.29908,374913
4.30998,375203
4.31199,375261
4.32289,375558
4.3249,375616
4.3358,375918
4.33781,375977
4.34871,376242
4.35072,376292
4.35856,376449
4.36,376478
4.36,277604
4.36307,80334.1
4.36363,42074
4.38544,10649.2
4.38945,4551.02
4.41126,808.859
4.41527,80.7962
4.43708,14.3596
4.44109,1.43327
4.4629,0.254728
4.46691,0.0254248
4.48872,0.00451864
4.49273,0.000451012
4.51454,8.01565e-05
4.51855,8.00058e-06
4.54036,1.42197e-06
4.54437,1.4199e-07
4.56618,2.53131e-08
4.5702,2.60792e-09
4.592,6.83348e-10
4.59602,2.86915e-10
4.61782,2.73901e-10
4.62184,2.70653e-10
4.64364,2.71605e-10
4.64766,2.71548e-10
4.66946,2.72831e-10
4.67348,2.728e-10
4.69528,2.7419e-10
4.6993,2.74156e-10
4.7211,2.75644e-10
4.72512,2.75607e-10
4.74692,2.77188e-10
4.75094,2.77148e-10
4.77274,2.78819e-10
4.77676,2.78775e-10
4.79856,2.8053e-10
4.80258,2.80483e-10
4.82438,2.82317e-10
4.8284,2.82267e-10
4.8502,2.84175e-10
4.85422,2.84121e-10
4.87602,2.86096e-10
4.88004,2.8604e-10
4.90184,2.88077e-10
4.90586,2.88017e-10
4.92766,2.9011e-10
4.93168,2.90047e-10
4.95348,2.92189e-10
4.9575,2.92125e-10
4.9793,2.9431e-10
4.98332,2.94243e-10
5.00512,2.96466e-10
5.00914,2.96396e-10
5.03094,2.9865e-10
5.03496,2.98579e-10
5.05676,3.00859e-10
5.06078,3.00785e-10
5.08259,3.03085e-10
5.0866,3.0301e-10
5.10841,3.05324e-10
5.11242,3.05247e-10
5.13423,3.07571e-10
5.13824,3.07493e-10
5.16005,3.09821e-10
5.16406,3.09741e-10
5.18587,3.12069e-10
5.18988,3.11988e-10
5.21169,3.1431e-10
5.2157,3.14228e-10
5.23751,3.16541e-10
5.24152,3.16459e-10
5.26333,3.18757e-10
5.26734,3.18674e-10
5.28915,3.20946e-10
5.29316,3.20861e-10
5.31497,3.22591e-10
5.31898,3.22435e-10
5.34079,2.94961e-10
5.3448,2.92062e-10
5.36661,1.70233e-09
5.37063,2.04806e-09
5.39243,1.11004e-07
5.39645,1.31074e-07
5.41825,6.27381e-06
5.42227,7.40522e-06
5.44407,0.000353688
5.44809,0.000417469
5.46989,0.0199384
5.47391,0.0235339
5.49571,1.12398
5.49973,1.32667
5.52153,32.8809
5.52555,38.6933
5.53645,433.027
5.53846,505.667
5.54391,3360.7
5.54491,3886.63
5.55036,11760
5.55137,13210.4
5.55409,39465.6
5.55459,44302.1
5.55732,76615.2
5.55782,82567.6
5.55919,126618
5.55944,134733
5.55991,161042
5.56,148752
5.56,165888
5.56089,121829
5.56105,116870
5.56241,83324.9
5.56266,77145.5
5.56403,51473.7
5.56428,46744.7
5.56564,31270.7
5.56589,28420.2
5.56725,19043.1
5.5675,17315.7
5.56887,11614.4
5.56912,10564.1
5.57048,7090.85
5.57073,6451.04
5.5721,4332.84
5.57235,3942.65
5.57371,2650.59
5.57396,2412.57
5.57532,1625.27
5.57557,1480.24
5.57694,1002.35
5.57719,914.319
5.57855,627.433
5.5788,574.585
5.58016,407.69
5.58042,376.946
5.58178,288.751
5.58203,272.504
5.58339,241.194
5.58364,235.427
5.58501,253.256
5.58526,256.541
5.58662,327.91
5.58687,341.057
5.58823,483.595
5.58848,509.852
5.58985,758.759
5.5901,804.61
5.59146,1221.33
5.59171,1298.09
5.59307,1985.4
5.59333,2112.01
5.59469,3239.23
5.59494,3446.87
5.5963,5291.04
5.59655,5630.76
5.59792,8643.58
5.59817,9198.57
5.59953,14113.6
5.59978,15019
5.60114,23021.4
5.60139,24495.6
5.60276,37483.8
5.60301,39876.3
5.60437,60847.3
5.60462,64710.4
5.60598,98274.9
5.60624,104458
5.6076,157369
5.60785,167115
5.60921,215656
5.60946,224598
5.60992,273440
5.61,282437
5.61,144728
5.61091,127699
5.61108,124562
5.61244,91040.4
5.61269,84865.4
5.61542,52730.5
5.61592,46811
5.62137,29069.7
5.62237,25801.6
5.62782,12499
5.62883,10048.6
5.63973,5254.3
5.64174,4371.13
5.65264,1579.76
5.65465,1065.56
5.67645,385.216
5.68047,259.875
5.70227,74.9487
5.70629,40.8801
5.72809,11.8053
5.73211,6.44888
5.75391,1.86268
5.75793,1.01777
5.77973,0.293979
5.78375,0.160637
5.80555,0.0463996
5.80957,0.0253539
5.83137,0.00732343
5.83539,0.00400171
5.85719,0.00115589
5.86121,0.000631606
5.88301,0.000182438
5.88703,9.96891e-05
5.90884,2.8795e-05
5.91285,1.57343e-05
5.93466,4.54484e-06
5.93867,2.48342e-06
5.96048,7.17331e-07
5.96449,3.91968e-07
5.9863,1.13219e-07
5.99031,6.1866e-08
6.01212,1.78699e-08
6.01613,9.76456e-09
6.03794,2.82048e-09
6.04195,1.54118e-09
6.06376,4.45168e-10
6.06777,2.43251e-10
6.08958,7.02627e-11
6.09359,3.83933e-11
6.1154,1.10899e-11
6.11941,6.05978e-12
6.14122,1.75036e-12
6.14523,9.56441e-13
6.16704,2.76266e-13
6.17105,1.50959e-13
6.19286,4.36043e-14
6.19688,2.38265e-14
6.21868,6.88224e-15
6.2227,3.76063e-15
6.2445,1.08625e-15
6.24852,5.93557e-16
6.27032,1.71448e-16
6.27434,9.36835e-17
6.29614,2.70603e-17
6.30016,1.47865e-17
6.32196,4.27105e-18
6.32598,2.33381e-18
6.34778,6.74117e-19
6.3518,3.68355e-19
6.3736,1.06399e-19
6.37762,5.8139e-20
6.39942,1.67934e-20
6.40344,9.17632e-21
6.42524,2.65056e-21
6.42926,1.44834e-21
6.45106,4.1835e-22
6.45508,2.28597e-22
6.47688,6.60299e-23
6.4809,3.60804e-23
6.5027,1.04217e-23
6.50672,5.6947e-24
6.52852,1.64493e-24
6.53254,8.98851e-25
6.55434,2.59562e-25
6.55836,1.41787e-25
6.58016,4.05014e-26
6.58418,2.18416e-26
6.60598,7.77501e-27
6.61,5.18337e-27

"x","y"
0,1e-50
0.00136274,1e-50
0.00161377,1e-50
0.00297651,1e-50
0.00322754,1e-50
0.00459028,1e-50
0.00484131,1e-50
0.00620405,1e-50
0.00645508,1e-50
0.00781782,1e-50
0.00806885,1e-50
0.00943159,1e-50
0.00968262,1e-50
0.0110454,1e-50
0.0112964,1e-50
0.0126591,1e-50
0.0129102,1e-50
0.0142729,1e-50
0.0145239,1e-50
0.0158867,1e-50
0.0161377,1e-50
0.0175004,1e-50
0.0177515,1e-50
0.0191142,1e-50
0.0193652,1e-50
0.020728,1e-50
0.020979,1e-50
0.0223417,1e-50
0.0225928,1e-50
0.0239555,1e-50
0.0242065,1e-50
0.0255693,1e-50
0.0258203,1e-50
0.0271831,1e-50
0.0274341,1e-50
0.0287968,1e-50
0.0290479,1e-50
0.0304106,1e-50
0.0306616,1e-50
0.0320244,1e-50
0.0322754,1e-50
0.0336381,1e-50
0.0338892,1e-50
0.0352519,1e-50
0.0355029,1e-50
0.0368657,1e-50
0.0371167,1e-50
0.0384794,1e-50
0.0387305,1e-50
0.0400932,1e-50
0.0403442,1e-50
0.041707,1e-50
0.041958,1e-50
0.0433207,1e-50
0.0435718,1e-50
0.0449345,1e-50
0.0451855,1e-50
0.0465483,1e-50
0.0467993,1e-50
0.0481621,1e-50
0.0484131,1e-50
0.0497531,1e-50
0.05,1e-50
0.05,2.67118e+18
0.0500227,8.37318e+16
0.0513896,4.17015e+14
0.0516406,1.76675e+14
0.0543661,1.13804e+10
0.0548682,1.92272e+09
0.0575936,1.66676e-41
0.0580957,1e-50
0.0635467,1e-50
0.0645508,1e-50
0.0754527,1e-50
0.0774609,1e-50
0.0992648,1e-50
0.103281,1e-50
0.125085,1e-50
0.129102,1e-50
0.150905,1e-50
0.154922,1e-50
0.176726,1e-50
0.180742,1e-50
0.202546,1e-50
0.206563,1e-50
0.228366,1e-50
0.232383,1e-50
0.254187,1e-50
0.258203,1e-50
0.280007,1e-50
0.284023,1e-50
0.305827,1e-50
0.309844,1e-50
0.331648,1e-50
0.335664,1e-50
0.357468,1e-50
0.361484,1e-50
0.383288,1e-50
0.387305,1e-50
0.409109,1e-50
0.413125,1e-50
0.434929,1e-50
0.438945,1e-50
0.460749,1e-50
0.464766,1e-50
0.486569,1e-50
0.490586,1e-50
0.51239,1e-50
0.516406,1e-50
0.53821,1e-50
0.542227,1e-50
0.56403,1e-50
0.568047,1e-50
0.589851,1e-50
0.593867,1e-50
0.615671,1e-50
0.619688,1e-50
0.641491,1e-50
0.645508,1e-50
0.667312,1e-50
0.671328,1e-50
0.693132,1e-50
0.697148,1e-50
0.718952,1e-50
0.722969,1e-50
0.744773,1e-50
0.748789,1e-50
0.770593,1e-50
0.774609,1e-50
0.796413,1e-50
0.80043,1e-50
0.822234,1e-50
0.82625,1e-50
0.837152,1e-50
0.83916,1e-50
0.844611,2.8416e-11
0.845615,0.00052654
0.848341,0.00102836
0.848843,0.00116325
0.84982,2.09602e-43
0.85,1e-50
0.85,1e-50
0.850386,1e-50
0.850457,1e-50
0.851819,1e-50
0.85207,1e-50
0.853433,1e-50
0.853684,1e-50
0.855047,1e-50
0.855298,1e-50
0.856661,1e-50
0.856912,1e-50
0.858274,1e-50
0.858525,1e-50
0.859888,1e-50
0.860139,1e-50
0.861502,1e-50
0.861753,1e-50
0.863116,1e-50
0.863367,1e-50
0.864729,1e-50
0.86498,1e-50
0.866343,1e-50
0.866594,1e-50
0.867957,1e-50
0.868208,1e-50
0.869571,1e-50
0.869822,1e-50
0.871185,1e-50
0.871436,1e-50
0.872798,1e-50
0.873049,1e-50
0.874412,1e-50
0.874663,1e-50
0.876026,1e-50
0.876277,1e-50
0.87764,1e-50
0.877891,1e-50
0.879253,1e-50
0.879504,1e-50
0.880867,1e-50
0.881118,1e-50
0.882481,1e-50
0.882732,1e-50
0.884095,1e-50
0.884346,1e-50
0.885708,1e-50
0.885959,1e-50
0.887322,1e-50
0.887573,1e-50
0.888936,1e-50
0.889187,1e-50
0.89055,1e-50
0.890801,1e-50
0.892164,1e-50
0.892415,1e-50
0.893777,1e-50
0.894028,1e-50
0.895391,1e-50
0.895642,1e-50
0.897005,1e-50
0.897256,1e-50
0.898619,1e-50
0.89887,1e-50
0.899824,1e-50
0.9,1e-50
0.9,1e-50
0.900408,1e-50
0.900483,1e-50
0.903209,1e-50
0.903711,1e-50
0.909162,1e-50
0.910166,1e-50
0.915617,1e-50
0.916621,1e-50
0.927523,1e-50
0.929531,1e-50
0.951335,1e-50
0.955352,1e-50
0.977155,1e-50
0.981172,1e-50
1.02478,1e-50
1.03281,1e-50
1.07642,1e-50
1.08445,1e-50
1.12806,1e-50
1.13609,1e-50
1.1797,1e-50
1.18773,1e-50
1.23134,1e-50
1.23938,1e-50
1.28298,1e-50
1.29102,1e-50
1.33462,1e-50
1.34266,1e-50
1.38626,1e-50
1.3943,1e-50
1.4379,1e-50
1.44594,1e-50
1.48955,1e-50
1.49758,1e-50
1.54119,1e-50
1.54922,1e-50
1.59283,1e-50
1.60086,1e-50
1.64447,1e-50
1.6525,1e-50
1.69611,1e-50
1.70414,1e-50
1.74775,1e-50
1.75578,1e-50
1.79939,1e-50
1.80742,1e-50
1.85103,1e-50
1.85906,1e-50
1.90267,1e-50
1.9107,1e-50
1.95431,1e-50
1.96234,1e-50
2.00595,1e-50
2.01398,1e-50
2.05759,1e-50
2.06562,1e-50
2.10923,1e-50
2.11727,1e-50
2.16087,1e-50
2.16891,1e-50
2.21251,1e-50
2.22055,1e-50
2.26415,1e-50
2.27219,1e-50
2.3158,1e-50
2.32383,1e-50
2.36744,1e-50
2.37547,1e-50
2.41908,1e-50
2.42711,1e-50
2.47072,1e-50
2.47875,1e-50
2.52236,1e-50
2.53039,1e-50
2.574,1e-50
2.58203,1e-50
2.62564,1e-50
2.63367,1e-50
2.65548,1e-50
2.65949,1e-50
2.67039,1e-50
2.6724,1e-50
2.6833,1e-50
2.68531,1e-50
2.69076,1e-50
2.69177,1e-50
2.69449,1e-50
2.695,1e-50
2.69772,1e-50
2.69822,1e-50
2.69959,1e-50
2.69984,1e-50
2.69997,1e-50
2.7,1e-50
2.7,1e-50
2.70122,1e-50
2.70145,1e-50
2.70281,1e-50
2.70306,1e-50
2.70443,1e-50
2.70468,1e-50
2.70604,1e-50
2.70629,1e-50
2.70765,1e-50
2.70791,1e-50
2.70927,1e-50
2.70952,1e-50
2.71088,1e-50
2.71113,1e-50
2.7125,1e-50
2.71275,1e-50
2.71411,1e-50
2.71436,1e-50
2.71572,1e-50
2.71597,1e-50
2.71734,1e-50
2.71759,1e-50
2.71895,1e-50
2.7192,1e-50
2.72056,1e-50
2.72082,1e-50
2.72218,1e-50
2.72243,1e-50
2.72379,1e-50
2.72404,1e-50
2.72541,1e-50
2.72566,1e-50
2.72702,1e-50
2.72727,1e-50
2.72863,1e-50
2.72888,1e-50
2.73025,1e-50
2.7305,1e-50
2.73186,1e-50
2.73211,1e-50
2.73347,1e-50
2.73373,1e-50
2.73509,1e-50
2.73534,1e-50
2.7367,1e-50
2.73695,1e-50
2.73832,1e-50
2.73857,1e-50
2.73993,1e-50
2.74018,1e-50
2.74154,1e-50
2.74179,1e-50
2.74316,1e-50
2.74341,1e-50
2.74477,1e-50
2.74502,1e-50
2.74638,1e-50
2.74664,1e-50
2.748,1e-50
2.74825,1e-50
2.74961,1e-50
2.74986,1e-50
2.74998,1e-50
2.75,0.0023706
2.75,1e-50
2.75125,0.00334771
2.75148,0.00437596
2.75284,0.0223601
2.75309,0.0411189
2.75582,0.403286
2.75632,1.01318
2.76177,13.0584
2.76277,33.9112
2.76822,375.136
2.76923,826.982
2.77468,6655.04
2.77568,12613.5
2.78113,79063.8
2.78214,133972
2.78759,689981
2.78859,1.07398e+06
2.79404,4.72961e+06
2.79505,6.893e+06
2.8005,2.66433e+07
2.8015,3.68607e+07
2.80695,1.27108e+08
2.80796,1.68631e+08
2.81341,5.24401e+08
2.81441,6.72231e+08
2.81987,1.90152e+09
2.82087,2.36918e+09
2.82632,6.14488e+09
2.82732,7.47562e+09
2.83278,1.79182e+10
2.83378,2.13628e+10
2.83923,4.76782e+10
2.84023,5.58726e+10
2.84569,1.16941e+11
2.84669,1.35024e+11
2.85214,2.66764e+11
2.85314,3.0409e+11
2.8586,5.70474e+11
2.8596,6.43074e+11
2.86505,1.1516e+12
2.86605,1.28553e+12
2.87151,2.20783e+12
2.87251,2.44345e+12
2.87796,4.04135e+12
2.87896,4.43868e+12
2.88442,7.09579e+12
2.88542,7.74081e+12
2.89087,1.19993e+13
2.89188,1.30111e+13
2.89733,1.96128e+13
2.89833,2.11516e+13
2.90378,3.10828e+13
2.90479,3.33584e+13
2.91024,4.78967e+13
2.91124,5.1177e+13
2.91669,7.19389e+13
2.9177,7.65593e+13
2.92315,1.05548e+14
2.92415,1.1192e+14
2.9296,1.51567e+14
2.93061,1.60184e+14
2.93606,2.13447e+14
2.93706,2.24919e+14
2.94251,2.94645e+14
2.94352,3.09394e+14
2.94897,4.07358e+14
2.94997,4.29706e+14
2.95542,4.1981e+14
2.95643,4.20136e+14
2.95944,2.30757e+14
2.96,2.1772e+14
2.96,3.12394e+14
2.96243,7.36162e+14
2.96288,7.59517e+14
2.96833,6.93546e+14
2.96934,6.97055e+14
2.98024,6.11738e+14
2.98225,6.1024e+14
2.99315,6.05448e+14
2.99516,6.06675e+14
3.00606,6.01413e+14
3.00807,6.02537e+14
3.01897,5.97247e+14
3.02098,5.98373e+14
3.03188,5.93044e+14
3.03389,5.94166e+14
3.04479,5.88806e+14
3.0468,5.89926e+14
3.0577,5.84543e+14
3.05971,5.85659e+14
3.07061,5.80262e+14
3.07262,5.81376e+14
3.08352,5.75974e+14
3.08553,5.77084e+14
3.09643,5.71686e+14
3.09844,5.72793e+14
3.10934,5.67408e+14
3.11135,5.68511e+14
3.12225,5.63149e+14
3.12426,5.64249e+14
3.13516,5.5892e+14
3.13717,5.60016e+14
3.14807,5.54729e+14
3.15008,5.55822e+14
3.16098,5.50587e+14
3.16299,5.51676e+14
3.17389,5.46504e+14
3.1759,5.4759e+14
3.1868,5.4249e+14
3.18881,5.43572e+14
3.19971,5.38555e+14
3.20172,5.39634e+14
3.21262,5.34709e+14
3.21463,5.35785e+14
3.22553,5.30963e+14
3.22754,5.32036e+14
3.23844,5.27328e+14
3.24045,5.28397e+14
3.25135,5.23812e+14
3.25336,5.24879e+14
3.26426,5.20426e+14
3.26627,5.21491e+14
3.27717,5.17181e+14
3.27918,5.18242e+14
3.29008,5.14085e+14
3.29209,5.15144e+14
3.30299,5.11148e+14
3.305,5.12205e+14
3.3159,5.08379e+14
3.31791,5.09435e+14
3.32881,5.05787e+14
3.33082,5.06841e+14
3.34172,5.0338e+14
3.34373,5.04434e+14
3.35463,5.01167e+14
3.35664,5.0222e+14
3.36754,4.99155e+14
3.36955,5.00207e+14
3.38045,4.97351e+14
3.38246,4.98403e+14
3.39336,4.95761e+14
3.39537,4.96813e+14
3.40627,4.94391e+14
3.40828,4.95444e+14
3.41918,4.93247e+14
3.42119,4.94301e+14
3.43209,4.92334e+14
3.4341,4.93389e+14
3.445,4.91654e+14
3.44701,4.92712e+14
3.45791,4.91212e+14
3.45992,4.92273e+14
3.47082,4.91011e+14
3.47283,4.92074e+14
3.48373,4.91051e+14
3.48574,4.92117e+14
3.49664,4.91334e+14
3.49865,4.92404e+14
3.50955,4.9186e+14
3.51156,4.92935e+14
3.52246,4.92628e+14
3.52447,4.93708e+14
3.53537,4.93637e+14
3.53738,4.94723e+14
3.54828,4.94884e+14
3.55029,4.95976e+14
3.56119,4.96366e+14
3.5632,4.97464e+14
3.57411,4.98076e+14
3.57611,4.99182e+14
3.58702,5.00011e+14
3.58902,5.01123e+14
3.59993,5.02161e+14
3.60193,5.03281e+14
3.61284,5.04518e+14
3.61484,5.05647e+14
3.62575,5.07072e+14
3.62775,5.0821e+14
3.63866,5.09813e+14
3.64066,5.1096e+14
3.65157,5.12729e+14
3.65357,5.13886e+14
3.66448,5.15811e+14
3.66648,5.16979e+14
3.67739,5.19048e+14
3.67939,5.20226e+14
3.6903,5.22432e+14
3.6923,5.23621e+14
3.70321,5.25954e+14
3.70521,5.27154e+14
3.71612,5.29609e+14
3.71813,5.30821e+14
3.72903,5.33392e+14
3.73104,5.34616e+14
3.74194,5.373e+14
3.74395,5.38536e+14
3.75485,5.41331e+14
3.75686,5.4258e+14
3.76776,5.45484e+14
3.76977,5.46746e+14
3.78067,5.49759e+14
3.78268,5.51035e+14
3.79358,5.54159e+14
3.79559,5.55448e+14
3.80649,5.58685e+14
3.8085,5.59988e+14
3.8194,5.63338e+14
3.82141,5.64655e+14
3.83231,5.68162e+14
3.83432,5.69494e+14
3.84522,5.70514e+14
3.84723,5.71857e+14
3.85813,5.80664e+14
3.86014,5.82033e+14
3.87104,5.83315e+14
3.87305,5.84695e+14
3.88395,5.88672e+14
3.88596,5.90069e+14
3.89686,5.94181e+14
3.89887,5.95595e+14
3.90977,5.99847e+14
3.91178,6.01278e+14
3.92268,6.05675e+14
3.92469,6.07124e+14
3.93559,6.11669e+14
3.9376,6.13137e+14
3.9485,6.17834e+14
3.95051,6.1932e+14
3.96141,6.24173e+14
3.96342,6.25679e+14
3.97432,6.30693e+14
3.97633,6.32219e+14
3.98723,6.37397e+14
3.98924,6.38943e+14
4.00014,6.44289e+14
4.00215,6.45857e+14
4.01305,6.51375e+14
4.01506,6.52965e+14
4.02596,6.58659e+14
4.02797,6.60271e+14
4.03887,6.66147e+14
4.04088,6.67782e+14
4.05178,6.73842e+14
4.05379,6.75501e+14
4.06469,6.8175e+14
4.0667,6.83433e+14
4.0776,6.89877e+14
4.07961,6.91585e+14
4.09051,6.98227e+14
4.09252,6.9996e+14
4.10342,7.06806e+14
4.10543,7.08565e+14
4.11633,7.15619e+14
4.11834,7.17405e+14
4.12924,7.24672e+14
4.13125,7.26486e+14
4.14215,7.33972e+14
4.14416,7.35814e+14
4.15506,7.43524e+14
4.15707,7.45395e+14
4.16797,7.53334e+14
4.16998,7.55236e+14
4.18088,7.63409e+14
4.18289,7.65342e+14
4.19379,7.73757e+14
4.1958,7.75721e+14
4.2067,7.84383e+14
4.20871,7.86379e+14
4.21961,7.95294e+14
4.22162,7.97324e+14
4.23252,8.06507e+14
4.23453,8.08571e+14
4.24543,8.35837e+14
4.24744,8.37984e+14
4.25834,8.11925e+14
4.26035,8.14014e+14
4.27125,8.41958e+14
4.27326,8.44131e+14
4.28416,8.54409e+14
4.28617,8.56619e+14
4.29707,8.6742e+14
4.29908,8.69695e+14
4.30998,8.76391e+14
4.31199,8.78121e+14
4.32289,1.00271e+15
4.3249,1.02158e+15
4.3358,7.45346e+14
4.33781,6.88901e+14
4.34871,3.40591e+12
4.35072,1.37772e+12
4.35856,3.25686e+11
4.36,2.4407e+11
4.36,1e-50
4.36307,1e-50
4.36363,1e-50
4.38544,1e-50
4.38945,1e-50
4.41126,1e-50
4.41527,1e-50
4.43708,1e-50
4.44109,1e-50
4.4629,1e-50
4.46691,1e-50
4.48872,1e-50
4.49273,1e-50
4.51454,1e-50
4.51855,1e-50
4.54036,1e-50
4.54437,1e-50
4.56618,1e-50
4.5702,1e-50
4.592,1e-50
4.59602,1e-50
4.61782,1e-50
4.62184,1e-50
4.64364,1e-50
4.64766,1e-50
4.66946,1e-50
4.67348,1e-50
4.69528,1e-50
4.6993,1e-50
4.7211,1e-50
4.72512,1e-50
4.74692,1e-50
4.75094,1e-50
4.77274,1e-50
4.77676,1e-50
4.79856,1e-50
4.80258,1e-50
4.82438,1e-50
4.8284,1e-50
4.8502,1e-50
4.85422,1e-50
4.87602,1e-50
4.88004,1e-50
4.90184,1e-50
4.90586,1e-50
4.92766,1e-50
4.93168,1e-50
4.95348,1e-50
4.9575,1e-50
4.9793,1e-50
4.98332,1e-50
5.00512,1e-50
5.00914,1e-50
5.03094,1e-50
5.03496,1e-50
5.05676,1e-50
5.06078,1e-50
5.08259,1e-50
5.0866,1e-50
5.10841,1e-50
5.11242,1e-50
5.13423,1e-50
5.13824,1e-50
5.16005,1e-50
5.16406,1e-50
5.18587,1e-50
5.18988,1e-50
5.21169,1e-50
5.2157,1e-50
5.23751,1e-50
5.24152,1e-50
5.26333,1e-50
5.26734,1e-50
5.28915,1e-50
5.29316,1e-50
5.31497,1e-50
5.31898,1e-50
5.34079,1e-50
5.3448,1e-50
5.36661,1e-50
5.37063,1e-50
5.39243,1e-50
5.39645,1e-50
5.41825,1e-50
5.42227,1e-50
5.44407,1e-50
5.44809,1e-50
5.46989,1e-50
5.47391,1e-50
5.49571,1e-50
5.49973,1e-50
5.52153,1e-50
5.52555,1e-50
5.53645,1e-50
5.53846,1e-50
5.54391,1e-50
5.54491,1e-50
5.55036,4.15476e-38
5.55137,7.73212e-36
5.55409,3.56313e-30
5.55459,3.93958e-29
5.55732,2.92968e-29
5.55782,3.00368e-29
5.55919,2.10961e-47
5.55944,1e-50
5.55991,1e-50
5.56,1e-50
5.56,1e-50
5.56089,1e-50
5.56105,1e-50
5.56241,1e-50
5.56266,1e-50
5.56403,1e-50
5.56428,1e-50
5.56564,1e-50
5.56589,1e-50
5.56725,1e-50
5.5675,1e-50
5.56887,1e-50
5.56912,1e-50
5.57048,1e-50
5.57073,1e-50
5.5721,1e-50
5.57235,1e-50
5.57371,1e-50
5.57396,1e-50
5.57532,1e-50
5.57557,1e-50
5.57694,1e-50
5.57719,1e-50
5.57855,1e-50
5.5788,1e-50
5.58016,1e-50
5.58042,1e-50
5.58178,1e-50
5.58203,1e-50
5.58339,1e-50
5.58364,1e-50
5.58501,1e-50
5.58526,1e-50
5.58662,1e-50
5.58687,1e-50
5.58823,1e-50
5.58848,1e-50
5.58985,1e-50
5.5901,1e-50
5.59146,1e-50
5.59171,1e-50
5.59307,1e-50
5.59333,1e-50
5.59469,1e-50
5.59494,1e-50
5.5963,1e-50
5.59655,1e-50
5.59792,1e-50
5.59817,1e-50
5.59953,1e-50
5.59978,1e-50
5.60114,1e-50
5.60139,1e-50
5.60276,1e-50
5.60301,1e-50
5.60437,1e-50
5.60462,1e-50
5.60598,1e-50
5.60624,1e-50
5.6076,1e-50
5.60785,1e-50
5.60921,1e-50
5.60946,1e-50
5.60992,1e-50
5.61,1e-50
5.61,1e-50
5.61091,1e-50
5.61108,1e-50
5.61244,1e-50
5.61269,1e-50
5.61542,1e-50
5.61592,1e-50
5.62137,1e-50
5.62237,1e-50
5.62782,1e-50
5.62883,1e-50
5.63973,1e-50
5.64174,1e-50
5.65264,1e-50
5.65465,1e-50
5.67645,1e-50
5.68047,1e-50
5.70227,1e-50
5.70629,1e-50
5.72809,1e-50
5.73211,1e-50
5.75391,1e-50
5.75793,1e-50
5.77973,1e-50
5.78375,1e-50
5.80555,1e-50
5.80957,1e-50
5.83137,1e-50
5.83539,1e-50
5.85719,1e-50
5.86121,1e-50
5.88301,1e-50
5.88703,1e-50
5.90884,1e-50
5.91285,1e-50
5.93466,1e-50
5.93867,1e-50
5.96048,1e-50
5.96449,1e-50
5.9863,1e-50
5.99031,1e-50
6.01212,1e-50
6.01613,1e-50
6.03794,1e-50
6.04195,1e-50
6.06376,1e-50
6.06777,1e-50
6.08958,1e-50
6.09359,1e-50
6.1154,1e-50
6.11941,1e-50
6.14122,1e-50
6.14523,1e-50
6.16704,1e-50
6.17105,1e-50
6.19286,1e-50
6.19688,1e-50
6.21868,1e-50
6.2227,1e-50
6.2445,1e-50
6.24852,1e-50
6.27032,1e-50
6.27434,1e-50
6.29614,1e-50
6.30016,1e-50
6.32196,1e-50
6.32598,1e-50
6.34778,1e-50
6.3518,1e-50
6.3736,1e-50
6.37762,1e-50
6.39942,1e-50
6.40344,1e-50
6.42524,1e-50
6.42926,1e-50
6.45106,1e-50
6.45508,1e-50
6.47688,1e-50
6.4809,1e-50
6.5027,1e-50
6.50672,1e-50
6.52852,1e-50
6.53254,1e-50
6.55434,1e-50
6.55836,1e-50
6.58016,1e-50
6.58418,1e-50
6.60598,1e-50
6.61,1e-50



==> data/v1_images_red/x98_230.csv <==
"x","y"
0,4.36763e-07
0.00161377,6.3757e-07
0.00322754,1.41575e-06
0.00484131,3.46209e-06
0.00645508,8.59971e-06
0.00806885,2.14e-05
0.00968262,5.32489e-05
0.0112964,0.000132476
0.0129102,0.000329556
0.0145239,0.000819794
0.0161377,0.00203926
0.0177515,0.00507269
0.0193652,0.0126184
0.020979,0.0313882
0.0225928,0.0780783
0.0242065,0.19422
0.0258203,0.483123
0.0274341,1.20177
0.0290479,2.98942
0.0306616,7.43623
0.0322754,18.4979
0.0338892,46.0152
0.0355029,114.473
0.0371167,284.812
0.0387305,708.847
0.0403442,1765.59
0.041958,4406.35
0.0435718,11050.7
0.0451855,28053
0.0467993,73389.4
0.0484131,204786
0.05,304749
0.05,745323
0.0500269,686424
0.0516406,567632
0.0548682,391420
0.0580957,116358
0.0645508,13162.6
0.0774609,340.154
0.103281,3.47009
0.129102,0.0178166
0.154922,9.14461e-05
0.180742,4.42902e-07
0.206563,8.48287e-08
0.232383,8.77757e-08
0.258203,8.98944e-08
0.284023,9.21858e-08
0.309844,9.46561e-08
0.335664,9.73068e-08
0.361484,1.00141e-07
0.387305,1.03164e-07
0.413125,1.06381e-07
0.438945,1.09802e-07
0.464766,1.13437e-07
0.490586,1.17301e-07
0.516406,1.21411e-07
0.542227,1.25787e-07
0.568047,1.30457e-07
0.593867,1.35453e-07
0.619688,1.40814e-07
0.645508,1.46591e-07
0.671328,1.52848e-07
0.697148,1.59972e-07
0.722969,2.32523e-07
0.748789,1.44676e-05
0.774609,0.0027887
0.80043,0.543119
0.82625,53.118
0.83916,2066.65
0.845615,23415.3
0.848843,84884.6
0.85,191422
0.85,158549
0.850457,182559
0.85207,173058
0.853684,160390
0.855298,149988
0.856912,141250
0.858525,133785
0.860139,127322
0.861753,121666
0.863367,116671
0.86498,112224
0.866594,108238
0.868208,104640
0.869822,101371
0.871436,98381.9
0.873049,95631
0.874663,93082.1
0.876277,90703.3
0.877891,88466.5
0.879504,86345.6
0.881118,84319.8
0.882732,82373.4
0.884346,80486.1
0.885959,78631.1
0.887573,76779.7
0.889187,74899.1
0.890801,72949.4
0.892415,70878.9
0.894028,68616.5
0.895642,66058.4
0.897256,63043.1
0.89887,59925.6
0.9,55261.8
0.9,57826
0.900483,50961.8
0.903711,46542.7
0.910166,43835
0.916621,42738.4
0.929531,42892.1
0.955352,43366
0.981172,44422.5
1.03281,45440.2
1.08445,46856.4
1.13609,48298.7
1.18773,49765.7
1.23937,51256.2
1.29102,52769.2
1.34266,54304
1.3943,55859.8
1.44594,57436.5
1.49758,59033.7
1.54922,60651.4
1.60086,62289.7
1.6525,63948.7
1.70414,65628.9
1.75578,67330.8
1.80742,69054.8
1.85906,70801.6
1.9107,72572.2
1.96234,74367.4
2.01398,76188.1
2.06562,78035.5
2.11727,79910.8
2.16891,81815
2.22055,83749.5
2.27219,85715.5
2.32383,87714.1
2.37547,89746.2
2.42711,91812.5
2.47875,93912.5
2.53039,96044.2
2.58203,98202.1
2.63367,99949.3
2.65949,101456
2.6724,102318
2.68531,102777
2.69177,103157
2.695,103373
2.69822,103490
2.69984,103574
2.7,103612
2.7,103711
2.70145,103865
2.70306,104163
2.70468,104480
2.70629,104800
2.70791,105121
2.70952,105446
2.71113,105772
2.71275,106101
2.71436,106432
2.71597,106765
2.71759,107101
2.7192,107439
2.72082,107780
2.72243,108123
2.72404,108469
2.72566,108817
2.72727,109168
2.72888,109521
2.7305,109877
2.73211,110236
2.73373,110597
2.73534,110961
2.73695,111328
2.73857,111697
2.74018,112070
2.74179,112445
2.74341,112823
2.74502,113204
2.74664,113587
2.74825,113974
2.74986,114192
2.75,115436
2.75,114431
2.75148,116490
2.75309,119607
2.75632,124986
2.76277,131511
2.76923,140301
2.77568,149168
2.78214,158098
2.78859,167082
2.79505,176110
2.8015,185177
2.80796,194276
2.81441,203404
2.82087,212556
2.82732,221729
2.83378,230920
2.84023,240128
2.84669,249349
2.85314,258583
2.8596,267829
2.86605,277083
2.87251,286347
2.87896,295618
2.88542,304896
2.89188,314179
2.89833,323468
2.90479,332762
2.91124,342059
2.9177,351360
2.92415,360664
2.93061,369971
2.93706,379280
2.94352,388590
2.94997,397903
2.95643,405123
2.96,409771
2.96,412459
2.96288,412528
2.96934,412770
2.98225,413023
2.99516,413391
3.00807,413750
3.02098,414101
3.03389,414441
3.0468,414771
3.05971,415089
3.07262,415395
3.08553,415688
3.09844,415967
3.11135,416231
3.12426,416478
3.13717,416708
3.15008,416920
3.16299,417111
3.1759,417282
3.18881,417429
3.20172,417552
3.21463,417648
3.22754,417717
3.24045,417755
3.25336,417762
3.26627,417734
3.27918,417670
3.29209,417566
3.305,417421
3.31791,417232
3.33082,416994
3.34373,416706
3.35664,416364
3.36955,415964
3.38246,415503
3.39537,414975
3.40828,414378
3.42119,413707
3.4341,412956
3.44701,412121
3.45992,411196
3.47283,410176
3.48574,409054
3.49865,407826
3.51156,406483
3.52447,405021
3.53738,403430
3.55029,401705
3.5632,399838
3.57611,397822
3.58902,395648
3.60193,393309
3.61484,390797
3.62775,388104
3.64066,385223
3.65357,382146
3.66648,378866
3.67939,375377
3.6923,371672
3.70521,367748
3.71813,363600
3.73104,359225
3.74395,354622
3.75686,349792
3.76977,344738
3.78268,339463
3.79559,333976
3.8085,328285
3.82141,322404
3.83432,316347
3.84723,310328
3.87305,298701
3.88596,290774
3.89887,284155
3.91178,277500
3.92469,270837
3.9376,264193
3.95051,257594
3.96342,251065
3.97633,244629
3.98924,238306
4.00215,232113
4.01506,226067
4.02797,220180
4.04088,214464
4.05379,208926
4.0667,203573
4.07961,198412
4.09252,193446
4.10543,188679
4.11834,184114
4.13125,179751
4.14416,175592
4.15707,171640
4.16998,167893
4.18289,164354
4.1958,161023
4.20871,157901
4.22162,154988
4.23453,152285
4.24744,149435
4.27326,146196
4.28617,143590
4.29908,141958
4.31199,140555
4.3249,139393
4.33781,138459
4.35072,138593
4.36,139264
4.36,157690
4.36363,23867.1
4.38945,2490.87
4.41527,44.3814
4.44109,0.786965
4.46691,0.0139543
4.49273,0.000247434
4.51855,4.38848e-06
4.54437,7.89451e-08
4.5702,3.0763e-09
4.59602,2.0723e-09
4.62184,2.04755e-09
4.64766,2.03388e-09
4.67348,2.01758e-09
4.6993,1.99881e-09
4.72512,1.97796e-09
4.75094,1.95541e-09
4.77676,1.9315e-09
4.80258,1.90652e-09
4.8284,1.88075e-09
4.85422,1.8544e-09
4.88004,1.82768e-09
4.90586,1.80077e-09
4.93168,1.7738e-09
4.9575,1.7469e-09
4.98332,1.72019e-09
5.00914,1.69375e-09
5.03496,1.66766e-09
5.06078,1.64198e-09
5.0866,1.61676e-09
5.11242,1.59205e-09
5.13824,1.56788e-09
5.16406,1.54428e-09
5.18988,1.52128e-09
5.2157,1.49888e-09
5.24152,1.4771e-09
5.26734,1.45595e-09
5.29316,1.43542e-09
5.31898,1.41489e-09
5.3448,1.35893e-09
5.37063,1.24911e-09
5.39645,1.31147e-07
5.42227,7.46151e-06
5.44809,0.000420694
5.47391,0.0237157
5.49973,1.33692
5.52555,38.7855
5.53846,505.93
5.54491,3888.19
5.55137,13211.5
5.55459,44304.8
5.55782,82568.5
5.55944,134733
5.56,148752
5.56,165888
5.56105,116869
5.56266,77144.8
5.56428,46744.2
5.56589,28419.9
5.5675,17315.5
5.56912,10564
5.57073,6450.98
5.57235,3942.61
5.57396,2412.55
5.57557,1480.23
5.57719,914.311
5.5788,574.58
5.58042,376.943
5.58203,272.503
5.58364,235.427
5.58526,256.542
5.58687,341.059
5.58848,509.856
5.5901,804.617
5.59171,1298.1
5.59333,2112.03
5.59494,3446.9
5.59655,5630.81
5.59817,9198.66
5.59978,15019.2
5.60139,24495.8
5.60301,39876.7
5.60462,64711
5.60624,104459
5.60785,167117
5.60946,224598
5.61,282437
5.61,144728
5.61108,124561
5.61269,84862.6
5.61592,46800.6
5.62237,25796.5
5.62883,10037
5.64174,4366.33
5.65465,1058.69
5.68047,258.36
5.70629,40.6422
5.73211,6.41135
5.75793,1.01185
5.78375,0.159702
5.80957,0.0252063
5.83539,0.00397842
5.86121,0.000627931
5.88703,9.91089e-05
5.91285,1.56428e-05
5.93867,2.46896e-06
5.96449,3.89687e-07
5.99031,6.15059e-08
6.01613,9.70774e-09
6.04195,1.53221e-09
6.06777,2.41835e-10
6.09359,3.81699e-11
6.11941,6.02452e-12
6.14523,9.50874e-13
6.17105,1.5008e-13
6.19688,2.36878e-14
6.2227,3.73875e-15
6.24852,5.90102e-16
6.27434,9.31383e-17
6.30016,1.47004e-17
6.32598,2.32023e-18
6.3518,3.66211e-19
6.37762,5.78006e-20
6.40344,9.12291e-21
6.42926,1.43991e-21
6.45508,2.27267e-22
6.4809,3.58704e-23
6.50672,5.66168e-24
6.53254,8.93497e-25
6.55836,1.40962e-25
6.58418,2.18305e-26
6.61,5.18338e-27

"x","y"
0,0
0.00161377,0
0.00322754,0
0.00484131,0
0.00645508,0
0.00806885,0
0.00968262,0
0.0112964,0
0.0129102,0
0.0145239,0
0.0161377,0
0.0177515,0
0.0193652,0
0.020979,0
0.0225928,0
0.0242065,0
0.0258203,0
0.0274341,0
0.0290479,0
0.0306616,0
0.0322754,0
0.0338892,0
0.0355029,0
0.0371167,0
0.0387305,0
0.0403442,0
0.041958,0
0.0435718,0
0.0451855,0
0.0467993,0
0.0484131,0
0.05,0
0.05,2.67094e+18
0.0500269,4.42435e+16
0.0516406,1.76548e+14
0.0548682,1.92015e+09
0.0580957,0
0.0645508,0
0.0774609,0
0.103281,0
0.129102,0
0.154922,0
0.180742,0
0.206563,0
0.232383,0
0.258203,0
0.284023,0
0.309844,0
0.335664,0
0.361484,0
0.387305,0
0.413125,0
0.438945,0
0.464766,0
0.490586,0
0.516406,0
0.542227,0
0.568047,0
0.593867,0
0.619688,0
0.645508,0
0.671328,0
0.697148,0
0.722969,0
0.748789,0
0.774609,0
0.80043,0
0.82625,0
0.83916,0
0.845615,0.000530208
0.848843,0.00117027
0.85,0
0.85,2.40643e-72
0.850457,0
0.85207,0
0.853684,0
0.855298,0
0.856912,0
0.858525,0
0.860139,0
0.861753,0
0.863367,0
0.86498,0
0.866594,0
0.868208,0
0.869822,0
0.871436,0
0.873049,0
0.874663,0
0.876277,0
0.877891,0
0.879504,0
0.881118,0
0.882732,0
0.884346,0
0.885959,0
0.887573,0
0.889187,0
0.890801,0
0.892415,0
0.894028,0
0.895642,0
0.897256,0
0.89887,0
0.9,0
0.9,0
0.900483,0
0.903711,0
0.910166,0
0.916621,0
0.929531,0
0.955352,0
0.981172,0
1.03281,0
1.08445,0
1.13609,0
1.18773,0
1.23937,0
1.29102,0
1.34266,0
1.3943,0
1.44594,0
1.49758,0
1.54922,0
1.60086,0
1.6525,0
1.70414,0
1.75578,0
1.80742,0
1.85906,0
1.9107,0
1.96234,0
2.01398,0
2.06562,0
2.11727,0
2.16891,0
2.22055,0
2.27219,0
2.32383,0
2.37547,0
2.42711,0
2.47875,0
2.53039,0
2.58203,0
2.63367,0
2.65949,0
2.6724,0
2.68531,0
2.69177,0
2.695,0
2.69822,0
2.69984,0
2.7,0
2.7,0
2.70145,0
2.70306,0
2.70468,0
2.70629,0
2.70791,0
2.70952,0
2.71113,0
2.71275,0
2.71436,0
2.71597,0
2.71759,0
2.7192,0
2.72082,0
2.72243,0
2.72404,0
2.72566,0
2.72727,0
2.72888,0
2.7305,0
2.73211,0
2.73373,0
2.73534,0
2.73695,0
2.73857,0
2.74018,0
2.74179,0
2.74341,0
2.74502,0
2.74664,0
2.74825,0
2.74986,0
2.75,773923
2.75,0
2.75148,867727
2.75309,2.87369e+06
2.75632,1.37076e+07
2.76277,7.28426e+07
2.76923,4.48171e+08
2.77568,2.34821e+09
2.78214,1.06762e+10
2.78859,4.25629e+10
2.79505,1.50643e+11
2.8015,4.78943e+11
2.80796,1.38304e+12
2.81441,3.66425e+12
2.82087,8.98819e+12
2.82732,2.05775e+13
2.83378,4.42831e+13
2.84023,9.01428e+13
2.84669,1.7453e+14
2.85314,3.22971e+14
2.8596,5.73691e+14
2.86605,9.81873e+14
2.87251,1.62463e+15
2.87896,2.60654e+15
2.88542,4.06574e+15
2.89188,6.18023e+15
2.89833,9.17441e+15
2.90479,1.33255e+16
2.91124,1.89699e+16
2.9177,2.65086e+16
2.92415,3.64129e+16
2.93061,4.92287e+16
2.93706,6.55809e+16
2.94352,8.61701e+16
2.94997,1.1187e+17
2.95643,1.21611e+17
2.96,9.92185e+16
2.96,2.48372e+16
2.96288,1.70374e+17
2.96934,1.78728e+17
2.98225,1.56175e+17
2.99516,1.55971e+17
3.00807,1.55442e+17
3.02098,1.54825e+17
3.03389,1.54107e+17
3.0468,1.53286e+17
3.05971,1.52358e+17
3.07262,1.51321e+17
3.08553,1.5017e+17
3.09844,1.48903e+17
3.11135,1.47518e+17
3.12426,1.46011e+17
3.13717,1.44381e+17
3.15008,1.42625e+17
3.16299,1.40741e+17
3.1759,1.38728e+17
3.18881,1.36584e+17
3.20172,1.3431e+17
3.21463,1.31904e+17
3.22754,1.29367e+17
3.24045,1.267e+17
3.25336,1.23903e+17
3.26627,1.20981e+17
3.27918,1.17934e+17
3.29209,1.14768e+17
3.305,1.11486e+17
3.31791,1.08094e+17
3.33082,1.04599e+17
3.34373,1.01007e+17
3.35664,9.73273e+16
3.36955,9.35694e+16
3.38246,8.97435e+16
3.39537,8.5861e+16
3.40828,8.19342e+16
3.42119,7.79766e+16
3.4341,7.4002e+16
3.44701,7.00253e+16
3.45992,6.60618e+16
3.47283,6.21272e+16
3.48574,5.82372e+16
3.49865,5.44078e+16
3.51156,5.06542e+16
3.52447,4.69915e+16
3.53738,4.34335e+16
3.55029,3.99931e+16
3.5632,3.66818e+16
3.57611,3.35094e+16
3.58902,3.04841e+16
3.60193,2.7612e+16
3.61484,2.48977e+16
3.62775,2.23438e+16
3.64066,1.99515e+16
3.65357,1.77207e+16
3.66648,1.56505e+16
3.67939,1.37392e+16
3.6923,1.19852e+16
3.70521,1.03866e+16
3.71813,8.94122e+15
3.73104,7.64674e+15
3.74395,6.49987e+15
3.75686,5.49593e+15
3.76977,4.62825e+15
3.78268,3.88787e+15
3.79559,3.26354e+15
3.8085,2.74212e+15
3.82141,2.30894e+15
3.83432,1.95234e+15
3.84723,1.50798e+15
3.87305,1.28873e+15
3.88596,9.80942e+14
3.89887,8.19434e+14
3.91178,6.80226e+14
3.92469,5.61767e+14
3.9376,4.62042e+14
3.95051,3.79276e+14
3.96342,3.11697e+14
3.97633,2.57444e+14
3.98924,2.14606e+14
4.00215,1.81286e+14
4.01506,1.55686e+14
4.02797,1.36177e+14
4.04088,1.21349e+14
4.05379,1.10031e+14
4.0667,1.01292e+14
4.07961,9.44161e+13
4.09252,8.88763e+13
4.10543,8.42949e+13
4.11834,8.04105e+13
4.13125,7.70467e+13
4.14416,7.40874e+13
4.15707,7.14574e+13
4.16998,6.91086e+13
4.18289,6.70098e+13
4.1958,6.51406e+13
4.20871,6.34873e+13
4.22162,6.20404e+13
4.23453,6.07885e+13
4.24744,3.98726e+13
4.27326,7.74801e+13
4.28617,5.77033e+13
4.29908,5.73801e+13
4.31199,5.75914e+13
4.3249,5.44305e+13
4.33781,1.43946e+14
4.35072,4.88027e+08
4.36,1.84385e+08
4.36,1.62958e-09
4.36363,1.21849e-10
4.38945,2.77031e-92
4.41527,0
4.44109,0
4.46691,0
4.49273,0
4.51855,0
4.54437,0
4.5702,0
4.59602,0
4.62184,0
4.64766,0
4.67348,0
4.6993,0
4.72512,0
4.75094,0
4.77676,0
4.80258,0
4.8284,0
4.85422,0
4.88004,0
4.90586,0
4.93168,0
4.9575,0
4.98332,0
5.00914,0
5.03496,0
5.06078,0
5.0866,0
5.11242,0
5.13824,0
5.16406,0
5.18988,0
5.2157,0
5.24152,0
5.26734,0
5.29316,0
5.31898,0
5.3448,0
5.37063,0
5.39645,0
5.42227,0
5.44809,0
5.47391,0
5.49973,0
5.52555,2.69305e-245
5.53846,1.98478e-148
5.54491,9.63059e-84
5.55137,1.56833e-34
5.55459,8.04547e-28
5.55782,6.97595e-28
5.55944,1.45076e-101
5.56,0
5.56,2.26172e-243
5.56105,0
5.56266,0
5.56428,0
5.56589,0
5.5675,0
5.56912,0
5.57073,0
5.57235,0
5.57396,0
5.57557,0
5.57719,0
5.5788,0
5.58042,0
5.58203,0
5.58364,0
5.58526,0
5.58687,0
5.58848,0
5.5901,0
5.59171,0
5.59333,0
5.59494,0
5.59655,0
5.59817,0
5.59978,0
5.60139,0
5.60301,0
5.60462,0
5.60624,0
5.60785,0
5.60946,0
5.61,0
5.61,0
5.61108,0
5.61269,0
5.61592,0
5.62237,0
5.62883,0
5.64174,0
5.65465,0
5.68047,0
5.70629,0
5.73211,0
5.75793,0
5.78375,0
5.80957,0
5.83539,0
5.86121,0
5.88703,0
5.91285,0
5.93867,0
5.96449,0
5.99031,0
6.01613,0
6.04195,0
6.06777,0
6.09359,0
6.11941,0
6.14523,0
6.17105,0
6.19688,0
6.2227,0
6.24852,0
6.27434,0
6.30016,0
6.32598,0
6.3518,0
6.37762,0
6.40344,0
6.42926,0
6.45508,0
6.4809,0
6.50672,0
6.53254,0
6.55836,0
6.58418,0
6.61,0



==> data/v2_images/x102_230.csv <==
"x","y"
0,3.94191e-07
0.00151611,5.53304e-07
0.00303223,1.15344e-06
0.00454834,2.66401e-06
0.00606445,6.27151e-06
0.00758057,1.481e-05
0.00909668,3.49847e-05
0.0106128,8.26352e-05
0.0121289,0.000195172
0.013645,0.000460951
0.0151611,0.00108864
0.0166772,0.00257103
0.0181934,0.00607199
0.0197095,0.0143402
0.0212256,0.033867
0.0227417,0.0799833
0.0242578,0.188895
0.0257739,0.446112
0.02729,1.05358
0.0288062,2.48823
0.0303223,5.87644
0.0318384,13.8785
0.0333545,32.7773
0.0348706,77.4142
0.0363867,182.852
0.0379028,431.975
0.0394189,1020.94
0.0409351,2415.35
0.0424512,5727.83
0.0439673,13659.5
0.0454834,33008.5
0.0469995,82286.2
0.0485156,218113
0.05,320556
0.05,745380
0.0500317,690045
0.0515479,578201
0.0545801,301960
0.0606445,67935
0.0727734,2159.66
0.0970312,25.2283
0.121289,0.146557
0.145547,0.000851358
0.169805,4.93218e-06
0.194062,7.25544e-08
0.21832,7.23696e-08
0.242578,7.22652e-08
0.266836,7.21016e-08
0.291094,7.19109e-08
0.315352,7.16925e-08
0.339609,7.14459e-08
0.363867,7.11702e-08
0.388125,7.08648e-08
0.412383,7.0529e-08
0.436641,7.0162e-08
0.460898,6.97632e-08
0.485156,6.93319e-08
0.509414,6.88679e-08
0.533672,6.83707e-08
0.55793,6.78405e-08
0.582187,6.72776e-08
0.606445,6.66826e-08
0.630703,6.6057e-08
0.654961,6.54026e-08
0.679219,6.47226e-08
0.703477,6.40738e-08
0.727734,8.23671e-08
0.751992,6.94019e-06
0.77625,0.00119225
0.800508,0.205234
0.824766,17.5876
0.836895,618.677
0.842959,6620.1
0.845991,40601.5
0.849023,88777.5
0.85,190119
0.85,163132
0.85054,182018
0.852056,172659
0.853572,160850
0.855088,151030
0.856604,142702
0.85812,135532
0.859636,129287
0.861152,123794
0.862668,118925
0.864185,114578
0.865701,110674
0.867217,107146
0.868733,103941
0.870249,101013
0.871765,98325.2
0.873281,95843.5
0.874797,93539.3
0.876313,91387.2
0.87783,89364.5
0.879346,87450.5
0.880862,85627.5
0.882378,83883.9
0.883894,82205.7
0.88541,80572.8
0.886926,78964.6
0.888442,77359.2
0.889958,75731.4
0.891475,74051.1
0.892991,72280.2
0.894507,70367.1
0.896023,68239.2
0.897539,65787.8
0.899055,63451.9
0.9,59972.1
0.9,61826.6
0.900571,56982.4
0.903604,53926.5
0.909668,51814.6
0.921797,51636.5
0.946055,52039.7
0.970312,53130.3
1.01883,54002.8
1.06734,55345.6
1.11586,56715
1.16437,58110.4
1.21289,59531.3
1.26141,60977.2
1.30992,62448
1.35844,63943.4
1.40695,65463.6
1.45547,67008.5
1.50398,68578.6
1.5525,70174.1
1.60102,71795.7
1.64953,73444
1.69805,75119.8
1.74656,76824.2
1.79508,78558.3
1.84359,80323.5
1.89211,82121.2
1.94063,83953.2
1.98914,85821.6
2.03766,87728.5
2.08617,89676.5
2.13469,91668.5
2.1832,93707.6
2.23172,95797.5
2.28023,97942.1
2.32875,100146
2.37727,102413
2.42578,104747
2.4743,107150
2.52281,109613
2.57133,111998
2.61984,114573
2.6441,116464
2.66836,117551
2.68049,118467
2.68655,118953
2.69262,119281
2.69565,119499
2.69868,119689
2.7,119858
2.7,119676
2.7002,119904
2.70171,120223
2.70323,120622
2.70475,121023
2.70626,121427
2.70778,121834
2.70929,122243
2.71081,122656
2.71233,123071
2.71384,123489
2.71536,123910
2.71687,124334
2.71839,124761
2.71991,125191
2.72142,125623
2.72294,126059
2.72446,126498
2.72597,126940
2.72749,127385
2.729,127834
2.73052,128285
2.73204,128740
2.73355,129198
2.73507,129659
2.73658,130124
2.7381,130592
2.73962,131064
2.74113,131538
2.74265,132017
2.74417,132499
2.74568,132984
2.7472,133473
2.74871,133939
2.75,134412
2.75,134318
2.75023,136553
2.75326,141071
2.75933,147564
2.76539,156206
2.77146,164893
2.77752,173617
2.78358,182374
2.78965,191160
2.79571,199971
2.80178,208805
2.80784,217658
2.81391,226531
2.81997,235419
2.82604,244323
2.8321,253240
2.83816,262171
2.84423,271113
2.85029,280066
2.85636,289030
2.86242,298004
2.86849,306987
2.87455,315979
2.88062,324980
2.88668,333989
2.89274,343006
2.89881,352030
2.90487,361062
2.91094,370101
2.917,379147
2.92307,388200
2.92913,397260
2.9352,406327
2.94126,415400
2.94732,424480
2.95339,433567
2.95945,438639
2.96,443148
2.96,443591
2.96552,443954
2.97158,444646
2.98371,445486
2.99584,446534
3.00797,447606
3.0201,448701
3.03223,449821
3.04436,450966
3.05648,452139
3.06861,453341
3.08074,454572
3.09287,455834
3.105,457128
3.11713,458456
3.12926,459820
3.14139,461220
3.15352,462660
3.16564,464141
3.17777,465664
3.1899,467232
3.20203,468848
3.21416,470513
3.22629,472230
3.23842,474001
3.25055,475831
3.26268,477720
3.2748,479673
3.28693,481694
3.29906,483785
3.31119,485950
3.32332,488194
3.33545,490522
3.34758,492937
3.35971,495444
3.37184,498051
3.38396,500761
3.39609,503582
3.40822,506521
3.42035,509584
3.43248,512781
3.44461,516120
3.45674,519610
3.46887,523263
3.481,527090
3.49313,531105
3.50525,535321
3.51738,539755
3.52951,544425
3.54164,549350
3.55377,554553
3.5659,560060
3.57803,565897
3.59016,572097
3.60229,578694
3.61441,585729
3.62654,593245
3.63867,601289
3.6508,609913
3.66293,619172
3.67506,629122
3.68719,639816
3.69932,651299
3.71145,663599
3.72357,676710
3.7357,690572
3.74783,705042
3.76,719062
3.76,324299
3.77209,175432
3.78422,14604.4
3.79635,1084.94
3.80848,79.6973
3.82061,5.88068
3.83273,0.436833
3.84486,0.0327912
3.85699,0.00250645
3.86912,0.000199297
3.88125,1.80871e-05
3.89338,2.42418e-06
3.90551,5.61955e-07
3.91764,2.14885e-07
3.92977,1.18161e-07
3.94189,8.1375e-08
3.95402,6.45082e-08
3.96615,5.53794e-08
3.97828,4.9614e-08
3.99041,4.6062e-08
4.00254,4.39777e-08
4.01467,4.25495e-08
4.0268,4.1398e-08
4.03893,4.03901e-08
4.05105,3.94761e-08
4.06318,3.86317e-08
4.07531,3.78416e-08
4.08744,3.70957e-08
4.09957,3.63957e-08
4.1117,3.58513e-08
4.12383,3.67646e-08
4.13596,5.47732e-08
4.14809,2.68421e-07
4.17234,1.08246e-05
4.18447,2.86177e-05
4.1966,3.22706e-05
4.20873,2.70357e-05
4.22086,1.82481e-05
4.23299,8.77858e-06
4.24512,3.26416e-06
4.25725,1.32988e-06
4.26938,6.12253e-07
4.2815,2.52854e-07
4.29363,8.0155e-08
4.30576,2.37311e-08
4.31789,7.08994e-09
4.33002,2.33862e-09
4.34215,1.40168e-09
4.35428,1.29063e-09
4.36641,1.24302e-09
4.39066,1.19803e-09
4.41492,1.14469e-09
4.43918,1.0942e-09
4.46344,1.04647e-09
4.4877,1.00148e-09
4.51195,9.59204e-10
4.53621,9.19573e-10
4.56047,8.82487e-10
4.58473,8.47829e-10
4.60898,8.15471e-10
4.63324,7.85277e-10
4.6575,7.57109e-10
4.68176,7.30831e-10
4.70602,7.06309e-10
4.73027,6.83416e-10
4.75453,6.6203e-10
4.77879,6.42035e-10
4.80305,6.23322e-10
4.8273,6.0579e-10
4.85156,5.89345e-10
4.87582,5.73899e-10
4.90008,5.59363e-10
4.92434,5.45248e-10
4.94859,5.10877e-10
4.97285,6.2398e-10
4.99711,5.56109e-08
5.02137,2.80419e-06
5.04562,0.000140197
5.06988,0.00700802
5.09414,0.350309
5.1184,8.91806
5.13053,190.792
5.14266,1497.18
5.14872,10626.3
5.15479,33491.7
5.15782,84785.6
5.15933,135546
5.16,154557
5.16,163972
5.16085,122421
5.16237,84719
5.16388,52837.6
5.1654,33064.7
5.16691,20735.9
5.16843,13022.2
5.16995,8185.58
5.17146,5149.11
5.17298,3241.67
5.17449,2043.69
5.17601,1292.45
5.17753,823.531
5.17904,534.412
5.18056,361.936
5.18208,268.442
5.18359,233.52
5.18511,249.543
5.18662,320.002
5.18814,460.257
5.18966,700.883
5.19117,1094.31
5.19269,1726.23
5.1942,2734.1
5.19572,4336.84
5.19724,6881.66
5.19875,10917.5
5.20027,17309.3
5.20178,27412
5.2033,43330
5.20482,68284
5.20633,107080
5.20785,166561
5.20937,224687
5.21,277765
5.21,148035
5.21088,128050
5.2124,89874.3
5.21543,50620
5.22149,28558.6
5.22756,11674.1
5.23969,3620.26
5.26395,932.795
5.2882,102.02
5.33672,10.9298
5.38523,0.613686
5.43375,0.0344608
5.48227,0.00193512
5.53078,0.000108665
5.5793,6.10194e-06
5.62781,3.42648e-07
5.67633,1.9241e-08
5.72484,1.08046e-09
5.77336,6.06716e-11
5.82188,3.40694e-12
5.87039,1.91312e-13
5.91891,1.07429e-14
5.96742,6.03251e-16

"x","y"
0,0
0.00151611,0
0.00303223,0
0.00454834,0
0.00606445,0
0.00758057,0
0.00909668,0
0.0106128,0
0.0121289,0
0.013645,0
0.0151611,0
0.0166772,0
0.0181934,0
0.0197095,0
0.0212256,0
0.0227417,0
0.0242578,0
0.0257739,0
0.02729,0
0.0288062,0
0.0303223,0
0.0318384,0
0.0333545,0
0.0348706,0
0.0363867,0
0.0379028,0
0.0394189,0
0.0409351,0
0.0424512,0
0.0439673,0
0.0454834,0
0.0469995,0
0.0485156,0
0.05,0
0.05,2.55601e+18
0.0500317,5.29733e+16
0.0515479,1.91919e+14
0.0545801,0
0.0606445,0
0.0727734,0
0.0970312,0
0.121289,0
0.145547,0
0.169805,0
0.194062,0
0.21832,0
0.242578,0
0.266836,0
0.291094,0
0.315352,0
0.339609,0
0.363867,0
0.388125,0
0.412383,0
0.436641,0
0.460898,0
0.485156,0
0.509414,0
0.533672,0
0.55793,0
0.582187,0
0.606445,0
0.630703,0
0.654961,0
0.679219,0
0.703477,0
0.727734,0
0.751992,0
0.77625,0
0.800508,0
0.824766,0
0.836895,0
0.842959,0
0.845991,0.000131507
0.849023,0.00019827
0.85,0
0.85,0
0.85054,0
0.852056,0
0.853572,0
0.855088,0
0.856604,0
0.85812,0
0.859636,0
0.861152,0
0.862668,0
0.864185,0
0.865701,0
0.867217,0
0.868733,0
0.870249,0
0.871765,0
0.873281,0
0.874797,0
0.876313,0
0.87783,0
0.879346,0
0.880862,0
0.882378,0
0.883894,0
0.88541,0
0.886926,0
0.888442,0
0.889958,0
0.891475,0
0.892991,0
0.894507,0
0.896023,0
0.897539,0
0.899055,0
0.9,0
0.9,0
0.900571,0
0.903604,0
0.909668,0
0.921797,0
0.946055,0
0.970312,0
1.01883,0
1.06734,0
1.11586,0
1.16437,0
1.21289,0
1.26141,0
1.30992,0
1.35844,0
1.40695,0
1.45547,0
1.50398,0
1.5525,0
1.60102,0
1.64953,0
1.69805,0
1.74656,0
1.79508,0
1.84359,0
1.89211,0
1.94063,0
1.98914,0
2.03766,0
2.08617,0
2.13469,0
2.1832,0
2.23172,0
2.28023,0
2.32875,0
2.37727,0
2.42578,0
2.4743,0
2.52281,0
2.57133,0
2.61984,0
2.6441,0
2.66836,0
2.68049,0
2.68655,0
2.69262,0
2.69565,0
2.69868,0
2.7,0
2.7,0
2.7002,0
2.70171,0
2.70323,0
2.70475,0
2.70626,0
2.70778,0
2.70929,0
2.71081,0
2.71233,0
2.71384,0
2.71536,0
2.71687,0
2.71839,0
2.71991,0
2.72142,0
2.72294,0
2.72446,0
2.72597,0
2.72749,0
2.729,0
2.73052,0
2.73204,0
2.73355,0
2.73507,0
2.73658,0
2.7381,0
2.73962,0
2.74113,0
2.74265,0
2.74417,0
2.74568,0
2.7472,0
2.74871,0
2.75,5.60306e+07
2.75,0
2.75023,8.3153e+07
2.75326,3.58611e+08
2.75933,8.10383e+08
2.76539,3.03204e+09
2.77146,1.04691e+10
2.77752,3.31765e+10
2.78358,9.69787e+10
2.78965,2.63077e+11
2.79571,6.6679e+11
2.80178,1.58742e+12
2.80784,3.56759e+12
2.81391,7.60385e+12
2.81997,1.54355e+13
2.82604,2.99602e+13
2.8321,5.58065e+13
2.83816,1.0009e+14
2.84423,1.73375e+14
2.85029,2.90859e+14
2.85636,4.73786e+14
2.86242,7.51082e+14
2.86849,1.16121e+15
2.87455,1.7542e+15
2.88062,2.59388e+15
2.88668,3.76017e+15
2.89274,5.35155e+15
2.89881,7.48749e+15
2.90487,1.0311e+16
2.91094,1.39911e+16
2.917,1.87251e+16
2.92307,2.47414e+16
2.92913,3.23013e+16
2.9352,4.17018e+16
2.94126,5.32793e+16
2.94732,6.73811e+16
2.95339,8.4865e+16
2.95945,1.01754e+17
2.96,1.12231e+17
2.96,4.73642e+16
2.96552,8.19022e+16
2.97158,1.11744e+17
2.98371,1.15346e+17
2.99584,1.20056e+17
3.00797,1.24832e+17
3.0201,1.29888e+17
3.03223,1.35238e+17
3.04436,1.40905e+17
3.05648,1.46914e+17
3.06861,1.53291e+17
3.08074,1.60065e+17
3.09287,1.6727e+17
3.105,1.7494e+17
3.11713,1.83115e+17
3.12926,1.91839e+17
3.14139,2.01158e+17
3.15352,2.11126e+17
3.16564,2.218e+17
3.17777,2.33247e+17
3.1899,2.45536e+17
3.20203,2.5875e+17
3.21416,2.72975e+17
3.22629,2.88313e+17
3.23842,3.04873e+17
3.25055,3.2278e+17
3.26268,3.42174e+17
3.2748,3.63211e+17
3.28693,3.86068e+17
3.29906,4.10945e+17
3.31119,4.38067e+17
3.32332,4.67688e+17
3.33545,5.001e+17
3.34758,5.35632e+17
3.35971,5.74662e+17
3.37184,6.17621e+17
3.38396,6.65003e+17
3.39609,7.17378e+17
3.40822,7.75402e+17
3.42035,8.39834e+17
3.43248,9.11558e+17
3.44461,9.91599e+17
3.45674,1.08116e+18
3.46887,1.18164e+18
3.481,1.29471e+18
3.49313,1.42232e+18
3.50525,1.56681e+18
3.51738,1.73095e+18
3.52951,1.91807e+18
3.54164,2.13219e+18
3.55377,2.37817e+18
3.5659,2.66193e+18
3.57803,2.99073e+18
3.59016,3.37351e+18
3.60229,3.82137e+18
3.61441,4.34813e+18
3.62654,4.97116e+18
3.63867,5.71239e+18
3.6508,6.59968e+18
3.66293,7.66857e+18
3.67506,8.96468e+18
3.68719,1.05467e+19
3.69932,1.24903e+19
3.71145,1.48939e+19
3.72357,1.78672e+19
3.7357,2.20164e+19
3.74783,1.91468e+19
3.76,2.24665e+19
3.76,0.000760199
3.77209,0.000514556
3.78422,0.163953
3.79635,6.32926e-86
3.80848,4.60388e-190
3.82061,1.2748e-290
3.83273,0
3.84486,0
3.85699,0
3.86912,0
3.88125,0
3.89338,0
3.90551,0
3.91764,0
3.92977,0
3.94189,0
3.95402,0
3.96615,0
3.97828,0
3.99041,0
4.00254,0
4.01467,0
4.0268,0
4.03893,0
4.05105,0
4.06318,0
4.07531,0
4.08744,0
4.09957,0
4.1117,0
4.12383,0
4.13596,0
4.14809,0
4.17234,0
4.18447,0
4.1966,0
4.20873,0
4.22086,0
4.23299,0
4.24512,0
4.25725,0
4.26938,0
4.2815,0
4.29363,0
4.30576,0
4.31789,0
4.33002,0
4.34215,0
4.35428,0
4.36641,0
4.39066,0
4.41492,0
4.43918,0
4.46344,0
4.4877,0
4.51195,0
4.53621,0
4.56047,0
4.58473,0
4.60898,0
4.63324,0
4.6575,0
4.68176,0
4.70602,0
4.73027,0
4.75453,0
4.77879,0
4.80305,0
4.8273,0
4.85156,0
4.87582,0
4.90008,0
4.92434,0
4.94859,0
4.97285,0
4.99711,0
5.02137,0
5.04562,0
5.06988,0
5.09414,0
5.1184,0
5.13053,3.95403e-196
5.14266,2.9376e-106
5.14872,9.37294e-49
5.15479,1.60775e-26
5.15782,3.06282e-26
5.15933,5.84682e-97
5.16,0
5.16,1.71751e-234
5.16085,0
5.16237,0
5.16388,0
5.1654,0
5.16691,0
5.16843,0
5.16995,0
5.17146,0
5.17298,0
5.17449,0
5.17601,0
5.17753,0
5.17904,0
5.18056,0
5.18208,0
5.18359,0
5.18511,0
5.18662,0
5.18814,0
5.18966,0
5.19117,0
5.19269,0
5.1942,0
5.19572,0
5.19724,0
5.19875,0
5.20027,0
5.20178,0
5.2033,0
5.20482,0
5.20633,0
5.20785,0
5.20937,0
5.21,0
5.21,0
5.21088,0
5.2124,0
5.21543,0
5.22149,0
5.22756,0
5.23969,0
5.26395,0
5.2882,0
5.33672,0
5.38523,0
5.43375,0
5.48227,0
5.53078,0
5.5793,0
5.62781,0
5.67633,0
5.72484,0
5.77336,0
5.82188,0
5.87039,0
5.91891,0
5.96742,0



==> data/v2_images/x12_230.csv <==
"x","y"
0,3.94401e-07
0.000404297,4.36857e-07
0.00151611,5.53594e-07
0.00192041,7.13588e-07
0.00303223,1.15343e-06
0.00343652,1.55619e-06
0.00454834,2.66323e-06
0.00495264,3.62523e-06
0.00606445,6.27066e-06
0.00646875,8.54757e-06
0.00758057,1.48096e-05
0.00798486,2.01895e-05
0.00909668,3.49844e-05
0.00950098,4.76911e-05
0.0106128,8.26347e-05
0.0110171,0.000112644
0.0121289,0.000195171
0.0125332,0.000266045
0.013645,0.000460948
0.0140493,0.00062833
0.0151611,0.00108863
0.0155654,0.00148393
0.0166772,0.00257102
0.0170815,0.0035046
0.0181934,0.00607196
0.0185977,0.00827679
0.0197095,0.0143401
0.0201138,0.0195472
0.0212256,0.0338668
0.0216299,0.0461644
0.0227417,0.0799829
0.023146,0.109026
0.0242578,0.188895
0.0246621,0.257485
0.0257739,0.44611
0.0261782,0.6081
0.02729,1.05357
0.0276943,1.43614
0.0288062,2.48821
0.0292104,3.39173
0.0303223,5.87641
0.0307266,8.01027
0.0318384,13.8784
0.0322427,18.9181
0.0333545,32.7772
0.0337588,44.6803
0.0348706,77.4138
0.0352749,105.53
0.0363867,182.851
0.036791,249.284
0.0379028,431.973
0.0383071,589.03
0.0394189,1020.94
0.0398232,1392.78
0.0409351,2415.34
0.0413394,3298.66
0.0424512,5727.8
0.0428555,7842.89
0.0439673,13659.4
0.0443716,18819.1
0.0454834,33008.3
0.0458877,46149
0.0469995,82285.7
0.0474038,118506
0.0485156,218112
0.0489115,245431
0.05,320556
0.05,730624
0.0500317,690046
0.050436,660225
0.0515479,578218
0.0523564,504586
0.0545801,302097
0.0561973,239732
0.0606445,68230.5
0.0638789,50622
0.0727734,2198.14
0.0792422,1618.73
0.0970313,25.2967
0.1035,18.5907
0.121289,0.146954
0.127758,0.107998
0.145547,0.000853665
0.152016,0.000627363
0.169805,4.94814e-06
0.176273,3.65775e-06
0.194063,9.42112e-08
0.200531,9.39931e-08
0.21832,9.32861e-08
0.224789,9.32823e-08
0.242578,9.32669e-08
0.249047,9.32588e-08
0.266836,9.32273e-08
0.273305,9.32193e-08
0.291094,9.31873e-08
0.297563,9.31795e-08
0.315352,9.31471e-08
0.32182,9.31395e-08
0.339609,9.31068e-08
0.346078,9.30993e-08
0.363867,9.30662e-08
0.370336,9.30589e-08
0.388125,9.30255e-08
0.394594,9.30184e-08
0.412383,9.29847e-08
0.418852,9.29777e-08
0.436641,9.29439e-08
0.443109,9.29371e-08
0.460898,9.2903e-08
0.467367,9.28964e-08
0.485156,9.28621e-08
0.491625,9.28557e-08
0.509414,9.28213e-08
0.515883,9.2815e-08
0.533672,9.27806e-08
0.540141,9.27745e-08
0.55793,9.27401e-08
0.564398,9.27342e-08
0.582188,9.26997e-08
0.588656,9.2694e-08
0.606445,9.26597e-08
0.612914,9.26542e-08
0.630703,9.262e-08
0.637172,9.26146e-08
0.654961,9.25806e-08
0.66143,9.25755e-08
0.679219,9.25418e-08
0.685688,9.25399e-08
0.703477,9.25184e-08
0.709945,9.49136e-08
0.727734,1.03085e-07
0.734203,1.92091e-06
0.751992,6.92762e-06
0.758461,0.000323109
0.77625,0.00119154
0.782719,0.0556198
0.800508,0.205113
0.806977,4.91671
0.824766,17.857
0.828,179.092
0.836895,621.986
0.838512,2227.62
0.842959,6638.3
0.843768,15722.8
0.845991,40680.1
0.8468,53556.2
0.849023,88937.7
0.849284,108795
0.85,190365
0.85,163370
0.850144,188216
0.85054,182270
0.850944,179793
0.852056,172952
0.85246,169835
0.853572,161227
0.853976,158645
0.855088,151502
0.855492,149323
0.856604,143280
0.857008,141416
0.85812,136229
0.858524,134617
0.859636,130115
0.860041,128709
0.861152,124768
0.861557,123534
0.862668,120057
0.863073,118967
0.864185,115882
0.864589,114915
0.865701,112161
0.866105,111300
0.867217,108831
0.867621,108061
0.868733,105836
0.869137,105145
0.870249,103132
0.870653,102509
0.871765,100679
0.872169,100115
0.873281,98445.2
0.873686,97933.4
0.874797,96401.5
0.875202,95934.9
0.876313,94523.1
0.876718,94095.7
0.87783,92787.9
0.878234,92394.6
0.879346,91176.4
0.87975,90812.7
0.880862,89672.2
0.881266,89335.2
0.882378,88264.3
0.882782,87950.8
0.883894,86940.5
0.884298,86646.5
0.88541,85685
0.885814,85407
0.886926,84482.9
0.887331,84217.5
0.888442,83319.9
0.888847,83064.1
0.889958,82181.6
0.890363,81932.2
0.891475,81052.7
0.891879,80806.4
0.892991,79916
0.893395,79669.2
0.894507,78751.1
0.894911,78499.6
0.896023,77532.1
0.896427,77270.6
0.897539,76224.2
0.897943,75999.9
0.899055,75068.2
0.899307,74923.3
0.9,73530.2
0.9,74306.4
0.900152,73349.5
0.900571,72403.2
0.90138,72273.6
0.903604,71484.7
0.905221,71457
0.909668,71105.5
0.912902,71199.4
0.921797,71405.1
0.928266,71531.4
0.946055,71881.1
0.952523,72134.3
0.970313,72842.8
0.98325,73096.4
1.01883,73815.2
1.03177,74153.9
1.06734,75122.8
1.08028,75462.1
1.11586,76444
1.1288,76783.9
1.16438,77778.7
1.17731,78119.2
1.21289,79127
1.22583,79468.1
1.26141,80488.8
1.27434,80830.5
1.30992,81864.1
1.32286,82206.4
1.35844,83252.9
1.37138,83595.8
1.40695,84655.3
1.41989,84998.7
1.45547,86071.1
1.46841,86415.1
1.50398,87500.6
1.51692,87845
1.5525,88943.5
1.56544,89288.5
1.60102,90400
1.61395,90745.5
1.64953,91870
1.66247,92215.9
1.69805,93353.5
1.71098,93699.9
1.74656,94850.5
1.7595,95197.4
1.79508,96361
1.80802,96708.3
1.84359,97885
1.85653,98232.7
1.89211,99422.3
1.90505,99770.4
1.94063,100973
1.95356,101322
1.98914,102537
2.00208,102886
2.03766,104114
2.05059,104463
2.08617,105705
2.09911,106054
2.13469,107308
2.14763,107657
2.1832,108924
2.19614,109274
2.23172,110552
2.24466,110902
2.28023,112193
2.29317,112543
2.32875,113846
2.34169,114196
2.37727,115510
2.3902,115861
2.42578,117186
2.43872,117536
2.4743,118872
2.48723,119222
2.52281,120568
2.53575,120919
2.57133,122274
2.58427,122539
2.61984,123650
2.62631,123911
2.6441,124806
2.65057,124939
2.66836,125520
2.67159,125629
2.68049,126025
2.68211,126089
2.68655,126280
2.68817,126314
2.69262,126493
2.69343,126525
2.69565,126598
2.69646,126615
2.69868,126733
2.69903,126746
2.7,126918
2.7,126702
2.70005,126757
2.7002,126955
2.7006,127019
2.70171,127273
2.70212,127384
2.70323,127709
2.70363,127821
2.70475,128148
2.70515,128261
2.70626,128590
2.70667,128703
2.70778,129034
2.70818,129149
2.70929,129482
2.7097,129597
2.71081,129933
2.71121,130049
2.71233,130386
2.71273,130503
2.71384,130843
2.71425,130961
2.71536,131303
2.71576,131422
2.71688,131766
2.71728,131885
2.71839,132232
2.7188,132352
2.71991,132701
2.72031,132822
2.72142,133174
2.72183,133296
2.72294,133650
2.72334,133772
2.72446,134129
2.72486,134252
2.72597,134611
2.72638,134735
2.72749,135097
2.72789,135222
2.729,135586
2.72941,135712
2.73052,136078
2.73092,136205
2.73204,136574
2.73244,136702
2.73355,137073
2.73396,137202
2.73507,137576
2.73547,137706
2.73658,138082
2.73699,138213
2.7381,138592
2.7385,138724
2.73962,139106
2.74002,139239
2.74113,139623
2.74154,139757
2.74265,140144
2.74305,140279
2.74417,140669
2.74457,140805
2.74568,141198
2.74609,141334
2.7472,141730
2.7476,141857
2.74871,142232
2.74906,142303
2.75,142779
2.75,142662
2.75006,143369
2.75023,145011
2.75104,146238
2.75326,149669
2.75488,151441
2.75933,156387
2.76094,158749
2.76539,165293
2.76701,167656
2.77146,174200
2.77307,176562
2.77752,183108
2.77914,185470
2.78358,192016
2.7852,194378
2.78965,200925
2.79127,203287
2.79571,209834
2.79733,212196
2.80178,218743
2.80339,221106
2.80784,227653
2.80946,230016
2.81391,236564
2.81552,238926
2.81997,245474
2.82159,247837
2.82604,254385
2.82765,256748
2.8321,263297
2.83372,265659
2.83816,272208
2.83978,274570
2.84423,281120
2.84585,283482
2.85029,290031
2.85191,292394
2.85636,298943
2.85797,301306
2.86242,307856
2.86404,310218
2.86849,316768
2.8701,319130
2.87455,325680
2.87617,328043
2.88062,334593
2.88223,336956
2.88668,343506
2.8883,345868
2.89274,352419
2.89436,354781
2.89881,361332
2.90043,363694
2.90487,370245
2.90649,372607
2.91094,379158
2.91255,381520
2.917,388071
2.91862,390433
2.92307,396984
2.92468,399347
2.92913,405897
2.93075,408260
2.9352,414811
2.93681,417173
2.94126,423724
2.94288,426087
2.94732,432638
2.94894,435000
2.95339,441551
2.95501,442840
2.95945,446465
2.9596,447646
2.96,450912
2.96,451339
2.96147,451364
2.96552,451492
2.96713,451562
2.97158,451823
2.97482,451896
2.98371,452211
2.98695,452308
2.99584,452686
2.99907,452783
3.00797,453161
3.0112,453259
3.0201,453636
3.02333,453734
3.03223,454111
3.03546,454208
3.04436,454585
3.04759,454683
3.05648,455060
3.05972,455157
3.06861,455533
3.07185,455630
3.08074,456007
3.08398,456104
3.09287,456479
3.09611,456576
3.105,456952
3.10823,457049
3.11713,457423
3.12036,457520
3.12926,457895
3.13249,457991
3.14139,458365
3.14462,458462
3.15352,458835
3.15675,458932
3.16564,459304
3.16888,459401
3.17777,459772
3.18101,459869
3.1899,460239
3.19314,460336
3.20203,460706
3.20527,460802
3.21416,461171
3.21739,461268
3.22629,461635
3.22952,461732
3.23842,462099
3.24165,462195
3.25055,462561
3.25378,462657
3.26268,463022
3.26591,463118
3.2748,463481
3.27804,463578
3.28693,463940
3.29017,464036
3.29906,464397
3.3023,464493
3.31119,464852
3.31443,464948
3.32332,465306
3.32655,465402
3.33545,465758
3.33868,465855
3.34758,466209
3.35081,466305
3.35971,466658
3.36294,466754
3.37184,467105
3.37507,467202
3.38396,467551
3.3872,467647
3.39609,467994
3.39933,468090
3.40822,468436
3.41146,468532
3.42035,468875
3.42359,468971
3.43248,469312
3.43571,469408
3.44461,469747
3.44784,469843
3.45674,470180
3.45997,470276
3.46887,470611
3.4721,470707
3.481,471039
3.48423,471135
3.49313,471464
3.49636,471560
3.50525,471888
3.50849,471983
3.51738,472308
3.52062,472404
3.52951,472726
3.53275,472821
3.54164,473141
3.54488,473236
3.55377,473553
3.557,473648
3.5659,473962
3.56913,474058
3.57803,474369
3.58126,474464
3.59016,474772
3.59339,474867
3.60229,475172
3.60552,475268
3.61441,475570
3.61765,475665
3.62654,475964
3.62978,476059
3.63867,476354
3.64191,476449
3.6508,476742
3.65404,476837
3.66293,477126
3.66616,477221
3.67506,477507
3.67829,477602
3.68719,477884
3.69042,477979
3.69932,478258
3.70255,478353
3.71145,478629
3.71468,478723
3.72357,478996
3.72681,479090
3.7357,479359
3.73894,479454
3.74783,479720
3.75108,479767
3.76,479900
3.76,96933
3.76322,85234.7
3.77209,51960.8
3.77532,39077.5
3.78422,3473.15
3.79311,863.368
3.79958,227.575
3.80848,39.9905
3.81737,26.523
3.82384,1.55148
3.83273,0.584542
3.84163,0.515139
3.8481,0.0155721
3.85699,0.0105834
3.86589,0.0102259
3.87236,0.000232045
3.88125,0.000206003
3.89014,0.000204177
3.89661,4.24806e-06
3.90551,4.09195e-06
3.9144,4.08301e-06
3.92087,8.34198e-08
3.92977,8.1909e-08
3.93866,8.18471e-08
3.94513,1.83539e-09
3.95402,1.91179e-09
3.96292,1.86087e-09
3.96939,2.6493e-10
3.97828,3.16226e-10
3.98718,2.6729e-10
3.99364,2.40708e-10
4.00254,2.89167e-10
4.01143,2.42553e-10
4.0179,2.42203e-10
4.0268,2.88308e-10
4.03569,2.44028e-10
4.04216,2.44095e-10
4.05105,2.87864e-10
4.05995,2.45906e-10
4.06642,2.45976e-10
4.07531,2.87434e-10
4.08421,2.4777e-10
4.09068,2.47836e-10
4.09957,2.87017e-10
4.10846,2.49608e-10
4.11493,2.4967e-10
4.12383,2.86621e-10
4.13272,2.51415e-10
4.13919,2.51473e-10
4.14809,2.86252e-10
4.15698,2.62954e-10
4.16345,2.63008e-10
4.17234,2.63493e-10
4.18124,2.5492e-10
4.18771,2.54971e-10
4.1966,2.85606e-10
4.2055,2.56613e-10
4.21196,2.5666e-10
4.22086,2.85337e-10
4.22975,2.58261e-10
4.23622,2.58305e-10
4.24512,2.85103e-10
4.25401,2.59861e-10
4.26048,2.59903e-10
4.26938,2.84906e-10
4.27827,2.61413e-10
4.28474,2.61452e-10
4.29363,2.84745e-10
4.30253,2.62913e-10
4.309,2.6295e-10
4.31789,2.84619e-10
4.32679,2.6436e-10
4.33325,2.64394e-10
4.34215,2.84526e-10
4.35104,2.65753e-10
4.35751,2.64893e-10
4.36641,2.6667e-10
4.37288,2.67677e-10
4.39066,2.73421e-10
4.39713,2.7345e-10
4.41492,2.74255e-10
4.42139,2.74282e-10
4.43918,2.75059e-10
4.44565,2.75084e-10
4.46344,2.75832e-10
4.46991,2.75857e-10
4.4877,2.76576e-10
4.49416,2.76599e-10
4.51195,2.77288e-10
4.51842,2.77309e-10
4.53621,2.77968e-10
4.54268,2.77989e-10
4.56047,2.78618e-10
4.56694,2.78638e-10
4.58473,2.79236e-10
4.5912,2.79255e-10
4.60898,2.79824e-10
4.61545,2.79842e-10
4.63324,2.80381e-10
4.63971,2.80399e-10
4.6575,2.80909e-10
4.66397,2.80926e-10
4.68176,2.81408e-10
4.68823,2.81424e-10
4.70602,2.81879e-10
4.71248,2.81894e-10
4.73027,2.82323e-10
4.73674,2.82338e-10
4.75453,2.82741e-10
4.761,2.82756e-10
4.77879,2.83134e-10
4.78526,2.83149e-10
4.80305,2.83505e-10
4.80952,2.83519e-10
4.8273,2.83853e-10
4.83377,2.83867e-10
4.85156,2.84181e-10
4.85803,2.84195e-10
4.87582,2.84489e-10
4.88229,2.84501e-10
4.90008,2.84772e-10
4.90655,2.84678e-10
4.92434,2.84628e-10
4.9308,2.79364e-10
4.94859,2.64036e-10
4.95506,5.11324e-10
4.97285,8.60133e-10
4.97932,1.56192e-08
4.99711,5.6198e-08
5.00358,7.9398e-07
5.02137,2.82262e-06
5.02784,3.9702e-05
5.04563,0.000141107
5.05209,0.00198459
5.06988,0.00705352
5.07635,0.0992037
5.09414,0.352583
5.10061,2.70085
5.1184,9.15748
5.12163,57.6842
5.13053,191.13
5.13376,541.839
5.14266,1506.25
5.14427,3939.25
5.14872,10630
5.15034,16735.2
5.15479,33524.5
5.15559,47196.8
5.15782,84795.5
5.15822,98329.5
5.15933,135548
5.15951,143128
5.16,154557
5.16,163972
5.16023,145988
5.16085,122422
5.16125,112367
5.16237,84718.4
5.16277,76216.7
5.16388,52837.2
5.16429,47564.4
5.1654,33064.5
5.1658,29776.8
5.16691,20735.7
5.16732,18678.7
5.16843,13022.1
5.16883,11732.3
5.16995,8185.51
5.17035,7375.8
5.17146,5149.07
5.17187,4640.43
5.17298,3241.65
5.17338,2922.19
5.17449,2043.67
5.1749,1843.35
5.17601,1292.44
5.17642,1167.4
5.17753,823.525
5.17793,746.427
5.17904,534.409
5.17945,488.415
5.18056,361.934
5.18096,337.003
5.18208,268.441
5.18248,259.129
5.18359,233.52
5.184,237.793
5.18511,249.544
5.18551,268.333
5.18662,320.003
5.18703,357.405
5.18814,460.26
5.18854,524.428
5.18966,700.888
5.19006,805.804
5.19117,1094.32
5.19158,1262.83
5.19269,1726.24
5.19309,1995.01
5.1942,2734.13
5.19461,3161.53
5.19572,4336.88
5.19612,5015.5
5.19724,6881.71
5.19764,7957.95
5.19875,10917.6
5.19916,12622.1
5.20027,17309.5
5.20067,20003.5
5.20178,27412.2
5.20219,31657.1
5.2033,43330.3
5.20371,49984.8
5.20482,68284.5
5.20522,78630.2
5.20633,107081
5.20674,122943
5.20785,166562
5.20825,182063
5.20937,224690
5.20953,238844
5.21,277765
5.21,148035
5.21024,142706
5.21088,128051
5.21129,117872
5.2124,89878.2
5.21321,79413.4
5.21543,50635.3
5.21705,44746.8
5.22149,28553.7
5.22311,24057.2
5.22756,11691.9
5.23079,9548.83
5.23969,3655.45
5.24616,2928.24
5.26395,928.399
5.27041,709.261
5.2882,106.576
5.30114,81.0381
5.33672,10.8027
5.34966,8.0847
5.38523,0.606532
5.39817,0.453926
5.43375,0.0340581
5.44669,0.0254889
5.48227,0.00191245
5.4952,0.00143127
5.53078,0.000107389
5.54372,8.03693e-05
5.5793,6.03014e-06
5.59223,4.51294e-06
5.62781,3.38608e-07
5.64075,2.53413e-07
5.67633,1.90137e-08
5.68927,1.42298e-08
5.72484,1.06767e-09
5.73778,7.99037e-10
5.77336,5.99521e-11
5.7863,4.48679e-11
5.82188,3.36646e-12
5.83481,2.51945e-12
5.87039,1.89035e-13
5.88333,1.41473e-13
5.91891,1.06148e-14
5.93184,7.94408e-15
5.96742,5.96048e-16
5.98036,4.4608e-16

"x","y"
0,1e-50
0.000404297,1e-50
0.00151611,1e-50
0.00192041,1e-50
0.00303223,1e-50
0.00343652,1e-50
0.00454834,1e-50
0.00495264,1e-50
0.00606445,1e-50
0.00646875,1e-50
0.00758057,1e-50
0.00798486,1e-50
0.00909668,1e-50
0.00950098,1e-50
0.0106128,1e-50
0.0110171,1e-50
0.0121289,1e-50
0.0125332,1e-50
0.013645,1e-50
0.0140493,1e-50
0.0151611,1e-50
0.0155654,1e-50
0.0166772,1e-50
0.0170815,1e-50
0.0181934,1e-50
0.0185977,1e-50
0.0197095,1e-50
0.0201138,1e-50
0.0212256,1e-50
0.0216299,1e-50
0.0227417,1e-50
0.023146,1e-50
0.0242578,1e-50
0.0246621,1e-50
0.0257739,1e-50
0.0261782,1e-50
0.02729,1e-50
0.0276943,1e-50
0.0288062,1e-50
0.0292104,1e-50
0.0303223,1e-50
0.0307266,1e-50
0.0318384,1e-50
0.0322427,1e-50
0.0333545,1e-50
0.0337588,1e-50
0.0348706,1e-50
0.0352749,1e-50
0.0363867,1e-50
0.036791,1e-50
0.0379028,1e-50
0.0383071,1e-50
0.0394189,1e-50
0.0398232,1e-50
0.0409351,1e-50
0.0413394,1e-50
0.0424512,1e-50
0.0428555,1e-50
0.0439673,1e-50
0.0443716,1e-50
0.0454834,1e-50
0.0458877,1e-50
0.0469995,1e-50
0.0474038,1e-50
0.0485156,1e-50
0.0489115,1e-50
0.05,1e-50
0.05,9.09233e+17
0.0500317,5.29799e+16
0.050436,1.18376e+16
0.0515479,1.92062e+14
0.0523564,0.00138418
0.0545801,1e-50
0.0561973,1e-50
0.0606445,1e-50
0.0638789,1e-50
0.0727734,1e-50
0.0792422,1e-50
0.0970313,1e-50
0.1035,1e-50
0.121289,1e-50
0.127758,1e-50
0.145547,1e-50
0.152016,1e-50
0.169805,1e-50
0.176273,1e-50
0.194063,1e-50
0.200531,1e-50
0.21832,1e-50
0.224789,1e-50
0.242578,1e-50
0.249047,1e-50
0.266836,1e-50
0.273305,1e-50
0.291094,1e-50
0.297563,1e-50
0.315352,1e-50
0.32182,1e-50
0.339609,1e-50
0.346078,1e-50
0.363867,1e-50
0.370336,1e-50
0.388125,1e-50
0.394594,1e-50
0.412383,1e-50
0.418852,1e-50
0.436641,1e-50
0.443109,1e-50
0.460898,1e-50
0.467367,1e-50
0.485156,1e-50
0.491625,1e-50
0.509414,1e-50
0.515883,1e-50
0.533672,1e-50
0.540141,1e-50
0.55793,1e-50
0.564398,1e-50
0.582188,1e-50
0.588656,1e-50
0.606445,1e-50
0.612914,1e-50
0.630703,1e-50
0.637172,1e-50
0.654961,1e-50
0.66143,1e-50
0.679219,1e-50
0.685688,1e-50
0.703477,1e-50
0.709945,1e-50
0.727734,1e-50
0.734203,1e-50
0.751992,1e-50
0.758461,1e-50
0.77625,1e-50
0.782719,1e-50
0.800508,1e-50
0.806977,1e-50
0.824766,1e-50
0.828,1e-50
0.836895,1e-50
0.838512,1e-50
0.842959,1e-50
0.843768,2.04206e-38
0.845991,0.000142905
0.8468,0.000159114
0.849023,0.000212494
0.849284,9.34581e-17
0.85,1e-50
0.85,1e-50
0.850144,1e-50
0.85054,1e-50
0.850944,1e-50
0.852056,1e-50
0.85246,1e-50
0.853572,1e-50
0.853976,1e-50
0.855088,1e-50
0.855492,1e-50
0.856604,1e-50
0.857008,1e-50
0.85812,1e-50
0.858524,1e-50
0.859636,1e-50
0.860041,1e-50
0.861152,1e-50
0.861557,1e-50
0.862668,1e-50
0.863073,1e-50
0.864185,1e-50
0.864589,1e-50
0.865701,1e-50
0.866105,1e-50
0.867217,1e-50
0.867621,1e-50
0.868733,1e-50
0.869137,1e-50
0.870249,1e-50
0.870653,1e-50
0.871765,1e-50
0.872169,1e-50
0.873281,1e-50
0.873686,1e-50
0.874797,1e-50
0.875202,1e-50
0.876313,1e-50
0.876718,1e-50
0.87783,1e-50
0.878234,1e-50
0.879346,1e-50
0.87975,1e-50
0.880862,1e-50
0.881266,1e-50
0.882378,1e-50
0.882782,1e-50
0.883894,1e-50
0.884298,1e-50
0.88541,1e-50
0.885814,1e-50
0.886926,1e-50
0.887331,1e-50
0.888442,1e-50
0.888847,1e-50
0.889958,1e-50
0.890363,1e-50
0.891475,1e-50
0.891879,1e-50
0.892991,1e-50
0.893395,1e-50
0.894507,1e-50
0.894911,1e-50
0.896023,1e-50
0.896427,1e-50
0.897539,1e-50
0.897943,1e-50
0.899055,1e-50
0.899307,1e-50
0.9,1e-50
0.9,1e-50
0.900152,1e-50
0.900571,1e-50
0.90138,1e-50
0.903604,1e-50
0.905221,1e-50
0.909668,1e-50
0.912902,1e-50
0.921797,1e-50
0.928266,1e-50
0.946055,1e-50
0.952523,1e-50
0.970313,1e-50
0.98325,1e-50
1.01883,1e-50
1.03177,1e-50
1.06734,1e-50
1.08028,1e-50
1.11586,1e-50
1.1288,1e-50
1.16438,1e-50
1.17731,1e-50
1.21289,1e-50
1.22583,1e-50
1.26141,1e-50
1.27434,1e-50
1.30992,1e-50
1.32286,1e-50
1.35844,1e-50
1.37138,1e-50
1.40695,1e-50
1.41989,1e-50
1.45547,1e-50
1.46841,1e-50
1.50398,1e-50
1.51692,1e-50
1.5525,1e-50
1.56544,1e-50
1.60102,1e-50
1.61395,1e-50
1.64953,1e-50
1.66247,1e-50
1.69805,1e-50
1.71098,1e-50
1.74656,1e-50
1.7595,1e-50
1.79508,1e-50
1.80802,1e-50
1.84359,1e-50
1.85653,1e-50
1.89211,1e-50
1.90505,1e-50
1.94063,1e-50
1.95356,1e-50
1.98914,1e-50
2.00208,1e-50
2.03766,1e-50
2.05059,1e-50
2.08617,1e-50
2.09911,1e-50
2.13469,1e-50
2.14763,1e-50
2.1832,1e-50
2.19614,1e-50
2.23172,1e-50
2.24466,1e-50
2.28023,1e-50
2.29317,1e-50
2.32875,1e-50
2.34169,1e-50
2.37727,1e-50
2.3902,1e-50
2.42578,1e-50
2.43872,1e-50
2.4743,1e-50
2.48723,1e-50
2.52281,1e-50
2.53575,1e-50
2.57133,1e-50
2.58427,1e-50
2.61984,1e-50
2.62631,1e-50
2.6441,1e-50
2.65057,1e-50
2.66836,1e-50
2.67159,1e-50
2.68049,1e-50
2.68211,1e-50
2.68655,1e-50
2.68817,1e-50
2.69262,1e-50
2.69343,1e-50
2.69565,1e-50
2.69646,1e-50
2.69868,1e-50
2.69903,1e-50
2.7,1e-50
2.7,1e-50
2.70005,1e-50
2.7002,1e-50
2.7006,1e-50
2.70171,1e-50
2.70212,1e-50
2.70323,1e-50
2.70363,1e-50
2.70475,1e-50
2.70515,1e-50
2.70626,1e-50
2.70667,1e-50
2.70778,1e-50
2.70818,1e-50
2.70929,1e-50
2.7097,1e-50
2.71081,1e-50
2.71121,1e-50
2.71233,1e-50
2.71273,1e-50
2.71384,1e-50
2.71425,1e-50
2.71536,1e-50
2.71576,1e-50
2.71688,1e-50
2.71728,1e-50
2.71839,1e-50
2.7188,1e-50
2.71991,1e-50
2.72031,1e-50
2.72142,1e-50
2.72183,1e-50
2.72294,1e-50
2.72334,1e-50
2.72446,1e-50
2.72486,1e-50
2.72597,1e-50
2.72638,1e-50
2.72749,1e-50
2.72789,1e-50
2.729,1e-50
2.72941,1e-50
2.73052,1e-50
2.73092,1e-50
2.73204,1e-50
2.73244,1e-50
2.73355,1e-50
2.73396,1e-50
2.73507,1e-50
2.73547,1e-50
2.73658,1e-50
2.73699,1e-50
2.7381,1e-50
2.7385,1e-50
2.73962,1e-50
2.74002,1e-50
2.74113,1e-50
2.74154,1e-50
2.74265,1e-50
2.74305,1e-50
2.74417,1e-50
2.74457,1e-50
2.74568,1e-50
2.74609,1e-50
2.7472,1e-50
2.7476,1e-50
2.74871,1e-50
2.74906,1e-50
2.75,1.38846e+08
2.75,1e-50
2.75006,1.54586e+08
2.75023,2.04445e+08
2.75104,2.80621e+08
2.75326,6.75337e+08
2.75488,8.68439e+08
2.75933,1.64962e+09
2.76094,2.23524e+09
2.76539,5.00299e+09
2.76701,6.71981e+09
2.77146,1.48758e+10
2.77307,1.94429e+10
2.77752,4.00567e+10
2.77914,5.12016e+10
2.78358,9.95851e+10
2.7852,1.24783e+11
2.78965,2.30346e+11
2.79127,2.83703e+11
2.79571,5.00559e+11
2.79733,6.07216e+11
2.80178,1.02924e+12
2.80339,1.23188e+12
2.80784,2.01491e+12
2.80946,2.38288e+12
2.81391,3.77495e+12
2.81552,4.41661e+12
2.81997,6.79808e+12
2.82159,7.87685e+12
2.82604,1.18116e+13
2.82765,1.35662e+13
2.8321,1.98648e+13
2.83372,2.26336e+13
2.83816,3.24291e+13
2.83978,3.66795e+13
2.84423,5.15149e+13
2.84585,5.78766e+13
2.85029,7.98047e+13
2.85191,8.91069e+13
2.85636,1.208e+14
2.85797,1.34113e+14
2.86242,1.78982e+14
2.86404,1.97659e+14
2.86849,2.59977e+14
2.8701,2.85703e+14
2.87455,3.70736e+14
2.87617,4.05572e+14
2.88062,5.19711e+14
2.88223,5.66146e+14
2.88668,7.17037e+14
2.8883,7.78031e+14
2.89274,9.74712e+14
2.89436,1.05375e+15
2.89881,1.30678e+15
2.90043,1.40791e+15
2.90487,1.7295e+15
2.90649,1.85741e+15
2.91094,2.26155e+15
2.91255,2.42158e+15
2.917,2.92422e+15
2.91862,3.12246e+15
2.92307,3.74159e+15
2.92468,3.98491e+15
2.92913,4.74082e+15
2.93075,5.03696e+15
2.9352,5.95229e+15
2.93681,6.31043e+15
2.94126,7.41194e+15
2.94288,7.83502e+15
2.94732,9.13284e+15
2.94894,9.73894e+15
2.95339,1.15557e+16
2.95501,1.20766e+16
2.95945,1.4221e+16
2.9596,1.32609e+16
2.96,1.17757e+16
2.96,7.28956e+15
2.96147,8.06622e+15
2.96552,1.11493e+16
2.96713,1.18276e+16
2.97158,1.41115e+16
2.97482,1.4209e+16
2.98371,1.47201e+16
2.98695,1.48215e+16
2.99584,1.51253e+16
2.99907,1.52267e+16
3.00797,1.553e+16
3.0112,1.56337e+16
3.0201,1.59449e+16
3.02333,1.60509e+16
3.03223,1.63698e+16
3.03546,1.64781e+16
3.04436,1.6805e+16
3.04759,1.69157e+16
3.05648,1.72507e+16
3.05972,1.73639e+16
3.06861,1.77073e+16
3.07185,1.7823e+16
3.08074,1.81749e+16
3.08398,1.82931e+16
3.09287,1.86537e+16
3.09611,1.87746e+16
3.105,1.91442e+16
3.10823,1.92678e+16
3.11713,1.96465e+16
3.12036,1.97728e+16
3.12926,2.0161e+16
3.13249,2.02901e+16
3.14139,2.06879e+16
3.14462,2.08199e+16
3.15352,2.12276e+16
3.15675,2.13625e+16
3.16564,2.17803e+16
3.16888,2.19182e+16
3.17777,2.23463e+16
3.18101,2.24873e+16
3.1899,2.2926e+16
3.19314,2.30701e+16
3.20203,2.35198e+16
3.20527,2.36671e+16
3.21416,2.41278e+16
3.21739,2.42784e+16
3.22629,2.47505e+16
3.22952,2.49045e+16
3.23842,2.53883e+16
3.24165,2.55457e+16
3.25055,2.60414e+16
3.25378,2.62023e+16
3.26268,2.67103e+16
3.26591,2.68748e+16
3.2748,2.73953e+16
3.27804,2.75634e+16
3.28693,2.80968e+16
3.29017,2.82686e+16
3.29906,2.88152e+16
3.3023,2.89908e+16
3.31119,2.95508e+16
3.31443,2.97304e+16
3.32332,3.03041e+16
3.32655,3.04877e+16
3.33545,3.10755e+16
3.33868,3.12632e+16
3.34758,3.18654e+16
3.35081,3.20573e+16
3.35971,3.26742e+16
3.36294,3.28704e+16
3.37184,3.35024e+16
3.37507,3.37029e+16
3.38396,3.43503e+16
3.3872,3.45552e+16
3.39609,3.52184e+16
3.39933,3.54279e+16
3.40822,3.61071e+16
3.41146,3.63213e+16
3.42035,3.7017e+16
3.42359,3.72359e+16
3.43248,3.79483e+16
3.43571,3.81721e+16
3.44461,3.89017e+16
3.44784,3.91305e+16
3.45674,3.98775e+16
3.45997,4.01113e+16
3.46887,4.08761e+16
3.4721,4.11151e+16
3.481,4.1898e+16
3.48423,4.21424e+16
3.49313,4.29437e+16
3.49636,4.31935e+16
3.50525,4.40136e+16
3.50849,4.42689e+16
3.51738,4.51081e+16
3.52062,4.5369e+16
3.52951,4.62276e+16
3.53275,4.64943e+16
3.54164,4.73726e+16
3.54488,4.76451e+16
3.55377,4.85434e+16
3.557,4.88218e+16
3.5659,4.97403e+16
3.56913,5.00249e+16
3.57803,5.09638e+16
3.58126,5.12546e+16
3.59016,5.22141e+16
3.59339,5.25112e+16
3.60229,5.34915e+16
3.60552,5.37951e+16
3.61441,5.47963e+16
3.61765,5.51065e+16
3.62654,5.61286e+16
3.62978,5.64456e+16
3.63867,5.74887e+16
3.64191,5.78125e+16
3.6508,5.88766e+16
3.65404,5.92074e+16
3.66293,6.02924e+16
3.66616,6.06303e+16
3.67506,6.1736e+16
3.67829,6.20812e+16
3.68719,6.32075e+16
3.69042,6.356e+16
3.69932,6.4706e+16
3.70255,6.50703e+16
3.71145,6.62511e+16
3.71468,6.65092e+16
3.72357,6.72971e+16
3.72681,7.10344e+16
3.7357,8.71199e+16
3.73894,8.05066e+16
3.74783,7.23124e+16
3.75108,1.22342e+16
3.76,8.39443e+13
3.76,1e-50
3.76322,1e-50
3.77209,1e-50
3.77532,1e-50
3.78422,1e-50
3.79311,1e-50
3.79958,1e-50
3.80848,1e-50
3.81737,1e-50
3.82384,1e-50
3.83273,1e-50
3.84163,1e-50
3.8481,1e-50
3.85699,1e-50
3.86589,1e-50
3.87236,1e-50
3.88125,1e-50
3.89014,1e-50
3.89661,1e-50
3.90551,1e-50
3.9144,1e-50
3.92087,1e-50
3.92977,1e-50
3.93866,1e-50
3.94513,1e-50
3.95402,1e-50
3.96292,1e-50
3.96939,1e-50
3.97828,1e-50
3.98718,1e-50
3.99364,1e-50
4.00254,1e-50
4.01143,1e-50
4.0179,1e-50
4.0268,1e-50
4.03569,1e-50
4.04216,1e-50
4.05105,1e-50
4.05995,1e-50
4.06642,1e-50
4.07531,1e-50
4.08421,1e-50
4.09068,1e-50
4.09957,1e-50
4.10846,1e-50
4.11493,1e-50
4.12383,1e-50
4.13272,1e-50
4.13919,1e-50
4.14809,1e-50
4.15698,1e-50
4.16345,1e-50
4.17234,1e-50
4.18124,1e-50
4.18771,1e-50
4.1966,1e-50
4.2055,1e-50
4.21196,1e-50
4.22086,1e-50
4.22975,1e-50
4.23622,1e-50
4.24512,1e-50
4.25401,1e-50
4.26048,1e-50
4.26938,1e-50
4.27827,1e-50
4.28474,1e-50
4.29363,1e-50
4.30253,1e-50
4.309,1e-50
4.31789,1e-50
4.32679,1e-50
4.33325,1e-50
4.34215,1e-50
4.35104,1e-50
4.35751,1e-50
4.36641,1e-50
4.37288,1e-50
4.39066,1e-50
4.39713,1e-50
4.41492,1e-50
4.42139,1e-50
4.43918,1e-50
4.44565,1e-50
4.46344,1e-50
4.46991,1e-50
4.4877,1e-50
4.49416,1e-50
4.51195,1e-50
4.51842,1e-50
4.53621,1e-50
4.54268,1e-50
4.56047,1e-50
4.56694,1e-50
4.58473,1e-50
4.5912,1e-50
4.60898,1e-50
4.61545,1e-50
4.63324,1e-50
4.63971,1e-50
4.6575,1e-50
4.66397,1e-50
4.68176,1e-50
4.68823,1e-50
4.70602,1e-50
4.71248,1e-50
4.73027,1e-50
4.73674,1e-50
4.75453,1e-50
4.761,1e-50
4.77879,1e-50
4.78526,1e-50
4.80305,1e-50
4.80952,1e-50
4.8273,1e-50
4.83377,1e-50
4.85156,1e-50
4.85803,1e-50
4.87582,1e-50
4.88229,1e-50
4.90008,1e-50
4.90655,1e-50
4.92434,1e-50
4.9308,1e-50
4.94859,1e-50
4.95506,1e-50
4.97285,1e-50
4.97932,1e-50
4.99711,1e-50
5.00358,1e-50
5.02137,1e-50
5.02784,1e-50
5.04563,1e-50
5.05209,1e-50
5.06988,1e-50
5.07635,1e-50
5.09414,1e-50
5.10061,1e-50
5.1184,1e-50
5.12163,1e-50
5.13053,1e-50
5.13376,1e-50
5.14266,1e-50
5.14427,2.70186e-50
5.14872,4.88431e-49
5.15034,4.14038e-43
5.15479,8.3083e-27
5.15559,1.02666e-26
5.15782,1.97163e-26
5.15822,6.96647e-33
5.15933,1e-50
5.15951,1e-50
5.16,1e-50
5.16,1e-50
5.16023,1e-50
5.16085,1e-50
5.16125,1e-50
5.16237,1e-50
5.16277,1e-50
5.16388,1e-50
5.16429,1e-50
5.1654,1e-50
5.1658,1e-50
5.16691,1e-50
5.16732,1e-50
5.16843,1e-50
5.16883,1e-50
5.16995,1e-50
5.17035,1e-50
5.17146,1e-50
5.17187,1e-50
5.17298,1e-50
5.17338,1e-50
5.17449,1e-50
5.1749,1e-50
5.17601,1e-50
5.17642,1e-50
5.17753,1e-50
5.17793,1e-50
5.17904,1e-50
5.17945,1e-50
5.18056,1e-50
5.18096,1e-50
5.18208,1e-50
5.18248,1e-50
5.18359,1e-50
5.184,1e-50
5.18511,1e-50
5.18551,1e-50
5.18662,1e-50
5.18703,1e-50
5.18814,1e-50
5.18854,1e-50
5.18966,1e-50
5.19006,1e-50
5.19117,1e-50
5.19158,1e-50
5.19269,1e-50
5.19309,1e-50
5.1942,1e-50
5.19461,1e-50
5.19572,1e-50
5.19612,1e-50
5.19724,1e-50
5.19764,1e-50
5.19875,1e-50
5.19916,1e-50
5.20027,1e-50
5.20067,1e-50
5.20178,1e-50
5.20219,1e-50
5.2033,1e-50
5.20371,1e-50
5.20482,1e-50
5.20522,1e-50
5.20633,1e-50
5.20674,1e-50
5.20785,1e-50
5.20825,1e-50
5.20937,1e-50
5.20953,1e-50
5.21,1e-50
5.21,1e-50
5.21024,1e-50
5.21088,1e-50
5.21129,1e-50
5.2124,1e-50
5.21321,1e-50
5.21543,1e-50
5.21705,1e-50
5.22149,1e-50
5.22311,1e-50
5.22756,1e-50
5.23079,1e-50
5.23969,1e-50
5.24616,1e-50
5.26395,1e-50
5.27041,1e-50
5.2882,1e-50
5.30114,1e-50
5.33672,1e-50
5.34966,1e-50
5.38523,1e-50
5.39817,1e-50
5.43375,1e-50
5.44669,1e-50
5.48227,1e-50
5.4952,1e-50
5.53078,1e-50
5.54372,1e-50
5.5793,1e-50
5.59223,1e-50
5.62781,1e-50
5.64075,1e-50
5.67633,1e-50
5.68927,1e-50
5.72484,1e-50
5.73778,1e-50
5.77336,1e-50
5.7863,1e-50
5.82188,1e-50
5.83481,1e-50
5.87039,1e-50
5.88333,1e-50
5.91891,1e-50
5.93184,1e-50
5.96742,1e-50
5.98036,1e-50



==> data/v2_images/x2_230.csv <==
"x","y"
0,3.9434e-07
0.00107812,5.0752e-07
0.00151611,5.53509e-07
0.00259424,9.79978e-07
0.00303223,1.15333e-06
0.00411035,2.22684e-06
0.00454834,2.66324e-06
0.00562646,5.22856e-06
0.00606445,6.27091e-06
0.00714258,1.23432e-05
0.00758057,1.48098e-05
0.00865869,2.91565e-05
0.00909668,3.49845e-05
0.0101748,6.88692e-05
0.0106128,8.26347e-05
0.0116909,0.000162661
0.0121289,0.000195171
0.013207,0.000384168
0.013645,0.000460948
0.0147231,0.0009073
0.0151611,0.00108863
0.0162393,0.00214277
0.0166772,0.00257102
0.0177554,0.00506058
0.0181934,0.00607196
0.0192715,0.0119515
0.0197095,0.0143401
0.0207876,0.0282258
0.0212256,0.0338668
0.0223037,0.0666605
0.0227417,0.0799829
0.0238198,0.157431
0.0242578,0.188895
0.0253359,0.371803
0.0257739,0.44611
0.0268521,0.878084
0.02729,1.05357
0.0283682,2.07376
0.0288062,2.48822
0.0298843,4.8976
0.0303223,5.87641
0.0314004,11.5667
0.0318384,13.8784
0.0329165,27.3175
0.0333545,32.7772
0.0344326,64.5188
0.0348706,77.4138
0.0359487,152.392
0.0363867,182.851
0.0374648,360.004
0.0379028,431.973
0.038981,850.792
0.0394189,1020.94
0.0404971,2012.51
0.0409351,2415.34
0.0420132,4770.87
0.0424512,5727.8
0.0435293,11368.1
0.0439673,13659.4
0.0450454,27418.7
0.0454834,33008.3
0.0465615,68050
0.0469995,82285.7
0.0480776,178874
0.0485156,218113
0.0495712,290961
0.05,320556
0.05,729395
0.0500226,690046
0.0504697,658074
0.0515479,578552
0.0537041,382199
0.0545801,302096
0.0588926,135791
0.0606445,68229.1
0.0692695,21273.8
0.0727734,2197.94
0.0900234,652.98
0.0970313,25.2929
0.114281,7.41151
0.121289,0.146932
0.138539,0.0430551
0.145547,0.000853537
0.162797,0.000250102
0.169805,4.94711e-06
0.187055,1.45487e-06
0.194063,3.40962e-08
0.211312,3.19743e-08
0.21832,3.08296e-08
0.23557,3.078e-08
0.242578,3.07527e-08
0.259828,3.06687e-08
0.266836,3.06234e-08
0.284086,3.05422e-08
0.291094,3.04984e-08
0.308344,3.04204e-08
0.315352,3.03782e-08
0.332602,3.03033e-08
0.339609,3.02628e-08
0.356859,3.01911e-08
0.363867,3.01522e-08
0.381117,3.00838e-08
0.388125,3.00465e-08
0.405375,2.99814e-08
0.412383,2.99458e-08
0.429633,2.9884e-08
0.436641,2.98502e-08
0.453891,2.97917e-08
0.460898,2.97596e-08
0.478148,2.97044e-08
0.485156,2.96742e-08
0.502406,2.96224e-08
0.509414,2.95939e-08
0.526664,2.95455e-08
0.533672,2.95189e-08
0.550922,2.94739e-08
0.55793,2.94491e-08
0.57518,2.94076e-08
0.582188,2.93847e-08
0.599437,2.93466e-08
0.606445,2.93256e-08
0.623695,2.9291e-08
0.630703,2.92719e-08
0.647953,2.92408e-08
0.654961,2.92236e-08
0.672211,2.91961e-08
0.679219,2.91809e-08
0.696469,2.91721e-08
0.703477,2.91667e-08
0.720727,4.42959e-08
0.727734,5.15077e-08
0.744984,4.92159e-06
0.751992,6.90256e-06
0.769242,0.000846555
0.77625,0.00118788
0.7935,0.145727
0.800508,0.204483
0.817758,12.716
0.824766,17.8022
0.833391,445.955
0.836895,620.006
0.841207,4883.93
0.842959,6617.26
0.845115,30749.2
0.845991,40558.6
0.848147,74791.3
0.849023,88704.8
0.849718,141536
0.85,189977
0.85,163007
0.850384,184217
0.85054,181858
0.851618,175185
0.852056,172470
0.853134,164037
0.853572,160615
0.85465,153591
0.855088,150741
0.856166,144773
0.856604,142350
0.857682,137200
0.85812,135110
0.859198,130611
0.859636,128785
0.860714,124815
0.861152,123204
0.86223,119671
0.862668,118237
0.863747,115069
0.864185,113783
0.865263,110923
0.865701,109762
0.866779,107163
0.867217,106108
0.868295,103731
0.868733,102766
0.869811,100580
0.870249,99692
0.871327,97668.1
0.871765,96846
0.872843,94960.5
0.873281,94194.6
0.874359,92426.4
0.874797,91708.1
0.875875,90038.2
0.876313,89359.8
0.877392,87770.9
0.87783,87125.4
0.878908,85601.2
0.879346,84982.1
0.880424,83508.4
0.880862,82909.7
0.88194,81476.5
0.882378,80894.3
0.883456,79488.9
0.883894,78918
0.884972,77521.8
0.88541,76954.6
0.886488,75546.7
0.886926,74974.7
0.888004,73531
0.888442,72944.4
0.889521,71434.8
0.889958,70821.5
0.891037,69207
0.891475,68551
0.892553,66777.7
0.892991,66057.2
0.894069,64047.2
0.894507,63230.5
0.895585,60864.4
0.896023,59903
0.897101,56987.3
0.897539,55802.5
0.898617,52819.3
0.899055,51608.7
0.899727,49430
0.9,44768.9
0.9,48547.2
0.900406,40114.7
0.900571,38221.8
0.902728,32029.6
0.903604,29511.8
0.907916,22047.9
0.909668,19013.7
0.918293,13041.6
0.921797,10614.5
0.939047,7645.72
0.946055,6439.3
0.963305,4132.07
0.970313,3194.65
1.00481,2209.98
1.01883,1809.87
1.05333,1187.3
1.06734,934.342
1.10184,631.935
1.11586,509.067
1.15036,349.596
1.16438,284.803
1.19887,197.184
1.21289,161.585
1.24739,112.379
1.26141,92.3869
1.29591,64.4187
1.30992,53.0543
1.34442,37.0499
1.35844,30.546
1.39294,21.3538
1.40695,17.6169
1.44145,12.3281
1.45547,10.176
1.48997,7.13395
1.50398,5.89268
1.53848,4.15356
1.5525,3.43646
1.587,2.47624
1.60102,2.0607
1.63552,1.61962
1.64953,1.3769
1.68403,1.32744
1.69805,1.1824
1.73255,1.38525
1.74656,1.29306
1.78106,1.63539
1.79508,1.56801
1.82958,2.00673
1.84359,2.04938
1.87809,2.57653
1.89211,2.65774
1.92661,3.28207
1.94063,3.40515
1.97512,4.15687
1.98914,4.35984
2.02364,5.31755
2.03766,5.66321
2.07216,7.01776
2.08617,7.61318
2.12067,9.78798
2.13469,10.8179
2.16919,14.6436
2.1832,16.4283
2.2177,23.3621
2.23172,26.4594
2.26622,38.9499
2.28023,44.3358
2.31473,66.575
2.32875,75.9711
2.36325,115.373
2.37727,131.858
2.41177,201.952
2.42578,231.161
2.46028,357.703
2.4743,410.391
2.5088,646.017
2.52281,744.243
2.55731,1211.04
2.57133,1406.32
2.60583,2091.7
2.61984,2380.18
2.63709,3805.18
2.6441,4411.44
2.66135,5847.37
2.66836,6469.66
2.67698,8652.77
2.68049,9617.65
2.6848,11938.4
2.68655,12993.2
2.69087,14732
2.69262,15544.7
2.69477,18075.4
2.69565,19292.6
2.69781,20891.9
2.69868,21682.6
2.69962,23054.5
2.7,23747.1
2.7,24967.5
2.70014,25749.6
2.7002,26155.8
2.70128,26729.6
2.70171,27030.5
2.70279,27801.9
2.70323,28210.8
2.70431,28710.1
2.70475,28980.7
2.70582,29320.9
2.70626,29508.7
2.70734,29752.8
2.70778,29889.1
2.70886,30073.5
2.70929,30176.9
2.71037,30323.4
2.71081,30405.2
2.71189,30527.4
2.71233,30594.8
2.7134,30700.9
2.71384,30758.5
2.71492,30854.2
2.71536,30905.1
2.71644,30993.8
2.71688,31040
2.71795,31124.1
2.71839,31167.2
2.71947,31248.3
2.71991,31289.1
2.72099,31368.3
2.72142,31407.6
2.7225,31485.6
2.72294,31523.8
2.72402,31601.1
2.72446,31638.7
2.72553,31715.8
2.72597,31753
2.72705,31830
2.72749,31867
2.72857,31944.2
2.729,31981.1
2.73008,32058.7
2.73052,32095.6
2.7316,32173.6
2.73204,32210.6
2.73311,32289
2.73355,32326.1
2.73463,32405.1
2.73507,32442.4
2.73615,32521.9
2.73658,32559.5
2.73766,32639.5
2.7381,32677.3
2.73918,32757.9
2.73962,32796
2.74069,32877.2
2.74113,32915.5
2.74221,32997.3
2.74265,33035.9
2.74373,33118.3
2.74417,33157.2
2.74524,33240.2
2.74568,33279.4
2.74676,33363
2.7472,33402.5
2.74828,33480.7
2.74871,33516.9
2.74963,33558.4
2.75,32829.4
2.75,33577.8
2.75016,31251.5
2.75111,29972.7
2.75326,26712.8
2.75757,21992.2
2.75933,20025.7
2.76364,13741.6
2.76539,11184.2
2.7697,5058.47
2.77146,2501.32
2.77577,7556.81
2.77752,6552.61
2.78183,12833.5
2.78358,15389.8
2.7879,21677.5
2.78965,24234.9
2.79396,30523.9
2.79571,33081.3
2.80003,39370.8
2.80178,41928.2
2.80609,48217.6
2.80784,50775.1
2.81215,57064.4
2.81391,59621.8
2.81822,65911
2.81997,68468.4
2.82428,74757.4
2.82604,77314.8
2.83035,83603.6
2.8321,86160.9
2.83641,92449.5
2.83816,95006.8
2.84248,101295
2.84423,103852
2.84854,110140
2.85029,112698
2.85461,118986
2.85636,121543
2.86067,127830
2.86242,130388
2.86673,136675
2.86849,139232
2.8728,145519
2.87455,148076
2.87886,154363
2.88062,156920
2.88493,163207
2.88668,165764
2.89099,172050
2.89274,174607
2.89706,180893
2.89881,183451
2.90312,189736
2.90487,192293
2.90919,198579
2.91094,201136
2.91525,207421
2.917,209978
2.92131,216263
2.92307,218820
2.92738,225105
2.92913,227662
2.93344,233946
2.9352,236504
2.93951,242788
2.94126,245345
2.94557,251629
2.94732,254186
2.95164,260469
2.95339,263142
2.9577,266560
2.95961,267839
2.96,270985
2.96,272748
2.96392,272795
2.96552,272821
2.96983,272992
2.97158,273065
2.98021,273229
2.98371,273305
2.99234,273529
2.99584,273630
3.00446,273854
3.00797,273955
3.01659,274177
3.0201,274278
3.02872,274499
3.03223,274600
3.04085,274821
3.04436,274921
3.05298,275141
3.05648,275241
3.06511,275460
3.06861,275561
3.07724,275778
3.08074,275879
3.08937,276095
3.09287,276196
3.1015,276411
3.105,276512
3.11362,276727
3.11713,276827
3.12575,277041
3.12926,277141
3.13788,277354
3.14139,277455
3.15001,277667
3.15352,277767
3.16214,277978
3.16564,278078
3.17427,278289
3.17777,278389
3.1864,278598
3.1899,278698
3.19853,278907
3.20203,279007
3.21066,279215
3.21416,279315
3.22279,279521
3.22629,279621
3.23491,279827
3.23842,279927
3.24704,280132
3.25055,280232
3.25917,280437
3.26268,280537
3.2713,280740
3.2748,280840
3.28343,281043
3.28693,281142
3.29556,281344
3.29906,281444
3.30769,281645
3.31119,281745
3.31982,281945
3.32332,282045
3.33195,282244
3.33545,282344
3.34407,282543
3.34758,282642
3.3562,282840
3.35971,282940
3.36833,283137
3.37184,283236
3.38046,283433
3.38396,283532
3.39259,283728
3.39609,283828
3.40472,284023
3.40822,284122
3.41685,284317
3.42035,284416
3.42898,284610
3.43248,284709
3.44111,284902
3.44461,285001
3.45323,285193
3.45674,285293
3.46536,285484
3.46887,285584
3.47749,285775
3.481,285874
3.48962,286064
3.49313,286163
3.50175,286353
3.50525,286452
3.51388,286641
3.51738,286740
3.52601,286929
3.52951,287028
3.53814,287216
3.54164,287315
3.55027,287502
3.55377,287601
3.56239,287788
3.5659,287887
3.57452,288073
3.57803,288172
3.58665,288358
3.59016,288457
3.59878,288642
3.60229,288741
3.61091,288925
3.61441,289024
3.62304,289208
3.62654,289307
3.63517,289490
3.63867,289589
3.6473,289772
3.6508,289871
3.65943,290054
3.66293,290152
3.67155,290334
3.67506,290433
3.68368,290615
3.68719,290714
3.69581,290895
3.69932,290994
3.70794,291174
3.71145,291273
3.72007,291453
3.72357,291552
3.7322,291732
3.7357,291831
3.74433,292010
3.74783,292109
3.75646,292288
3.75996,292387
3.76859,292566
3.77209,292665
3.78071,292843
3.78422,292942
3.79284,293120
3.79635,293219
3.80497,293397
3.80848,293495
3.8171,293673
3.82061,293772
3.82923,293949
3.83273,294048
3.84136,294225
3.84486,294323
3.85349,294500
3.85699,294599
3.86562,294775
3.86912,294874
3.87775,295050
3.88125,295149
3.88987,295325
3.89338,295424
3.902,295600
3.90551,295699
3.91413,295875
3.91764,295973
3.92626,296149
3.92977,296248
3.93839,296423
3.94189,296522
3.95052,296698
3.95402,296796
3.96265,296972
3.96615,297071
3.97478,297246
3.97828,297345
3.98691,297520
3.99041,297619
3.99904,297794
4.00254,297893
4.01116,298068
4.01467,298167
4.02329,298342
4.0268,298441
4.03542,298617
4.03893,298715
4.04755,298891
4.05105,298990
4.05968,299165
4.06318,299264
4.07181,299440
4.07531,299539
4.08394,299715
4.08744,299813
4.09607,299989
4.09957,300088
4.1082,300265
4.1117,300363
4.12032,300540
4.12383,300639
4.13245,300815
4.13596,300914
4.14458,301091
4.14809,301190
4.15671,301367
4.16021,301466
4.16884,301644
4.17234,301743
4.18097,301921
4.18447,302020
4.1931,302198
4.1966,302297
4.20523,302475
4.20873,302575
4.21736,302753
4.22086,302853
4.22948,303032
4.23299,303131
4.24161,303311
4.24512,303410
4.25374,303590
4.25725,303690
4.26587,303870
4.26938,303970
4.278,304151
4.2815,304250
4.29013,304432
4.29363,304532
4.30226,304714
4.30576,304813
4.31439,304997
4.31789,305096
4.32652,305280
4.33002,305379
4.33864,305564
4.34215,305663
4.35077,305822
4.35428,305921
4.3629,306129
4.36641,306228
4.37503,306420
4.37854,306519
4.38716,306707
4.39066,306806
4.39929,306995
4.40279,307094
4.41142,307283
4.41492,307383
4.42355,307573
4.42705,307673
4.43568,307864
4.43918,307964
4.4478,308155
4.45131,308255
4.45993,308448
4.46344,308548
4.47206,308742
4.47557,308841
4.48419,309036
4.4877,309136
4.49632,309332
4.49982,309432
4.50845,309629
4.51195,309729
4.52058,309927
4.52408,310027
4.53271,310226
4.53621,310326
4.54484,310509
4.54834,310609
4.55696,310821
4.56047,310922
4.56909,311131
4.5726,311231
4.58122,311435
4.58473,311535
4.59335,311740
4.59686,311841
4.60548,312047
4.60898,312148
4.61761,312355
4.62111,312456
4.62974,312665
4.63324,312765
4.64187,312975
4.64537,313076
4.654,313288
4.6575,313388
4.66612,313601
4.66963,313702
4.67825,313917
4.68176,314017
4.69038,314233
4.69389,314334
4.70251,314551
4.70602,314652
4.71464,314871
4.71814,314972
4.72677,315192
4.73027,315293
4.7389,315515
4.7424,315616
4.75103,315839
4.75453,315940
4.76316,316165
4.76666,316266
4.77529,316493
4.77879,316594
4.78741,316822
4.79092,316923
4.79954,317152
4.80305,317254
4.81167,317485
4.81518,317586
4.8238,317819
4.8273,317921
4.83593,318155
4.83943,318256
4.84806,318492
4.85156,318594
4.86019,318831
4.86369,318933
4.87232,319172
4.87582,319274
4.88445,319512
4.88795,319614
4.89657,319855
4.90008,319957
4.9087,320204
4.91221,320306
4.92083,320552
4.92434,320654
4.93296,320901
4.93646,321003
4.94509,321245
4.94859,321344
4.9567,321469
4.96,321520
4.96,281043
4.96051,70932.9
4.96423,59117.5
4.97285,20738.4
4.9901,7288.46
4.99711,790.579
5.01436,258.954
5.02137,15.8181
5.03862,5.18113
5.04563,0.316304
5.06287,0.0999403
5.06988,0.000725701
5.08713,0.250731
5.09414,0.352509
5.11139,6.61473
5.1184,9.1588
5.12702,138.565
5.13053,191.136
5.13915,1126.36
5.14266,1506.3
5.14697,7994.31
5.14872,10630.1
5.15303,26910.7
5.15479,33524.7
5.15694,69984
5.15782,84795.5
5.1589,120886
5.15933,135548
5.15981,155761
5.16,154557
5.16,163972
5.1606,131705
5.16085,122422
5.16193,95610.4
5.16237,84718.3
5.16344,62047.3
5.16388,52837.2
5.16496,38776.6
5.1654,33064.5
5.16648,24297.4
5.16691,20735.7
5.16799,15250.5
5.16843,13022.1
5.16951,9582.74
5.16995,8185.51
5.17102,6026.27
5.17146,5149.07
5.17254,3792.68
5.17298,3241.65
5.17406,2389.76
5.17449,2043.67
5.17557,1509.46
5.17601,1292.44
5.17709,958.99
5.17753,823.525
5.1786,617.931
5.17904,534.408
5.18012,411.76
5.18056,361.934
5.18164,295.45
5.18208,268.441
5.18315,243.608
5.18359,233.52
5.18467,244.914
5.18511,249.544
5.18619,299.648
5.18662,320.003
5.1877,419.742
5.18814,460.26
5.18922,631.374
5.18966,700.888
5.19073,980.664
5.19117,1094.32
5.19225,1543.69
5.19269,1726.24
5.19377,2442.96
5.1942,2734.13
5.19528,3873.86
5.19572,4336.88
5.1968,6146.54
5.19724,6881.71
5.19831,9751.69
5.19875,10917.6
5.19983,15462.9
5.20027,17309.5
5.20135,24493.7
5.20178,27412.2
5.20286,38731.8
5.2033,43330.3
5.20438,61075.5
5.20482,68284.5
5.2059,95873.1
5.20633,107081
5.20741,149379
5.20785,166562
5.20893,207898
5.20937,224690
5.20982,262432
5.21,277765
5.21,148035
5.21063,133824
5.21088,128051
5.21196,100906
5.2124,89878.2
5.21455,61972.1
5.21543,50635.2
5.21974,34932.7
5.22149,28553.6
5.22581,16563
5.22756,11691.8
5.23618,5976.91
5.23969,3655.26
5.25694,1716.12
5.26395,928.3
5.2812,343.94
5.2882,106.544
5.3227,38.4623
5.33672,10.7969
5.37122,3.55046
5.38523,0.606204
5.41973,0.199348
5.43375,0.0340396
5.46825,0.0111938
5.48227,0.00191141
5.51677,0.000628561
5.53078,0.000107331
5.56528,3.52953e-05
5.5793,6.02688e-06
5.6138,1.98192e-06
5.62781,3.38424e-07
5.66231,1.1129e-07
5.67633,1.90034e-08
5.71083,6.24919e-09
5.72484,1.06709e-09
5.75934,3.50908e-10
5.77336,5.99196e-11
5.80786,1.97044e-11
5.82188,3.36464e-12
5.85637,1.10645e-12
5.87039,1.88933e-13
5.90489,6.21299e-14
5.91891,1.06091e-14
5.95341,3.48875e-15
5.96742,5.95725e-16

"x","y"
0,1e-50
0.00107812,1e-50
0.00151611,1e-50
0.00259424,1e-50
0.00303223,1e-50
0.00411035,1e-50
0.00454834,1e-50
0.00562646,1e-50
0.00606445,1e-50
0.00714258,1e-50
0.00758057,1e-50
0.00865869,1e-50
0.00909668,1e-50
0.0101748,1e-50
0.0106128,1e-50
0.0116909,1e-50
0.0121289,1e-50
0.013207,1e-50
0.013645,1e-50
0.0147231,1e-50
0.0151611,1e-50
0.0162393,1e-50
0.0166772,1e-50
0.0177554,1e-50
0.0181934,1e-50
0.0192715,1e-50
0.0197095,1e-50
0.0207876,1e-50
0.0212256,1e-50
0.0223037,1e-50
0.0227417,1e-50
0.0238198,1e-50
0.0242578,1e-50
0.0253359,1e-50
0.0257739,1e-50
0.0268521,1e-50
0.02729,1e-50
0.0283682,1e-50
0.0288062,1e-50
0.0298843,1e-50
0.0303223,1e-50
0.0314004,1e-50
0.0318384,1e-50
0.0329165,1e-50
0.0333545,1e-50
0.0344326,1e-50
0.0348706,1e-50
0.0359487,1e-50
0.0363867,1e-50
0.0374648,1e-50
0.0379028,1e-50
0.038981,1e-50
0.0394189,1e-50
0.0404971,1e-50
0.0409351,1e-50
0.0420132,1e-50
0.0424512,1e-50
0.0435293,1e-50
0.0439673,1e-50
0.0450454,1e-50
0.0454834,1e-50
0.0465615,1e-50
0.0469995,1e-50
0.0480776,1e-50
0.0485156,1e-50
0.0495712,1e-50
0.05,1e-50
0.05,7.17828e+17
0.0500226,3.44071e+16
0.0504697,1.29759e+16
0.0515479,3.19888e+14
0.0537041,6.14085e-32
0.0545801,1e-50
0.0588926,1e-50
0.0606445,1e-50
0.0692695,1e-50
0.0727734,1e-50
0.0900234,1e-50
0.0970313,1e-50
0.114281,1e-50
0.121289,1e-50
0.138539,1e-50
0.145547,1e-50
0.162797,1e-50
0.169805,1e-50
0.187055,1e-50
0.194063,1e-50
0.211312,1e-50
0.21832,1e-50
0.23557,1e-50
0.242578,1e-50
0.259828,1e-50
0.266836,1e-50
0.284086,1e-50
0.291094,1e-50
0.308344,1e-50
0.315352,1e-50
0.332602,1e-50
0.339609,1e-50
0.356859,1e-50
0.363867,1e-50
0.381117,1e-50
0.388125,1e-50
0.405375,1e-50
0.412383,1e-50
0.429633,1e-50
0.436641,1e-50
0.453891,1e-50
0.460898,1e-50
0.478148,1e-50
0.485156,1e-50
0.502406,1e-50
0.509414,1e-50
0.526664,1e-50
0.533672,1e-50
0.550922,1e-50
0.55793,1e-50
0.57518,1e-50
0.582188,1e-50
0.599437,1e-50
0.606445,1e-50
0.623695,1e-50
0.630703,1e-50
0.647953,1e-50
0.654961,1e-50
0.672211,1e-50
0.679219,1e-50
0.696469,1e-50
0.703477,1e-50
0.720727,1e-50
0.727734,1e-50
0.744984,1e-50
0.751992,1e-50
0.769242,1e-50
0.77625,1e-50
0.7935,1e-50
0.800508,1e-50
0.817758,1e-50
0.824766,1e-50
0.833391,1e-50
0.836895,1e-50
0.841207,1e-50
0.842959,1e-50
0.845115,6.08401e-18
0.845991,0.00013363
0.848147,0.000197933
0.849023,0.000233309
0.849718,2.58897e-37
0.85,1e-50
0.85,1e-50
0.850384,1e-50
0.85054,1e-50
0.851618,1e-50
0.852056,1e-50
0.853134,1e-50
0.853572,1e-50
0.85465,1e-50
0.855088,1e-50
0.856166,1e-50
0.856604,1e-50
0.857682,1e-50
0.85812,1e-50
0.859198,1e-50
0.859636,1e-50
0.860714,1e-50
0.861152,1e-50
0.86223,1e-50
0.862668,1e-50
0.863747,1e-50
0.864185,1e-50
0.865263,1e-50
0.865701,1e-50
0.866779,1e-50
0.867217,1e-50
0.868295,1e-50
0.868733,1e-50
0.869811,1e-50
0.870249,1e-50
0.871327,1e-50
0.871765,1e-50
0.872843,1e-50
0.873281,1e-50
0.874359,1e-50
0.874797,1e-50
0.875875,1e-50
0.876313,1e-50
0.877392,1e-50
0.87783,1e-50
0.878908,1e-50
0.879346,1e-50
0.880424,1e-50
0.880862,1e-50
0.88194,1e-50
0.882378,1e-50
0.883456,1e-50
0.883894,1e-50
0.884972,1e-50
0.88541,1e-50
0.886488,1e-50
0.886926,1e-50
0.888004,1e-50
0.888442,1e-50
0.889521,1e-50
0.889958,1e-50
0.891037,1e-50
0.891475,1e-50
0.892553,1e-50
0.892991,1e-50
0.894069,1e-50
0.894507,1e-50
0.895585,1e-50
0.896023,1e-50
0.897101,1e-50
0.897539,1e-50
0.898617,1e-50
0.899055,1e-50
0.899727,1e-50
0.9,1e-50
0.9,1e-50
0.900406,1e-50
0.900571,1e-50
0.902728,1e-50
0.903604,1e-50
0.907916,1e-50
0.909668,1e-50
0.918293,1e-50
0.921797,1e-50
0.939047,1e-50
0.946055,1e-50
0.963305,1e-50
0.970313,1e-50
1.00481,1e-50
1.01883,1e-50
1.05333,1e-50
1.06734,1e-50
1.10184,1e-50
1.11586,1e-50
1.15036,1e-50
1.16438,1e-50
1.19887,1e-50
1.21289,1e-50
1.24739,1e-50
1.26141,1e-50
1.29591,1e-50
1.30992,1e-50
1.34442,1e-50
1.35844,1e-50
1.39294,1e-50
1.40695,1e-50
1.44145,1e-50
1.45547,1e-50
1.48997,1e-50
1.50398,1e-50
1.53848,1e-50
1.5525,1e-50
1.587,1e-50
1.60102,1e-50
1.63552,1e-50
1.64953,1e-50
1.68403,1e-50
1.69805,1e-50
1.73255,1e-50
1.74656,1e-50
1.78106,1e-50
1.79508,1e-50
1.82958,1e-50
1.84359,1e-50
1.87809,1e-50
1.89211,1e-50
1.92661,1e-50
1.94063,1e-50
1.97512,1e-50
1.98914,1e-50
2.02364,1e-50
2.03766,1e-50
2.07216,1e-50
2.08617,1e-50
2.12067,1e-50
2.13469,1e-50
2.16919,1e-50
2.1832,1e-50
2.2177,1e-50
2.23172,1e-50
2.26622,1e-50
2.28023,1e-50
2.31473,1e-50
2.32875,1e-50
2.36325,1e-50
2.37727,1e-50
2.41177,1e-50
2.42578,1e-50
2.46028,1e-50
2.4743,1e-50
2.5088,1e-50
2.52281,1e-50
2.55731,1e-50
2.57133,1e-50
2.60583,1e-50
2.61984,1e-50
2.63709,1e-50
2.6441,1e-50
2.66135,1e-50
2.66836,1e-50
2.67698,1e-50
2.68049,1e-50
2.6848,1e-50
2.68655,1e-50
2.69087,1e-50
2.69262,1e-50
2.69477,1e-50
2.69565,1e-50
2.69781,1e-50
2.69868,1e-50
2.69962,1e-50
2.7,1e-50
2.7,1e-50
2.70014,1e-50
2.7002,1e-50
2.70128,1e-50
2.70171,1e-50
2.70279,1e-50
2.70323,1e-50
2.70431,1e-50
2.70475,1e-50
2.70582,1e-50
2.70626,1e-50
2.70734,1e-50
2.70778,1e-50
2.70886,1e-50
2.70929,1e-50
2.71037,1e-50
2.71081,1e-50
2.71189,1e-50
2.71233,1e-50
2.7134,1e-50
2.71384,1e-50
2.71492,1e-50
2.71536,1e-50
2.71644,1e-50
2.71688,1e-50
2.71795,1e-50
2.71839,1e-50
2.71947,1e-50
2.71991,1e-50
2.72099,1e-50
2.72142,1e-50
2.7225,1e-50
2.72294,1e-50
2.72402,1e-50
2.72446,1e-50
2.72553,1e-50
2.72597,1e-50
2.72705,1e-50
2.72749,1e-50
2.72857,1e-50
2.729,1e-50
2.73008,1e-50
2.73052,1e-50
2.7316,1e-50
2.73204,1e-50
2.73311,1e-50
2.73355,1e-50
2.73463,1e-50
2.73507,1e-50
2.73615,1e-50
2.73658,1e-50
2.73766,1e-50
2.7381,1e-50
2.73918,1e-50
2.73962,1e-50
2.74069,1e-50
2.74113,1e-50
2.74221,1e-50
2.74265,1e-50
2.74373,1e-50
2.74417,1e-50
2.74524,1e-50
2.74568,1e-50
2.74676,1e-50
2.7472,1e-50
2.74828,1e-50
2.74871,1e-50
2.74963,1e-50
2.75,1e-50
2.75,1e-50
2.75016,1e-50
2.75111,1e-50
2.75326,1e-50
2.75757,1e-50
2.75933,1e-50
2.76364,1e-50
2.76539,1e-50
2.7697,1e-50
2.77146,1e-50
2.77577,1e-50
2.77752,1e-50
2.78183,1e-50
2.78358,1e-50
2.7879,1.08427e-34
2.78965,1.08427e-34
2.79396,2.05718e-24
2.79571,2.05718e-24
2.80003,2.36947e-22
2.80178,2.36947e-22
2.80609,7.11846e-20
2.80784,7.11846e-20
2.81215,3.66969e-18
2.81391,3.66969e-18
2.81822,1.05732e-16
2.81997,1.05732e-16
2.82428,1.64385e-15
2.82604,1.64385e-15
2.83035,1.68698e-14
2.8321,1.68698e-14
2.83641,1.2327e-13
2.83816,0.0572828
2.84248,0.320961
2.84423,332.093
2.84854,1485.96
2.85029,4762.89
2.85461,17991.3
2.85636,22741.1
2.86067,73756.2
2.86242,76804
2.86673,220758
2.86849,398699
2.8728,1.03168e+06
2.87455,1.74171e+06
2.87886,4.12102e+06
2.88062,6.62422e+06
2.88493,1.45081e+07
2.88668,2.21923e+07
2.89099,4.54544e+07
2.89274,6.67937e+07
2.89706,1.29025e+08
2.89881,1.82991e+08
2.90312,3.3574e+08
2.90487,4.61798e+08
2.90919,8.09546e+08
2.91094,1.08395e+09
2.91525,1.82476e+09
2.917,2.38612e+09
2.92131,3.87401e+09
2.92307,4.96072e+09
2.92738,7.7963e+09
2.92913,9.79893e+09
2.93344,1.4955e+10
2.9352,1.84862e+10
2.93951,2.74745e+10
2.94126,3.34593e+10
2.94557,4.8541e+10
2.94732,5.83262e+10
2.95164,8.28365e+10
2.95339,9.86606e+10
2.9577,4.61151e+10
2.95961,4.78152e+10
2.96,3.83229e+10
2.96,2.3987e+10
2.96392,8.3586e+10
2.96552,1.59942e+11
2.96983,1.6495e+11
2.97158,1.80938e+11
2.98021,1.52289e+11
2.98371,1.47289e+11
2.99234,1.48131e+11
2.99584,1.49715e+11
3.00446,1.5045e+11
3.00797,1.51665e+11
3.01659,1.52408e+11
3.0201,1.53666e+11
3.02872,1.54407e+11
3.03223,1.55681e+11
3.04085,1.5642e+11
3.04436,1.57711e+11
3.05298,1.58446e+11
3.05648,1.59754e+11
3.06511,1.60487e+11
3.06861,1.61811e+11
3.07724,1.62541e+11
3.08074,1.63881e+11
3.08937,1.64608e+11
3.09287,1.65965e+11
3.1015,1.66687e+11
3.105,1.68061e+11
3.11362,1.68781e+11
3.11713,1.70171e+11
3.12575,1.70887e+11
3.12926,1.72294e+11
3.13788,1.73006e+11
3.14139,1.74431e+11
3.15001,1.75139e+11
3.15352,1.76581e+11
3.16214,1.77285e+11
3.16564,1.78745e+11
3.17427,1.79445e+11
3.17777,1.80923e+11
3.1864,1.81619e+11
3.1899,1.83114e+11
3.19853,1.83807e+11
3.20203,1.85321e+11
3.21066,1.8601e+11
3.21416,1.87542e+11
3.22279,1.88227e+11
3.22629,1.89778e+11
3.23491,1.9046e+11
3.23842,1.9203e+11
3.24704,1.92709e+11
3.25055,1.94298e+11
3.25917,1.94975e+11
3.26268,1.96583e+11
3.2713,1.97257e+11
3.2748,1.98884e+11
3.28343,1.99557e+11
3.28693,2.01204e+11
3.29556,2.01876e+11
3.29906,2.03542e+11
3.30769,2.04213e+11
3.31119,2.059e+11
3.31982,2.0657e+11
3.32332,2.08278e+11
3.33195,2.08949e+11
3.33545,2.10676e+11
3.34407,2.11349e+11
3.34758,2.13097e+11
3.3562,2.13771e+11
3.35971,2.15541e+11
3.36833,2.16218e+11
3.37184,2.18009e+11
3.38046,2.1869e+11
3.38396,2.20503e+11
3.39259,2.21189e+11
3.39609,2.23023e+11
3.40472,2.23715e+11
3.40822,2.25572e+11
3.41685,2.26271e+11
3.42035,2.2815e+11
3.42898,2.28858e+11
3.43248,2.3076e+11
3.44111,2.31477e+11
3.44461,2.33403e+11
3.45323,2.34131e+11
3.45674,2.3608e+11
3.46536,2.36822e+11
3.46887,2.38795e+11
3.47749,2.39551e+11
3.481,2.41549e+11
3.48962,2.42322e+11
3.49313,2.44343e+11
3.50175,2.45135e+11
3.50525,2.47182e+11
3.51388,2.47994e+11
3.51738,2.50066e+11
3.52601,2.50901e+11
3.52951,2.52999e+11
3.53814,2.53859e+11
3.54164,2.55984e+11
3.55027,2.56871e+11
3.55377,2.59023e+11
3.56239,2.5994e+11
3.5659,2.62119e+11
3.57452,2.6307e+11
3.57803,2.65276e+11
3.58665,2.66263e+11
3.59016,2.68498e+11
3.59878,2.69523e+11
3.60229,2.71787e+11
3.61091,2.72854e+11
3.61441,2.75148e+11
3.62304,2.7626e+11
3.62654,2.78585e+11
3.63517,2.79746e+11
3.63867,2.82101e+11
3.6473,2.83315e+11
3.6508,2.85702e+11
3.65943,2.86971e+11
3.66293,2.89391e+11
3.67155,2.90721e+11
3.67506,2.93173e+11
3.68368,2.94567e+11
3.68719,2.97055e+11
3.69581,2.98517e+11
3.69932,3.01039e+11
3.70794,3.02575e+11
3.71145,3.05133e+11
3.72007,3.06746e+11
3.72357,3.09341e+11
3.7322,3.11036e+11
3.7357,3.13669e+11
3.74433,3.15452e+11
3.74783,3.18124e+11
3.75646,3.2e+11
3.75996,3.22712e+11
3.76859,3.24685e+11
3.77209,3.27438e+11
3.78071,3.29515e+11
3.78422,3.32311e+11
3.79284,3.34496e+11
3.79635,3.37336e+11
3.80497,3.39636e+11
3.80848,3.42521e+11
3.8171,3.44941e+11
3.82061,3.47873e+11
3.82923,3.5042e+11
3.83273,3.534e+11
3.84136,3.5608e+11
3.84486,3.59109e+11
3.85349,3.61928e+11
3.85699,3.65009e+11
3.86562,3.67974e+11
3.86912,3.71107e+11
3.87775,3.74225e+11
3.88125,3.77413e+11
3.88987,3.80689e+11
3.89338,3.83934e+11
3.902,3.87377e+11
3.90551,3.9068e+11
3.91413,3.94295e+11
3.91764,3.97659e+11
3.92626,4.01455e+11
3.92977,4.0488e+11
3.93839,4.08864e+11
3.94189,4.12354e+11
3.95052,4.16532e+11
3.95402,4.20089e+11
3.96265,4.2447e+11
3.96615,4.28095e+11
3.97478,4.32686e+11
3.97828,4.36382e+11
3.98691,4.4119e+11
3.99041,4.44961e+11
3.99904,4.49993e+11
4.00254,4.5384e+11
4.01116,4.59105e+11
4.01467,4.6303e+11
4.02329,4.68535e+11
4.0268,4.72543e+11
4.03542,4.78296e+11
4.03893,4.82387e+11
4.04755,4.88396e+11
4.05105,4.92575e+11
4.05968,4.98847e+11
4.06318,5.03116e+11
4.07181,5.09659e+11
4.07531,5.14022e+11
4.08394,5.20844e+11
4.08744,5.25303e+11
4.09607,5.32411e+11
4.09957,5.3697e+11
4.1082,5.44373e+11
4.1117,5.49035e+11
4.12032,5.56741e+11
4.12383,5.6151e+11
4.13245,5.69525e+11
4.13596,5.74404e+11
4.14458,5.82737e+11
4.14809,5.8773e+11
4.15671,5.96389e+11
4.16021,6.01499e+11
4.16884,6.10491e+11
4.17234,6.15723e+11
4.18097,6.25057e+11
4.18447,6.30413e+11
4.1931,6.40097e+11
4.1966,6.45582e+11
4.20523,6.55623e+11
4.20873,6.61242e+11
4.21736,6.71647e+11
4.22086,6.77404e+11
4.22948,6.88183e+11
4.23299,6.94082e+11
4.24161,7.05242e+11
4.24512,7.11287e+11
4.25374,7.22836e+11
4.25725,7.29032e+11
4.26587,7.40979e+11
4.26938,7.47331e+11
4.278,7.59684e+11
4.2815,7.66196e+11
4.29013,7.78964e+11
4.29363,7.85642e+11
4.30226,7.98833e+11
4.30576,8.05681e+11
4.31439,8.19304e+11
4.31789,8.26328e+11
4.32652,8.40394e+11
4.33002,8.47599e+11
4.33864,8.62086e+11
4.34215,8.69478e+11
4.35077,8.90436e+11
4.35428,8.9807e+11
4.3629,9.016e+11
4.36641,9.09327e+11
4.37503,9.3115e+11
4.37854,9.39133e+11
4.38716,9.55608e+11
4.39066,9.63801e+11
4.39929,9.80731e+11
4.40279,9.8914e+11
4.41142,1.00659e+12
4.41492,1.01522e+12
4.42355,1.0332e+12
4.42705,1.04206e+12
4.43568,1.06059e+12
4.43918,1.06968e+12
4.4478,1.08877e+12
4.45131,1.09811e+12
4.45993,1.11777e+12
4.46344,1.12736e+12
4.47206,1.14762e+12
4.47557,1.15746e+12
4.48419,1.17833e+12
4.4877,1.18844e+12
4.49632,1.20995e+12
4.49982,1.22032e+12
4.50845,1.24248e+12
4.51195,1.25314e+12
4.52058,1.27598e+12
4.52408,1.28692e+12
4.53271,1.31046e+12
4.53621,1.32169e+12
4.54484,1.37831e+12
4.54834,1.39013e+12
4.55696,1.34979e+12
4.56047,1.36136e+12
4.56909,1.42009e+12
4.5726,1.43227e+12
4.58122,1.45883e+12
4.58473,1.47134e+12
4.59335,1.49872e+12
4.59686,1.51157e+12
4.60548,1.5398e+12
4.60898,1.553e+12
4.61761,1.5821e+12
4.62111,1.59567e+12
4.62974,1.62567e+12
4.63324,1.63961e+12
4.64187,1.67054e+12
4.64537,1.68486e+12
4.654,1.71675e+12
4.6575,1.73148e+12
4.66612,1.76436e+12
4.66963,1.77949e+12
4.67825,1.8134e+12
4.68176,1.82895e+12
4.69038,1.86392e+12
4.69389,1.8799e+12
4.70251,1.91596e+12
4.70602,1.93239e+12
4.71464,1.96958e+12
4.71814,1.98647e+12
4.72677,2.02483e+12
4.73027,2.04219e+12
4.7389,2.08175e+12
4.7424,2.09961e+12
4.75103,2.14041e+12
4.75453,2.15877e+12
4.76316,2.20085e+12
4.76666,2.21973e+12
4.77529,2.26314e+12
4.77879,2.28255e+12
4.78741,2.32734e+12
4.79092,2.3473e+12
4.79954,2.3935e+12
4.80305,2.41403e+12
4.81167,2.4617e+12
4.81518,2.48281e+12
4.8238,2.53199e+12
4.8273,2.55371e+12
4.83593,2.60445e+12
4.83943,2.62679e+12
4.84806,2.67914e+12
4.85156,2.70213e+12
4.86019,2.75615e+12
4.86369,2.7798e+12
4.87232,2.83554e+12
4.87582,2.85987e+12
4.88445,3.01991e+12
4.88795,3.04574e+12
4.89657,2.90146e+12
4.90008,2.92795e+12
4.9087,3.02297e+12
4.91221,3.01873e+12
4.92083,5.67688e+12
4.92434,7.31986e+12
4.93296,7.2306e+12
4.93646,6.96034e+12
4.94509,4.45827e+10
4.94859,5.78344e+09
4.9567,3.14348e+09
4.96,2.26409e+09
4.96,1e-50
4.96051,1e-50
4.96423,1e-50
4.97285,1e-50
4.9901,1e-50
4.99711,1e-50
5.01436,1e-50
5.02137,1e-50
5.03862,1e-50
5.04563,1e-50
5.06287,1e-50
5.06988,1e-50
5.08713,1e-50
5.09414,1e-50
5.11139,1e-50
5.1184,1e-50
5.12702,1e-50
5.13053,1e-50
5.13915,1e-50
5.14266,1e-50
5.14697,6.5306e-50
5.14872,1.41929e-49
5.15303,9.13079e-34
5.15479,2.41387e-27
5.15694,4.11335e-27
5.15782,4.98178e-27
5.1589,6.95846e-44
5.15933,1e-50
5.15981,1e-50
5.16,1e-50
5.16,1e-50
5.1606,1e-50
5.16085,1e-50
5.16193,1e-50
5.16237,1e-50
5.16344,1e-50
5.16388,1e-50
5.16496,1e-50
5.1654,1e-50
5.16648,1e-50
5.16691,1e-50
5.16799,1e-50
5.16843,1e-50
5.16951,1e-50
5.16995,1e-50
5.17102,1e-50
5.17146,1e-50
5.17254,1e-50
5.17298,1e-50
5.17406,1e-50
5.17449,1e-50
5.17557,1e-50
5.17601,1e-50
5.17709,1e-50
5.17753,1e-50
5.1786,1e-50
5.17904,1e-50
5.18012,1e-50
5.18056,1e-50
5.18164,1e-50
5.18208,1e-50
5.18315,1e-50
5.18359,1e-50
5.18467,1e-50
5.18511,1e-50
5.18619,1e-50
5.18662,1e-50
5.1877,1e-50
5.18814,1e-50
5.18922,1e-50
5.18966,1e-50
5.19073,1e-50
5.19117,1e-50
5.19225,1e-50
5.19269,1e-50
5.19377,1e-50
5.1942,1e-50
5.19528,1e-50
5.19572,1e-50
5.1968,1e-50
5.19724,1e-50
5.19831,1e-50
5.19875,1e-50
5.19983,1e-50
5.20027,1e-50
5.20135,1e-50
5.20178,1e-50
5.20286,1e-50
5.2033,1e-50
5.20438,1e-50
5.20482,1e-50
5.2059,1e-50
5.20633,1e-50
5.20741,1e-50
5.20785,1e-50
5.20893,1e-50
5.20937,1e-50
5.20982,1e-50
5.21,1e-50
5.21,1e-50
5.21063,1e-50
5.21088,1e-50
5.21196,1e-50
5.2124,1e-50
5.21455,1e-50
5.21543,1e-50
5.21974,1e-50
5.22149,1e-50
5.22581,1e-50
5.22756,1e-50
5.23618,1e-50
5.23969,1e-50
5.25694,1e-50
5.26395,1e-50
5.2812,1e-50
5.2882,1e-50
5.3227,1e-50
5.33672,1e-50
5.37122,1e-50
5.38523,1e-50
5.41973,1e-50
5.43375,1e-50
5.46825,1e-50
5.48227,1e-50
5.51677,1e-50
5.53078,1e-50
5.56528,1e-50
5.5793,1e-50
5.6138,1e-50
5.62781,1e-50
5.66231,1e-50
5.67633,1e-50
5.71083,1e-50
5.72484,1e-50
5.75934,1e-50
5.77336,1e-50
5.80786,1e-50
5.82188,1e-50
5.85637,1e-50
5.87039,1e-50
5.90489,1e-50
5.91891,1e-50
5.95341,1e-50
5.96742,1e-50



==> data/v2_images/x48_230.csv <==
"x","y"
0,3.94184e-07
0.00151611,5.53294e-07
0.00303223,1.15314e-06
0.00454834,2.66292e-06
0.00606445,6.27037e-06
0.00758057,1.48095e-05
0.00909668,3.49845e-05
0.0106128,8.26351e-05
0.0121289,0.000195172
0.013645,0.000460951
0.0151611,0.00108864
0.0166772,0.00257104
0.0181934,0.006072
0.0197095,0.0143402
0.0212256,0.033867
0.0227417,0.0799833
0.0242578,0.188896
0.0257739,0.446113
0.02729,1.05358
0.0288062,2.48823
0.0303223,5.87644
0.0318384,13.8785
0.0333545,32.7774
0.0348706,77.4142
0.0363867,182.852
0.0379028,431.975
0.0394189,1020.94
0.0409351,2415.35
0.0424512,5727.83
0.0439673,13659.5
0.0454834,33008.5
0.0469995,82286.2
0.0485156,218114
0.05,320556
0.05,745380
0.0500317,690045
0.0515479,578214
0.0545801,302062
0.0606445,68153.7
0.0727734,2187.98
0.0970312,25.2093
0.121289,0.146446
0.145547,0.000850716
0.169805,4.93086e-06
0.194062,7.23125e-08
0.21832,7.10103e-08
0.242578,7.09851e-08
0.266836,7.09369e-08
0.291094,7.08909e-08
0.315352,7.08471e-08
0.339609,7.08056e-08
0.363867,7.07664e-08
0.388125,7.07295e-08
0.412383,7.06949e-08
0.436641,7.06626e-08
0.460898,7.06326e-08
0.485156,7.0605e-08
0.509414,7.05796e-08
0.533672,7.05567e-08
0.55793,7.05361e-08
0.582187,7.05178e-08
0.606445,7.05019e-08
0.630703,7.04884e-08
0.654961,7.04772e-08
0.679219,7.04685e-08
0.703477,7.0475e-08
0.727734,8.28119e-08
0.751992,6.9244e-06
0.77625,0.00119139
0.800508,0.205088
0.824766,17.8128
0.836895,619.93
0.842959,6615.3
0.845991,40546.9
0.849023,88680
0.85,189966
0.85,162968
0.85054,181882
0.852056,172501
0.853572,160637
0.855088,150757
0.856604,142362
0.85812,135119
0.859636,128792
0.861152,123209
0.862668,118242
0.864185,113787
0.865701,109765
0.867217,106110
0.868733,102769
0.870249,99694
0.871765,96847.9
0.873281,94196.3
0.874797,91709.6
0.876313,89361.2
0.87783,87126.7
0.879346,84983.3
0.880862,82910.9
0.882378,80895.4
0.883894,78919.1
0.88541,76955.7
0.886926,74975.9
0.888442,72945.7
0.889958,70822.9
0.891475,68552.5
0.892991,66058.9
0.894507,63232.5
0.896023,59905.3
0.897539,55805.5
0.899055,51609.4
0.9,44754.7
0.9,48543.6
0.900571,38211.3
0.903604,29504.3
0.909668,19007.1
0.921797,10602.5
0.946055,6434.57
0.970312,3184.79
1.01883,1807.38
1.06734,938.563
1.11586,519.968
1.16437,304.933
1.21289,196.134
1.26141,150.418
1.30992,149.712
1.35844,190.484
1.40695,280.184
1.45547,436.603
1.50398,687.423
1.5525,1067.03
1.60102,1607.11
1.64953,2320.73
1.69805,3188.82
1.74656,4163.56
1.79508,5190.74
1.84359,6231.78
1.89211,7269.13
1.94063,8299.14
1.98914,9323.85
2.03766,10346.7
2.08617,11371.2
2.13469,12400.5
2.1832,13437.4
2.23172,14484.5
2.28023,15544.3
2.32875,16618.8
2.37727,17710.2
2.42578,18820.7
2.4743,19952.8
2.52281,21109.3
2.57133,22258.4
2.61984,23053.9
2.6441,24063.2
2.66836,24540.4
2.68049,24984
2.68655,25279.2
2.69262,25384.8
2.69565,25551.1
2.69868,25583.5
2.7,25594.8
2.7,25850.1
2.7002,25825.3
2.70171,25756
2.70323,25827.9
2.70475,25900.3
2.70626,25973.2
2.70778,26046.6
2.70929,26120.5
2.71081,26194.8
2.71233,26269.7
2.71384,26345
2.71536,26420.8
2.71687,26497.1
2.71839,26573.9
2.71991,26651.2
2.72142,26729
2.72294,26807.3
2.72446,26886.1
2.72597,26965.5
2.72749,27045.3
2.729,27125.7
2.73052,27206.7
2.73204,27288.2
2.73355,27370.2
2.73507,27452.8
2.73658,27535.9
2.7381,27619.6
2.73962,27703.8
2.74113,27788.7
2.74265,27874.1
2.74417,27960.1
2.74568,28046.7
2.7472,28133.9
2.74871,28208.6
2.75,28606.6
2.75,28194
2.75023,30445.1
2.75326,34391.3
2.75933,40389.4
2.76539,48665.5
2.77146,57099.3
2.77752,65630.1
2.78358,74224.6
2.78965,82862.9
2.79571,91532.7
2.80178,100226
2.80784,108937
2.81391,117662
2.81997,126398
2.82604,135142
2.8321,143895
2.83816,152653
2.84423,161416
2.85029,170184
2.85636,178955
2.86242,187729
2.86849,196506
2.87455,205286
2.88062,214068
2.88668,222851
2.89274,231636
2.89881,240423
2.90487,249211
2.91094,258000
2.917,266790
2.92307,275581
2.92913,284373
2.9352,293166
2.94126,301959
2.94732,310753
2.95339,319548
2.95945,324319
2.96,328718
2.96,329228
2.96552,329269
2.97158,329498
2.98371,329690
2.99584,329970
3.00797,330250
3.0201,330529
3.03223,330809
3.04436,331089
3.05648,331369
3.06861,331649
3.08074,331928
3.09287,332207
3.105,332486
3.11713,332764
3.12926,333042
3.14139,333319
3.15352,333596
3.16564,333871
3.17777,334146
3.1899,334420
3.20203,334692
3.21416,334964
3.22629,335234
3.23842,335502
3.25055,335770
3.26268,336035
3.2748,336298
3.28693,336560
3.29906,336820
3.31119,337077
3.32332,337332
3.33545,337584
3.34758,337834
3.35971,338080
3.37184,338324
3.38396,338564
3.39609,338801
3.40822,339034
3.42035,339263
3.43248,339488
3.44461,339708
3.45674,339924
3.46887,340135
3.481,340341
3.49313,340541
3.50525,340735
3.51738,340924
3.52951,341105
3.54164,341280
3.55377,341448
3.5659,341608
3.57803,341759
3.59016,341903
3.60229,342037
3.61441,342162
3.62654,342277
3.63867,342382
3.6508,342475
3.66293,342557
3.67506,342627
3.68719,342683
3.69932,342726
3.71145,342755
3.72357,342768
3.7357,342766
3.74783,342747
3.75996,342710
3.77209,342654
3.78422,342579
3.79635,342484
3.80848,342366
3.82061,342226
3.83273,342061
3.84486,341872
3.85699,341655
3.86912,341410
3.88125,341136
3.89338,340831
3.90551,340492
3.91764,340119
3.92977,339710
3.94189,339262
3.95402,338774
3.96615,338244
3.97828,337668
3.99041,337046
4.00254,336374
4.01467,335651
4.0268,334872
4.03893,334036
4.05105,333140
4.06318,332180
4.07531,331154
4.08744,330057
4.09957,328888
4.1117,327642
4.12383,326315
4.13596,324904
4.14809,323405
4.16021,321814
4.17234,320128
4.18447,318342
4.1966,316452
4.20873,314455
4.22086,312346
4.23299,310121
4.24512,307778
4.25725,305313
4.26938,302722
4.2815,300002
4.29363,297153
4.30576,294171
4.31789,291055
4.33002,287805
4.34215,284422
4.35428,281232
4.37854,274404
4.39066,269595
4.40279,265583
4.41492,261463
4.42705,257242
4.43918,252931
4.45131,248542
4.46344,244086
4.47557,239578
4.4877,235032
4.49982,230463
4.51195,225886
4.52408,221318
4.53621,216774
4.54834,212319
4.5726,204479
4.58473,199135
4.59686,194923
4.60898,190813
4.62111,186813
4.63324,182930
4.64537,179171
4.6575,175539
4.66963,172040
4.68176,168675
4.69389,165447
4.70602,162357
4.71814,159407
4.73027,156597
4.7424,153927
4.75453,151398
4.76666,149007
4.77879,146756
4.79092,144642
4.80305,142666
4.81518,140825
4.8273,139121
4.83943,137551
4.85156,136116
4.86369,134816
4.87582,133653
4.88795,132506
4.91221,131255
4.92434,130427
4.93646,129991
4.94859,130160
4.96,130442
4.96,260324
4.96072,49865.5
4.97285,13001.6
4.99711,503.675
5.02137,10.0734
5.04562,0.201307
5.06988,0.00306522
5.09414,0.354482
5.1184,9.1757
5.13053,191.41
5.14266,1506.9
5.14872,10633
5.15479,33526.8
5.15782,84796.2
5.15933,135548
5.16,154557
5.16,163972
5.16085,122421
5.16237,84717.8
5.16388,52836.8
5.1654,33064.3
5.16691,20735.6
5.16843,13022
5.16995,8185.46
5.17146,5149.04
5.17298,3241.63
5.17449,2043.66
5.17601,1292.43
5.17753,823.52
5.17904,534.405
5.18056,361.932
5.18208,268.44
5.18359,233.519
5.18511,249.544
5.18662,320.005
5.18814,460.263
5.18966,700.892
5.19117,1094.33
5.19269,1726.25
5.1942,2734.14
5.19572,4336.91
5.19724,6881.75
5.19875,10917.7
5.20027,17309.6
5.20178,27412.4
5.2033,43330.6
5.20482,68284.9
5.20633,107082
5.20785,166563
5.20937,224690
5.21,277765
5.21,148035
5.21088,128051
5.2124,89876.2
5.21543,50627.6
5.22149,28549.6
5.22756,11683
5.23969,3639.13
5.26395,924.724
5.2882,106.601
5.33672,10.4193
5.38523,0.606243
5.43375,0.0340443
5.48227,0.00191181
5.53078,0.00010736
5.5793,6.02887e-06
5.62781,3.38556e-07
5.67633,1.90118e-08
5.72484,1.06761e-09
5.77336,5.99521e-11
5.82188,3.36662e-12
5.87039,1.89052e-13
5.91891,1.06162e-14
5.96742,5.96151e-16

"x","y"
0,0
0.00151611,0
0.00303223,0
0.00454834,0
0.00606445,0
0.00758057,0
0.00909668,0
0.0106128,0
0.0121289,0
0.013645,0
0.0151611,0
0.0166772,0
0.0181934,0
0.0197095,0
0.0212256,0
0.0227417,0
0.0242578,0
0.0257739,0
0.02729,0
0.0288062,0
0.0303223,0
0.0318384,0
0.0333545,0
0.0348706,0
0.0363867,0
0.0379028,0
0.0394189,0
0.0409351,0
0.0424512,0
0.0439673,0
0.0454834,0
0.0469995,0
0.0485156,0
0.05,0
0.05,2.55615e+18
0.0500317,5.29783e+16
0.0515479,1.92045e+14
0.0545801,0
0.0606445,0
0.0727734,0
0.0970312,0
0.121289,0
0.145547,0
0.169805,0
0.194062,0
0.21832,0
0.242578,0
0.266836,0
0.291094,0
0.315352,0
0.339609,0
0.363867,0
0.388125,0
0.412383,0
0.436641,0
0.460898,0
0.485156,0
0.509414,0
0.533672,0
0.55793,0
0.582187,0
0.606445,0
0.630703,0
0.654961,0
0.679219,0
0.703477,0
0.727734,0
0.751992,0
0.77625,0
0.800508,0
0.824766,0
0.836895,0
0.842959,0
0.845991,0.000124615
0.849023,0.00018959
0.85,0
0.85,0
0.85054,0
0.852056,0
0.853572,0
0.855088,0
0.856604,0
0.85812,0
0.859636,0
0.861152,0
0.862668,0
0.864185,0
0.865701,0
0.867217,0
0.868733,0
0.870249,0
0.871765,0
0.873281,0
0.874797,0
0.876313,0
0.87783,0
0.879346,0
0.880862,0
0.882378,0
0.883894,0
0.88541,0
0.886926,0
0.888442,0
0.889958,0
0.891475,0
0.892991,0
0.894507,0
0.896023,0
0.897539,0
0.899055,0
0.9,0
0.9,0
0.900571,0
0.903604,0
0.909668,0
0.921797,0
0.946055,0
0.970312,0
1.01883,0
1.06734,0
1.11586,0
1.16437,0
1.21289,0
1.26141,0
1.30992,0
1.35844,0
1.40695,0
1.45547,0
1.50398,0
1.5525,0
1.60102,0
1.64953,0
1.69805,0
1.74656,0
1.79508,0
1.84359,0
1.89211,0
1.94063,0
1.98914,0
2.03766,0
2.08617,0
2.13469,0
2.1832,0
2.23172,0
2.28023,0
2.32875,0
2.37727,0
2.42578,0
2.4743,0
2.52281,0
2.57133,0
2.61984,0
2.6441,0
2.66836,0
2.68049,0
2.68655,0
2.69262,0
2.69565,0
2.69868,0
2.7,0
2.7,0
2.7002,0
2.70171,0
2.70323,0
2.70475,0
2.70626,0
2.70778,0
2.70929,0
2.71081,0
2.71233,0
2.71384,0
2.71536,0
2.71687,0
2.71839,0
2.71991,0
2.72142,0
2.72294,0
2.72446,0
2.72597,0
2.72749,0
2.729,0
2.73052,0
2.73204,0
2.73355,0
2.73507,0
2.73658,0
2.7381,0
2.73962,0
2.74113,0
2.74265,0
2.74417,0
2.74568,0
2.7472,0
2.74871,0
2.75,3.80616e-30
2.75,0
2.75023,4.00598e-28
2.75326,1.99852e-23
2.75933,8.09388e-18
2.76539,2.50325e-13
2.77146,1.08338e-09
2.77752,9.77854e-07
2.78358,0.000240398
2.78965,0.0223238
2.79571,1.03443
2.80178,29.3366
2.80784,572.029
2.81391,8070.66
2.81997,85359.6
2.82604,698060
2.8321,4.55788e+06
2.83816,2.44782e+07
2.84423,1.11027e+08
2.85029,4.35077e+08
2.85636,1.5017e+09
2.86242,4.64063e+09
2.86849,1.30178e+10
2.87455,3.35383e+10
2.88062,8.01499e+10
2.88668,1.79186e+11
2.89274,3.77491e+11
2.89881,7.54109e+11
2.90487,1.4363e+12
2.91094,2.62052e+12
2.917,4.59894e+12
2.92307,7.79159e+12
2.92913,1.27843e+13
2.9352,2.03721e+13
2.94126,3.16082e+13
2.94732,4.78491e+13
2.95339,7.09153e+13
2.95945,6.04791e+13
2.96,6.54203e+13
2.96,2.5569e+13
2.96552,8.74158e+13
2.97158,1.14366e+14
2.98371,1.00931e+14
2.99584,1.02227e+14
3.00797,1.03244e+14
3.0201,1.04281e+14
3.03223,1.05321e+14
3.04436,1.06365e+14
3.05648,1.07412e+14
3.06861,1.08461e+14
3.08074,1.09513e+14
3.09287,1.10565e+14
3.105,1.11619e+14
3.11713,1.12673e+14
3.12926,1.13725e+14
3.14139,1.14777e+14
3.15352,1.15826e+14
3.16564,1.16873e+14
3.17777,1.17915e+14
3.1899,1.18953e+14
3.20203,1.19985e+14
3.21416,1.21011e+14
3.22629,1.22029e+14
3.23842,1.23038e+14
3.25055,1.24037e+14
3.26268,1.25026e+14
3.2748,1.26002e+14
3.28693,1.26964e+14
3.29906,1.27912e+14
3.31119,1.28843e+14
3.32332,1.29756e+14
3.33545,1.3065e+14
3.34758,1.31524e+14
3.35971,1.32374e+14
3.37184,1.33201e+14
3.38396,1.34001e+14
3.39609,1.34773e+14
3.40822,1.35516e+14
3.42035,1.36226e+14
3.43248,1.36903e+14
3.44461,1.37544e+14
3.45674,1.38146e+14
3.46887,1.38708e+14
3.481,1.39226e+14
3.49313,1.397e+14
3.50525,1.40125e+14
3.51738,1.405e+14
3.52951,1.40822e+14
3.54164,1.41088e+14
3.55377,1.41295e+14
3.5659,1.41441e+14
3.57803,1.41522e+14
3.59016,1.41537e+14
3.60229,1.41481e+14
3.61441,1.41352e+14
3.62654,1.41147e+14
3.63867,1.40862e+14
3.6508,1.40496e+14
3.66293,1.40044e+14
3.67506,1.39505e+14
3.68719,1.38874e+14
3.69932,1.38149e+14
3.71145,1.37328e+14
3.72357,1.36407e+14
3.7357,1.35385e+14
3.74783,1.34259e+14
3.75996,1.33026e+14
3.77209,1.31686e+14
3.78422,1.30236e+14
3.79635,1.28674e+14
3.80848,1.27001e+14
3.82061,1.25214e+14
3.83273,1.23315e+14
3.84486,1.21303e+14
3.85699,1.19179e+14
3.86912,1.16945e+14
3.88125,1.14602e+14
3.89338,1.12152e+14
3.90551,1.096e+14
3.91764,1.06949e+14
3.92977,1.04204e+14
3.94189,1.01371e+14
3.95402,9.84554e+13
3.96615,9.54657e+13
3.97828,9.24098e+13
3.99041,8.92968e+13
4.00254,8.61367e+13
4.01467,8.29405e+13
4.0268,7.97198e+13
4.03893,7.6487e+13
4.05105,7.32552e+13
4.06318,7.0038e+13
4.07531,6.68492e+13
4.08744,6.37029e+13
4.09957,6.06132e+13
4.1117,5.75936e+13
4.12383,5.46574e+13
4.13596,5.18165e+13
4.14809,4.90818e+13
4.16021,4.64624e+13
4.17234,4.39653e+13
4.18447,4.1595e+13
4.1966,3.93531e+13
4.20873,3.72377e+13
4.22086,3.52436e+13
4.23299,3.33617e+13
4.24512,3.1579e+13
4.25725,2.98786e+13
4.26938,2.82403e+13
4.2815,2.6641e+13
4.29363,2.50557e+13
4.30576,2.3459e+13
4.31789,2.1827e+13
4.33002,2.01391e+13
4.34215,1.83886e+13
4.35428,1.69012e+13
4.37854,1.29967e+13
4.39066,1.05215e+13
4.40279,8.8143e+12
4.41492,7.05378e+12
4.42705,5.51195e+12
4.43918,4.24387e+12
4.45131,3.27922e+12
4.46344,2.58869e+12
4.47557,2.08475e+12
4.4877,1.6894e+12
4.49982,1.37679e+12
4.51195,1.12967e+12
4.52408,9.31944e+11
4.53621,7.71324e+11
4.54834,5.11563e+11
4.5726,5.26639e+11
4.58473,3.64215e+11
4.59686,3.08504e+11
4.60898,2.65753e+11
4.62111,2.33655e+11
4.63324,2.09996e+11
4.64537,1.92815e+11
4.6575,1.80468e+11
4.66963,1.71631e+11
4.68176,1.65285e+11
4.69389,1.60675e+11
4.70602,1.57262e+11
4.71814,1.54675e+11
4.73027,1.52666e+11
4.7424,1.51076e+11
4.75453,1.49806e+11
4.76666,1.48796e+11
4.77879,1.48014e+11
4.79092,1.47441e+11
4.80305,1.4707e+11
4.81518,1.46899e+11
4.8273,1.46928e+11
4.83943,1.47161e+11
4.85156,1.47603e+11
4.86369,1.48262e+11
4.87582,1.49137e+11
4.88795,1.00143e+11
4.91221,2.02651e+11
4.92434,1.64244e+11
4.93646,5.52616e+10
4.94859,7.1175e+07
4.96,7.08831e+07
4.96,4.11191e-33
4.96072,2.59747e-69
4.97285,7.89866e-153
4.99711,3.29284e-154
5.02137,5.35322e-214
5.04562,7.64938e-238
5.06988,2.28782e-242
5.09414,5.01725e-232
5.1184,8.19611e-205
5.13053,4.3386e-157
5.14266,5.16214e-99
5.14872,1.65771e-49
5.15479,2.98994e-28
5.15782,1.29483e-27
5.15933,2.99742e-92
5.16,0
5.16,8.95206e-174
5.16085,0
5.16237,0
5.16388,0
5.1654,0
5.16691,0
5.16843,0
5.16995,0
5.17146,0
5.17298,0
5.17449,0
5.17601,0
5.17753,0
5.17904,0
5.18056,0
5.18208,0
5.18359,0
5.18511,0
5.18662,0
5.18814,0
5.18966,0
5.19117,0
5.19269,0
5.1942,0
5.19572,0
5.19724,0
5.19875,0
5.20027,0
5.20178,0
5.2033,0
5.20482,0
5.20633,0
5.20785,0
5.20937,0
5.21,0
5.21,0
5.21088,0
5.2124,0
5.21543,0
5.22149,0
5.22756,0
5.23969,0
5.26395,0
5.2882,0
5.33672,0
5.38523,0
5.43375,0
5.48227,0
5.53078,0
5.5793,0
5.62781,0
5.67633,0
5.72484,0
5.77336,0
5.82188,0
5.87039,0
5.91891,0
5.96742,0



==> data/v2_images/x52_230.csv <==
"x","y"
0,3.9379e-07
0.00151611,5.52747e-07
0.00303223,1.15263e-06
0.00454834,2.66314e-06
0.00606445,6.27093e-06
0.00758057,1.48098e-05
0.00909668,3.49847e-05
0.0106128,8.26354e-05
0.0121289,0.000195173
0.013645,0.000460952
0.0151611,0.00108864
0.0166772,0.00257104
0.0181934,0.00607201
0.0197095,0.0143402
0.0212256,0.0338671
0.0227417,0.0799835
0.0242578,0.188896
0.0257739,0.446114
0.02729,1.05358
0.0288062,2.48824
0.0303223,5.87646
0.0318384,13.8785
0.0333545,32.7775
0.0348706,77.4144
0.0363867,182.853
0.0379028,431.976
0.0394189,1020.95
0.0409351,2415.36
0.0424512,5727.84
0.0439673,13659.5
0.0454834,33008.6
0.0469995,82286.4
0.0485156,218114
0.05,320556
0.05,745380
0.0500317,690045
0.0515479,578199
0.0545801,301949
0.0606445,67910.5
0.0727734,2156.67
0.0970312,25.185
0.121289,0.146305
0.145547,0.000849896
0.169805,4.92624e-06
0.194062,8.40933e-08
0.21832,8.2994e-08
0.242578,8.29713e-08
0.266836,8.29285e-08
0.291094,8.28871e-08
0.315352,8.28473e-08
0.339609,8.28091e-08
0.363867,8.27723e-08
0.388125,8.27371e-08
0.412383,8.27032e-08
0.436641,8.26709e-08
0.460898,8.26399e-08
0.485156,8.26102e-08
0.509414,8.25819e-08
0.533672,8.25548e-08
0.55793,8.25289e-08
0.582187,8.25042e-08
0.606445,8.24807e-08
0.630703,8.24581e-08
0.654961,8.24366e-08
0.679219,8.24161e-08
0.703477,8.24064e-08
0.727734,9.30453e-08
0.751992,6.93306e-06
0.77625,0.00119292
0.800508,0.205351
0.824766,17.5942
0.836895,618.208
0.842959,6613.16
0.845991,40559.3
0.849023,88695.6
0.85,189976
0.85,163003
0.85054,181860
0.852056,172473
0.853572,160617
0.855088,150742
0.856604,142351
0.85812,135110
0.859636,128785
0.861152,123204
0.862668,118237
0.864185,113783
0.865701,109762
0.867217,106108
0.868733,102766
0.870249,99692.2
0.871765,96846.2
0.873281,94194.8
0.874797,91708.3
0.876313,89360.1
0.87783,87125.7
0.879346,84982.3
0.880862,82910
0.882378,80894.6
0.883894,78918.3
0.88541,76954.9
0.886926,74975.1
0.888442,72944.9
0.889958,70822
0.891475,68551.6
0.892991,66057.9
0.894507,63231.3
0.896023,59903.9
0.897539,55803.7
0.899055,51610
0.9,44769.1
0.9,48548.2
0.900571,38222.2
0.903604,29508.9
0.909668,19000.1
0.921797,10573.2
0.946055,6444.35
0.970312,3170.93
1.01883,1842.15
1.06734,999.751
1.11586,624.274
1.16437,480.822
1.21289,489.85
1.26141,630.687
1.30992,912.375
1.35844,1359.55
1.40695,1995.54
1.45547,2823.57
1.50398,3816.66
1.5525,4926.32
1.60102,6103.8
1.64953,7315.77
1.69805,8545.73
1.74656,9787.51
1.79508,11039.3
1.84359,12300.6
1.89211,13571.7
1.94063,14852.9
1.98914,16145
2.03766,17448.9
2.08617,18765.6
2.13469,20096.3
2.1832,21442.4
2.23172,22805.4
2.28023,24186.8
2.32875,25587.8
2.37727,27009.8
2.42578,28453.2
2.4743,29917.3
2.52281,31398.2
2.57133,32888.4
2.61984,34576.3
2.6441,35540
2.66836,36116.1
2.68049,36626.4
2.68655,36934.1
2.69262,37084.4
2.69565,37237.4
2.69868,37309.3
2.7,37356.2
2.7,37392.8
2.7002,37447
2.70171,37505.8
2.70323,37612.1
2.70475,37719.1
2.70626,37826.9
2.70778,37935.3
2.70929,38044.5
2.71081,38154.5
2.71233,38265.1
2.71384,38376.6
2.71536,38488.7
2.71687,38601.7
2.71839,38715.4
2.71991,38830
2.72142,38945.3
2.72294,39061.4
2.72446,39178.3
2.72597,39296
2.72749,39414.6
2.729,39534
2.73052,39654.2
2.73204,39775.3
2.73355,39897.2
2.73507,40020
2.73658,40143.7
2.7381,40268.2
2.73962,40393.7
2.74113,40520.1
2.74265,40647.3
2.74417,40775.5
2.74568,40904.7
2.7472,41034.8
2.74871,41155.5
2.75,41417.3
2.75,41219.9
2.75023,43343.7
2.75326,47438.2
2.75933,53462.3
2.76539,61710.1
2.77146,70106.7
2.77752,78604.7
2.78358,87174.5
2.78965,95797.1
2.79571,104459
2.80178,113152
2.80784,121870
2.81391,130607
2.81997,139359
2.82604,148125
2.8321,156902
2.83816,165689
2.84423,174483
2.85029,183285
2.85636,192092
2.86242,200905
2.86849,209723
2.87455,218544
2.88062,227370
2.88668,236199
2.89274,245031
2.89881,253866
2.90487,262704
2.91094,271544
2.917,280387
2.92307,289231
2.92913,298078
2.9352,306926
2.94126,315776
2.94732,324628
2.95339,333481
2.95945,338310
2.96,342743
2.96,343233
2.96552,343339
2.97158,343655
2.98371,343957
2.99584,344380
3.00797,344806
3.0201,345235
3.03223,345668
3.04436,346104
3.05648,346543
3.06861,346987
3.08074,347434
3.09287,347884
3.105,348339
3.11713,348798
3.12926,349261
3.14139,349728
3.15352,350200
3.16564,350676
3.17777,351157
3.1899,351643
3.20203,352134
3.21416,352630
3.22629,353132
3.23842,353640
3.25055,354153
3.26268,354672
3.2748,355197
3.28693,355729
3.29906,356268
3.31119,356814
3.32332,357367
3.33545,357927
3.34758,358496
3.35971,359072
3.37184,359657
3.38396,360251
3.39609,360854
3.40822,361467
3.42035,362090
3.43248,362723
3.44461,363367
3.45674,364022
3.46887,364690
3.481,365369
3.49313,366062
3.50525,366768
3.51738,367488
3.52951,368223
3.54164,368973
3.55377,369739
3.5659,370522
3.57803,371323
3.59016,372142
3.60229,372981
3.61441,373840
3.62654,374720
3.63867,375622
3.6508,376548
3.66293,377498
3.67506,378473
3.68719,379476
3.69932,380506
3.71145,381566
3.72357,382657
3.7357,383780
3.74783,384938
3.75996,386131
3.77209,387362
3.78422,388633
3.79635,389945
3.80848,391301
3.82061,392702
3.83273,394152
3.84486,395652
3.85699,397206
3.86912,398816
3.88125,400486
3.89338,402217
3.90551,404015
3.91764,405881
3.92977,407821
3.94189,409838
3.95402,411937
3.96615,414121
3.97828,416397
3.99041,418770
4.00254,421245
4.01467,423829
4.0268,426529
4.03893,429352
4.05105,432307
4.06318,435402
4.07531,438648
4.08744,442055
4.09957,445637
4.1117,449408
4.12383,453382
4.13596,457578
4.14809,462016
4.16021,466719
4.17234,471715
4.18447,477034
4.1966,482712
4.20873,488793
4.22086,495324
4.23299,502366
4.24512,509987
4.25725,518269
4.26938,527309
4.2815,537224
4.29363,548150
4.30576,560249
4.31789,573713
4.33002,588764
4.34215,605657
4.35428,623133
4.36,634415
4.36,64467.8
4.37854,45028.5
4.39066,2479.79
4.40279,183.943
4.41492,13.8217
4.42705,1.04795
4.43918,0.0807313
4.45131,0.00640796
4.46344,0.000546928
4.47557,5.96622e-05
4.4877,1.06858e-05
4.49982,2.90592e-06
4.51195,1.14513e-06
4.52408,6.22719e-07
4.53621,4.24403e-07
4.54834,3.30696e-07
4.5726,1.23766e-06
4.58473,2.24355e-06
4.59686,2.69967e-06
4.60898,2.72819e-06
4.62111,2.70681e-06
4.63324,2.68241e-06
4.64537,2.6592e-06
4.6575,2.63732e-06
4.66963,2.61659e-06
4.68176,2.59682e-06
4.69389,2.57783e-06
4.70602,2.55935e-06
4.71814,2.54047e-06
4.73027,2.51709e-06
4.7424,2.47353e-06
4.75453,2.37502e-06
4.76666,2.24103e-06
4.77879,2.0874e-06
4.79092,1.88768e-06
4.80305,1.62131e-06
4.81518,1.23877e-06
4.8273,7.49484e-07
4.83943,3.36806e-07
4.85156,1.18716e-07
4.86369,3.82743e-08
4.87582,1.33603e-08
4.88795,5.73355e-09
4.91221,3.63273e-09
4.92434,5.51491e-10
4.93646,1.45087e-10
4.94859,5.46568e-11
4.96072,1.25883e-11
4.97285,1.55278e-09
4.99711,5.45636e-08
5.02137,2.98703e-06
5.04562,0.000140611
5.06988,0.0070287
5.09414,0.351342
5.1184,8.94445
5.13053,190.946
5.14266,1498.27
5.14872,10628
5.15479,33495.7
5.15782,84786.8
5.15933,135547
5.16,154557
5.16,163972
5.16085,122420
5.16237,84718.7
5.16388,52837.4
5.1654,33064.6
5.16691,20735.8
5.16843,13022.1
5.16995,8185.55
5.17146,5149.1
5.17298,3241.66
5.17449,2043.68
5.17601,1292.45
5.17753,823.528
5.17904,534.411
5.18056,361.935
5.18208,268.442
5.18359,233.52
5.18511,249.543
5.18662,320.002
5.18814,460.258
5.18966,700.885
5.19117,1094.32
5.19269,1726.24
5.1942,2734.11
5.19572,4336.86
5.19724,6881.68
5.19875,10917.6
5.20027,17309.4
5.20178,27412.1
5.2033,43330.1
5.20482,68284.2
5.20633,107080
5.20785,166562
5.20937,224687
5.21,277765
5.21,148035
5.21088,128050
5.2124,89873.8
5.21543,50618
5.22149,28556.3
5.22756,11671.7
5.23969,3615.78
5.26395,930.781
5.2882,101.578
5.33672,10.872
5.38523,0.610424
5.43375,0.0342767
5.48227,0.00192473
5.53078,0.000108079
5.5793,6.06894e-06
5.62781,3.40788e-07
5.67633,1.91363e-08
5.72484,1.07456e-09
5.77336,6.03397e-11
5.82188,3.38826e-12
5.87039,1.90261e-13
5.91891,1.06838e-14
5.96742,5.99931e-16

"x","y"
0,0
0.00151611,0
0.00303223,0
0.00454834,0
0.00606445,0
0.00758057,0
0.00909668,0
0.0106128,0
0.0121289,0
0.013645,0
0.0151611,0
0.0166772,0
0.0181934,0
0.0197095,0
0.0212256,0
0.0227417,0
0.0242578,0
0.0257739,0
0.02729,0
0.0288062,0
0.0303223,0
0.0318384,0
0.0333545,0
0.0348706,0
0.0363867,0
0.0379028,0
0.0394189,0
0.0409351,0
0.0424512,0
0.0439673,0
0.0454834,0
0.0469995,0
0.0485156,0
0.05,0
0.05,2.55603e+18
0.0500317,5.29738e+16
0.0515479,1.91907e+14
0.0545801,0
0.0606445,0
0.0727734,0
0.0970312,0
0.121289,0
0.145547,0
0.169805,0
0.194062,0
0.21832,0
0.242578,0
0.266836,0
0.291094,0
0.315352,0
0.339609,0
0.363867,0
0.388125,0
0.412383,0
0.436641,0
0.460898,0
0.485156,0
0.509414,0
0.533672,0
0.55793,0
0.582187,0
0.606445,0
0.630703,0
0.654961,0
0.679219,0
0.703477,0
0.727734,0
0.751992,0
0.77625,0
0.800508,0
0.824766,0
0.836895,0
0.842959,0
0.845991,0.000126246
0.849023,0.000190553
0.85,0
0.85,0
0.85054,0
0.852056,0
0.853572,0
0.855088,0
0.856604,0
0.85812,0
0.859636,0
0.861152,0
0.862668,0
0.864185,0
0.865701,0
0.867217,0
0.868733,0
0.870249,0
0.871765,0
0.873281,0
0.874797,0
0.876313,0
0.87783,0
0.879346,0
0.880862,0
0.882378,0
0.883894,0
0.88541,0
0.886926,0
0.888442,0
0.889958,0
0.891475,0
0.892991,0
0.894507,0
0.896023,0
0.897539,0
0.899055,0
0.9,0
0.9,0
0.900571,0
0.903604,0
0.909668,0
0.921797,0
0.946055,0
0.970312,0
1.01883,0
1.06734,0
1.11586,0
1.16437,0
1.21289,0
1.26141,0
1.30992,0
1.35844,0
1.40695,0
1.45547,0
1.50398,0
1.5525,0
1.60102,0
1.64953,0
1.69805,0
1.74656,0
1.79508,0
1.84359,0
1.89211,0
1.94063,0
1.98914,0
2.03766,0
2.08617,0
2.13469,0
2.1832,0
2.23172,0
2.28023,0
2.32875,0
2.37727,0
2.42578,0
2.4743,0
2.52281,0
2.57133,0
2.61984,0
2.6441,0
2.66836,0
2.68049,0
2.68655,0
2.69262,0
2.69565,0
2.69868,0
2.7,0
2.7,0
2.7002,0
2.70171,0
2.70323,0
2.70475,0
2.70626,0
2.70778,0
2.70929,0
2.71081,0
2.71233,0
2.71384,0
2.71536,0
2.71687,0
2.71839,0
2.71991,0
2.72142,0
2.72294,0
2.72446,0
2.72597,0
2.72749,0
2.729,0
2.73052,0
2.73204,0
2.73355,0
2.73507,0
2.73658,0
2.7381,0
2.73962,0
2.74113,0
2.74265,0
2.74417,0
2.74568,0
2.7472,0
2.74871,0
2.75,4.23952e-18
2.75,0
2.75023,1.56101e-16
2.75326,3.51337e-13
2.75933,2.55742e-09
2.76539,3.43674e-06
2.77146,0.00107184
2.77752,0.112998
2.78358,5.27085
2.78965,132.035
2.79571,2045.99
2.80178,21781.6
2.80784,172435
2.81391,1.0783e+06
2.81997,5.57783e+06
2.82604,2.47145e+07
2.8321,9.62646e+07
2.83816,3.35952e+08
2.84423,1.06527e+09
2.85029,3.10167e+09
2.85636,8.36192e+09
2.86242,2.10188e+10
2.86849,4.95602e+10
2.87455,1.10215e+11
2.88062,2.32313e+11
2.88668,4.66234e+11
2.89274,8.94595e+11
2.89881,1.64734e+12
2.90487,2.92127e+12
2.91094,5.00436e+12
2.917,8.30516e+12
2.92307,1.33871e+13
2.92913,2.10079e+13
2.9352,3.21616e+13
2.94126,4.81401e+13
2.94732,7.04295e+13
2.95339,1.02779e+14
2.95945,1.24231e+14
2.96,1.41888e+14
2.96,4.02899e+13
2.96552,1.05653e+14
2.97158,1.56285e+14
2.98371,1.52191e+14
2.99584,1.5611e+14
3.00797,1.59531e+14
3.0201,1.63083e+14
3.03223,1.66739e+14
3.04436,1.70503e+14
3.05648,1.74382e+14
3.06861,1.78378e+14
3.08074,1.82497e+14
3.09287,1.86743e+14
3.105,1.91123e+14
3.11713,1.95642e+14
3.12926,2.00305e+14
3.14139,2.0512e+14
3.15352,2.10092e+14
3.16564,2.15228e+14
3.17777,2.20536e+14
3.1899,2.26025e+14
3.20203,2.31701e+14
3.21416,2.37574e+14
3.22629,2.43654e+14
3.23842,2.4995e+14
3.25055,2.56472e+14
3.26268,2.63233e+14
3.2748,2.70244e+14
3.28693,2.77518e+14
3.29906,2.85068e+14
3.31119,2.92909e+14
3.32332,3.01057e+14
3.33545,3.09528e+14
3.34758,3.18339e+14
3.35971,3.27511e+14
3.37184,3.37063e+14
3.38396,3.47018e+14
3.39609,3.57398e+14
3.40822,3.68229e+14
3.42035,3.79539e+14
3.43248,3.91356e+14
3.44461,4.03713e+14
3.45674,4.16643e+14
3.46887,4.30183e+14
3.481,4.44374e+14
3.49313,4.59258e+14
3.50525,4.74882e+14
3.51738,4.91297e+14
3.52951,5.08559e+14
3.54164,5.26726e+14
3.55377,5.45865e+14
3.5659,5.66047e+14
3.57803,5.87349e+14
3.59016,6.09857e+14
3.60229,6.33662e+14
3.61441,6.58868e+14
3.62654,6.85585e+14
3.63867,7.13937e+14
3.6508,7.44057e+14
3.66293,7.76095e+14
3.67506,8.10215e+14
3.68719,8.46596e+14
3.69932,8.85441e+14
3.71145,9.26969e+14
3.72357,9.71428e+14
3.7357,1.01909e+15
3.74783,1.07026e+15
3.75996,1.12528e+15
3.77209,1.18453e+15
3.78422,1.24842e+15
3.79635,1.31745e+15
3.80848,1.39213e+15
3.82061,1.47308e+15
3.83273,1.56098e+15
3.84486,1.65658e+15
3.85699,1.76075e+15
3.86912,1.87449e+15
3.88125,1.99891e+15
3.89338,2.13528e+15
3.90551,2.28508e+15
3.91764,2.44996e+15
3.92977,2.63186e+15
3.94189,2.83298e+15
3.95402,3.05587e+15
3.96615,3.30351e+15
3.97828,3.57932e+15
3.99041,3.88731e+15
4.00254,4.23218e+15
4.01467,4.61944e+15
4.0268,5.05555e+15
4.03893,5.54821e+15
4.05105,6.10652e+15
4.06318,6.74138e+15
4.07531,7.46582e+15
4.08744,8.29557e+15
4.09957,9.24971e+15
4.1117,1.03515e+16
4.12383,1.16294e+16
4.13596,1.31188e+16
4.14809,1.48634e+16
4.16021,1.69185e+16
4.17234,1.93538e+16
4.18447,2.22584e+16
4.1966,2.57475e+16
4.20873,2.99714e+16
4.22086,3.51286e+16
4.23299,4.14849e+16
4.24512,4.94003e+16
4.25725,5.93707e+16
4.26938,7.20889e+16
4.2815,8.85391e+16
4.29363,1.10145e+17
4.30576,1.39008e+17
4.31789,1.78161e+17
4.33002,2.37814e+17
4.34215,2.02165e+17
4.35428,1.37648e+17
4.36,3.18972e+16
4.36,2.93596e-38
4.37854,1.17787e-11
4.39066,3.74347e-27
4.40279,7.759e-156
4.41492,0
4.42705,0
4.43918,0
4.45131,0
4.46344,0
4.47557,0
4.4877,0
4.49982,0
4.51195,0
4.52408,0
4.53621,0
4.54834,0
4.5726,0
4.58473,0
4.59686,0
4.60898,0
4.62111,0
4.63324,0
4.64537,0
4.6575,0
4.66963,0
4.68176,0
4.69389,0
4.70602,0
4.71814,0
4.73027,0
4.7424,0
4.75453,0
4.76666,0
4.77879,0
4.79092,0
4.80305,0
4.81518,0
4.8273,0
4.83943,0
4.85156,0
4.86369,0
4.87582,0
4.88795,0
4.91221,0
4.92434,0
4.93646,0
4.94859,0
4.96072,0
4.97285,0
4.99711,0
5.02137,0
5.04562,0
5.06988,0
5.09414,0
5.1184,0
5.13053,4.44426e-195
5.14266,1.10178e-105
5.14872,2.78105e-48
5.15479,4.83631e-26
5.15782,8.77724e-26
5.15933,1.91059e-96
5.16,0
5.16,1.43542e-233
5.16085,0
5.16237,0
5.16388,0
5.1654,0
5.16691,0
5.16843,0
5.16995,0
5.17146,0
5.17298,0
5.17449,0
5.17601,0
5.17753,0
5.17904,0
5.18056,0
5.18208,0
5.18359,0
5.18511,0
5.18662,0
5.18814,0
5.18966,0
5.19117,0
5.19269,0
5.1942,0
5.19572,0
5.19724,0
5.19875,0
5.20027,0
5.20178,0
5.2033,0
5.20482,0
5.20633,0
5.20785,0
5.20937,0
5.21,0
5.21,0
5.21088,0
5.2124,0
5.21543,0
5.22149,0
5.22756,0
5.23969,0
5.26395,0
5.2882,0
5.33672,0
5.38523,0
5.43375,0
5.48227,0
5.53078,0
5.5793,0
5.62781,0
5.67633,0
5.72484,0
5.77336,0
5.82188,0
5.87039,0
5.91891,0
5.96742,0



==> data/v2_images/x8_230.csv <==
"x","y"
0,3.94321e-07
0.00128027,5.28728e-07
0.00151611,5.53483e-07
0.00279639,1.05995e-06
0.00303223,1.15323e-06
0.0043125,2.42804e-06
0.00454834,2.66287e-06
0.00582861,5.70915e-06
0.00606445,6.27032e-06
0.00734473,1.34811e-05
0.00758057,1.48094e-05
0.00886084,3.1846e-05
0.00909668,3.49843e-05
0.010377,7.52224e-05
0.0106128,8.26347e-05
0.0118931,0.000177666
0.0121289,0.000195171
0.0134092,0.000419605
0.013645,0.000460948
0.0149253,0.000990991
0.0151611,0.00108863
0.0164414,0.00234043
0.0166772,0.00257102
0.0179575,0.00552737
0.0181934,0.00607196
0.0194736,0.0130539
0.0197095,0.0143401
0.0209897,0.0308293
0.0212256,0.0338668
0.0225059,0.0728093
0.0227417,0.0799829
0.024022,0.171953
0.0242578,0.188895
0.0255381,0.406099
0.0257739,0.44611
0.0270542,0.959079
0.02729,1.05357
0.0285703,2.26505
0.0288062,2.48822
0.0300864,5.34936
0.0303223,5.87641
0.0316025,12.6336
0.0318384,13.8784
0.0331187,29.8374
0.0333545,32.7772
0.0346348,70.4703
0.0348706,77.4138
0.0361509,166.45
0.0363867,182.851
0.037667,393.22
0.0379028,431.973
0.0391831,929.321
0.0394189,1020.94
0.0406992,2198.43
0.0409351,2415.34
0.0422153,5212.53
0.0424512,5727.8
0.0437314,12425.6
0.0439673,13659.4
0.0452476,29998.5
0.0454834,33008.3
0.0467637,74620.4
0.0469995,82285.7
0.0482798,196984
0.0485156,218113
0.0497691,304620
0.05,320556
0.05,745380
0.0500268,698653
0.051312,595613
0.0515479,578218
0.0541084,345048
0.0545801,302096
0.0597012,104607
0.0606445,68228.2
0.0708867,12469.7
0.0727734,2197.82
0.0932578,363.313
0.0970313,25.2929
0.117516,4.05995
0.121289,0.146932
0.141773,0.0235851
0.145547,0.000853538
0.166031,0.000136998
0.169805,4.94662e-06
0.190289,8.6251e-07
0.194063,1.093e-07
0.214547,1.09072e-07
0.21832,1.08929e-07
0.238805,1.08992e-07
0.242578,1.08993e-07
0.263063,1.09045e-07
0.266836,1.09044e-07
0.28732,1.09102e-07
0.291094,1.09101e-07
0.311578,1.09165e-07
0.315352,1.09165e-07
0.335836,1.09235e-07
0.339609,1.09236e-07
0.360094,1.09312e-07
0.363867,1.09313e-07
0.384352,1.09396e-07
0.388125,1.09398e-07
0.408609,1.09487e-07
0.412383,1.09489e-07
0.432867,1.09584e-07
0.436641,1.09587e-07
0.457125,1.09689e-07
0.460898,1.09692e-07
0.481383,1.098e-07
0.485156,1.09804e-07
0.505641,1.09919e-07
0.509414,1.09924e-07
0.529898,1.10045e-07
0.533672,1.1005e-07
0.554156,1.10178e-07
0.55793,1.10183e-07
0.578414,1.10318e-07
0.582188,1.10324e-07
0.602672,1.10466e-07
0.606445,1.10473e-07
0.62693,1.10621e-07
0.630703,1.10628e-07
0.651188,1.10784e-07
0.654961,1.10792e-07
0.675445,1.10954e-07
0.679219,1.10963e-07
0.699703,1.11155e-07
0.703477,1.11166e-07
0.723961,1.20788e-07
0.727734,1.22102e-07
0.748219,5.85613e-06
0.751992,6.91212e-06
0.772477,0.00100408
0.77625,0.00118779
0.796734,0.172843
0.800508,0.204466
0.820992,15.0626
0.824766,17.7998
0.835008,526.248
0.836895,619.95
0.842016,5683.51
0.842959,6616.74
0.84552,35274.2
0.845991,40555.7
0.848552,81207.9
0.849023,88699.3
0.849848,151438
0.85,189982
0.85,162998
0.850456,183148
0.85054,181879
0.85182,173958
0.852056,172496
0.853336,162483
0.853572,160640
0.854852,152302
0.855088,150767
0.856368,143683
0.856604,142379
0.857884,136267
0.85812,135142
0.8594,129805
0.859636,128821
0.860917,124113
0.861152,123245
0.862433,119057
0.862668,118285
0.863949,114531
0.864185,113838
0.865465,110450
0.865701,109824
0.866981,106747
0.867217,106178
0.868497,103366
0.868733,102846
0.870013,100260
0.870249,99781.6
0.871529,97389.1
0.871765,96946.4
0.873045,94719.1
0.873281,94306.7
0.874562,92219.6
0.874797,91832.8
0.876078,89863.5
0.876313,89498.3
0.877594,87626.4
0.87783,87278.9
0.87911,85485.3
0.879346,85151.9
0.880626,83419.9
0.880862,83097.6
0.882142,81415.6
0.882378,81102.1
0.883658,79455.4
0.883894,79148
0.885174,77514.9
0.88541,77209.5
0.88669,75566.1
0.886926,75258.2
0.888207,73576.8
0.888442,73261
0.889723,71507.7
0.889958,71177.5
0.891239,69308.2
0.891475,68955.1
0.892755,66909.4
0.892991,66521.5
0.894271,64212.7
0.894507,63773
0.895787,61069.1
0.896023,60551.5
0.897303,57239.9
0.897539,56602.1
0.898819,53235.6
0.899055,52583.8
0.899853,50135.4
0.9,46070.4
0.9,49660.1
0.900482,40910.6
0.900571,39891.9
0.903132,33215.3
0.903604,31860.5
0.908725,24342.4
0.909668,22710.2
0.91991,17917.7
0.921797,16613.7
0.942281,15273.3
0.946055,14627.6
0.966539,14951.2
0.970313,14456.8
1.01128,15182.1
1.01883,14985.6
1.0598,16023.2
1.06734,15932.7
1.10831,16963.7
1.11586,16966.6
1.15683,17989.4
1.16438,18037.5
1.20534,19052.1
1.21289,19130.5
1.25386,20136.6
1.26141,20245.2
1.30238,21242.3
1.30992,21381.6
1.35089,22369.1
1.35844,22533.8
1.39941,23511.1
1.40695,23692.4
1.44792,24658.9
1.45547,24848.6
1.49644,25803.7
1.50398,25997.2
1.54495,26940.6
1.5525,27136
1.59347,28067.1
1.60102,28263.8
1.64198,29182.2
1.64953,29379.9
1.6905,30285.4
1.69805,30484.1
1.73902,31376.1
1.74656,31575.8
1.78753,32454
1.79508,32654.7
1.83605,33518.7
1.84359,33720.5
1.88456,34569.8
1.89211,34772.8
1.93308,35607
1.94063,35811.2
1.98159,36630
1.98914,36835.5
2.03011,37638.3
2.03766,37845.3
2.07863,38631.7
2.08617,38840.2
2.12714,39609.8
2.13469,39819.9
2.17566,40572.2
2.1832,40784.1
2.22417,41518.6
2.23172,41732.3
2.27269,42448.7
2.28023,42664.4
2.3212,43362
2.32875,43579.9
2.36972,44258.3
2.37727,44478.5
2.41823,45137.2
2.42578,45359.9
2.46675,45998.4
2.4743,46223.8
2.51527,46841.6
2.52281,47069.8
2.56378,47666.5
2.57133,47897.7
2.6123,47992.7
2.61984,48181.9
2.64033,48881.5
2.6441,49041.5
2.66459,48943.2
2.66836,49045.7
2.6786,49205.2
2.68049,49276.9
2.68561,49643.3
2.68655,49674.6
2.69167,49451.8
2.69262,49486.5
2.69518,49800.6
2.69565,49810.3
2.69821,49523.8
2.69868,49549.1
2.69979,49217.1
2.7,49257.2
2.7,51140.3
2.70017,50802.4
2.7002,50819.4
2.70148,49986
2.70171,50018
2.70299,50132.7
2.70323,50154.6
2.70451,50270.1
2.70475,50292.1
2.70603,50408.5
2.70626,50430.7
2.70754,50547.8
2.70778,50570.2
2.70906,50688.2
2.70929,50710.7
2.71057,50829.5
2.71081,50852.2
2.71209,50971.9
2.71233,50994.7
2.71361,51115.3
2.71384,51138.2
2.71512,51259.7
2.71536,51282.8
2.71664,51405.1
2.71687,51428.4
2.71816,51551.6
2.71839,51575
2.71967,51699.2
2.71991,51722.8
2.72119,51847.8
2.72142,51871.6
2.7227,51997.5
2.72294,52021.5
2.72422,52148.3
2.72446,52172.4
2.72574,52300.3
2.72597,52324.5
2.72725,52453.3
2.72749,52477.7
2.72877,52607.5
2.729,52632.1
2.73028,52762.8
2.73052,52787.6
2.7318,52919.3
2.73204,52944.2
2.73332,53076.9
2.73355,53102.1
2.73483,53235.8
2.73507,53261.1
2.73635,53395.8
2.73658,53421.3
2.73786,53557
2.7381,53582.7
2.73938,53719.5
2.73962,53745.3
2.7409,53883.1
2.74113,53909.2
2.74241,54048.1
2.74265,54074.3
2.74393,54214.3
2.74417,54240.7
2.74545,54381.8
2.74568,54408.4
2.74696,54550.5
2.7472,54577.4
2.74848,54642.8
2.74871,54670.2
2.7498,54182.2
2.75,56274.8
2.75,54240.9
2.75019,57792.5
2.75023,58131.1
2.75279,61161.1
2.75326,61871.9
2.75838,66963.4
2.75933,67987.9
2.76445,75206.7
2.76539,76566.8
2.77051,83821.1
2.77146,85186.6
2.77658,92466.8
2.77752,93836
2.78264,101135
2.78358,102507
2.78871,109822
2.78965,111196
2.79477,118521
2.79571,119897
2.80083,127232
2.80178,128609
2.8069,135951
2.80784,137329
2.81296,144677
2.81391,146056
2.81903,153409
2.81997,154789
2.82509,162146
2.82604,163526
2.83116,170887
2.8321,172268
2.83722,179631
2.83816,181012
2.84329,188379
2.84423,189760
2.84935,197128
2.85029,198510
2.85541,205880
2.85636,207262
2.86148,214634
2.86242,216016
2.86754,223389
2.86849,224772
2.87361,232146
2.87455,233529
2.87967,240904
2.88062,242287
2.88574,249663
2.88668,251047
2.8918,258423
2.89274,259807
2.89787,267184
2.89881,268568
2.90393,275945
2.90487,277330
2.90999,284708
2.91094,286092
2.91606,293470
2.917,294855
2.92212,302234
2.92307,303618
2.92819,310998
2.92913,312382
2.93425,319762
2.9352,321147
2.94032,328526
2.94126,329911
2.94638,337291
2.94732,338676
2.95245,346056
2.95339,347441
2.95851,351336
2.95945,352101
2.95991,355782
2.96,356473
2.96,357295
2.96466,357075
2.96552,357100
2.97064,357279
2.97158,357330
2.98182,357341
2.98371,357402
2.99395,357523
2.99584,357598
3.00608,357718
3.00797,357793
3.01821,357911
3.0201,357987
3.03034,358104
3.03223,358180
3.04247,358296
3.04436,358372
3.0546,358487
3.05648,358564
3.06673,358677
3.06861,358754
3.07886,358867
3.08074,358944
3.09098,359056
3.09287,359134
3.10311,359244
3.105,359322
3.11524,359431
3.11713,359510
3.12737,359618
3.12926,359698
3.1395,359805
3.14139,359884
3.15163,359990
3.15352,360070
3.16376,360175
3.16564,360256
3.17589,360360
3.17777,360441
3.18802,360544
3.1899,360625
3.20014,360727
3.20203,360809
3.21227,360910
3.21416,360993
3.2244,361093
3.22629,361176
3.23653,361275
3.23842,361359
3.24866,361457
3.25055,361541
3.26079,361639
3.26268,361723
3.27292,361820
3.2748,361905
3.28505,362001
3.28693,362086
3.29718,362181
3.29906,362267
3.3093,362362
3.31119,362448
3.32143,362542
3.32332,362629
3.33356,362723
3.33545,362810
3.34569,362903
3.34758,362991
3.35782,363083
3.35971,363172
3.36995,363263
3.37184,363352
3.38208,363444
3.38396,363533
3.39421,363624
3.39609,363714
3.40634,363805
3.40822,363895
3.41846,363986
3.42035,364077
3.43059,364167
3.43248,364258
3.44272,364348
3.44461,364440
3.45485,364530
3.45674,364622
3.46698,364712
3.46887,364805
3.47911,364895
3.481,364988
3.49124,365078
3.49313,365172
3.50337,365262
3.50525,365357
3.5155,365446
3.51738,365542
3.52763,365632
3.52951,365727
3.53975,365818
3.54164,365914
3.55188,366004
3.55377,366101
3.56401,366192
3.5659,366289
3.57614,366381
3.57803,366479
3.58827,366571
3.59016,366669
3.6004,366762
3.60229,366860
3.61253,366954
3.61441,367053
3.62466,367147
3.62654,367247
3.63679,367342
3.63867,367442
3.64891,367538
3.6508,367638
3.66104,367735
3.66293,367836
3.67317,367934
3.67506,368036
3.6853,368135
3.68719,368237
3.69743,368337
3.69932,368440
3.70956,368541
3.71145,368644
3.72169,368747
3.72357,368851
3.73382,368955
3.7357,369059
3.74595,369051
3.74783,369155
3.75807,369391
3.75996,369496
3.7702,369591
3.77209,369696
3.78233,369807
3.78422,369913
3.79446,370026
3.79635,370132
3.80659,370247
3.80848,370353
3.81872,370470
3.82061,370576
3.83085,370696
3.83273,370803
3.84298,370925
3.84486,371031
3.85511,371156
3.85699,371263
3.86723,371390
3.86912,371497
3.87936,371626
3.88125,371733
3.89149,371866
3.89338,371973
3.90362,372108
3.90551,372216
3.91575,372353
3.91764,372461
3.92788,372602
3.92977,372709
3.94001,372853
3.94189,372961
3.95214,373108
3.95402,373215
3.96427,373366
3.96615,373473
3.97639,373627
3.97828,373734
3.98852,373891
3.99041,373998
4.00065,374158
4.00254,374265
4.01278,374429
4.01467,374535
4.02491,374703
4.0268,374809
4.03704,374981
4.03893,375086
4.04917,375262
4.05105,375366
4.0613,375546
4.06318,375650
4.07343,375834
4.07531,375937
4.08555,376125
4.08744,376227
4.09768,376419
4.09957,376520
4.10981,376717
4.1117,376817
4.12194,377017
4.12383,377116
4.13407,377322
4.13596,377419
4.1462,377599
4.14809,377695
4.15833,377925
4.16021,378020
4.17046,378253
4.17234,378347
4.18259,378570
4.18447,378662
4.19471,378890
4.1966,378980
4.20684,379213
4.20873,379300
4.21897,379538
4.22086,379624
4.2311,379866
4.23299,379950
4.24323,380197
4.24512,380279
4.25536,380531
4.25725,380610
4.26749,380867
4.26938,380943
4.27962,381205
4.2815,381279
4.29175,381546
4.29363,381616
4.30388,381888
4.30576,381956
4.316,382233
4.31789,382298
4.32813,382580
4.33002,382641
4.34026,382928
4.34215,382987
4.35239,383202
4.35428,383243
4.35911,383391
4.36,383417
4.36,177237
4.36541,65138.3
4.36641,46906.4
4.36829,35898.7
4.38878,3995.69
4.39066,2516.37
4.39255,2409.78
4.41304,56.3146
4.41492,48.6605
4.41681,48.111
4.43729,1.00415
4.43918,0.964671
4.44107,0.961841
4.46155,0.0194583
4.46344,0.0192529
4.46532,0.0192384
4.48581,0.000386111
4.4877,0.000384923
4.48958,0.000384852
4.51007,7.71164e-06
4.51195,7.6993e-06
4.51384,7.69894e-06
4.53432,1.54268e-07
4.53621,1.54044e-07
4.5381,1.54041e-07
4.55858,3.11224e-09
4.56047,3.1082e-09
4.56236,3.10892e-09
4.58284,1.02104e-10
4.58473,1.0163e-10
4.58661,1.02034e-10
4.6071,5.69897e-11
4.60898,5.67219e-11
4.61087,5.71066e-11
4.63136,5.71994e-11
4.63324,5.69488e-11
4.63513,5.73105e-11
4.65561,5.80631e-11
4.6575,5.78277e-11
4.65939,5.8167e-11
4.67987,5.89581e-11
4.68176,5.87371e-11
4.68364,5.90549e-11
4.70413,5.98687e-11
4.70602,5.96616e-11
4.7079,5.99587e-11
4.72839,6.07922e-11
4.73027,6.05984e-11
4.73216,6.08756e-11
4.75264,6.17261e-11
4.75453,6.15457e-11
4.75642,6.18038e-11
4.7769,6.26687e-11
4.77879,6.25015e-11
4.78068,6.27407e-11
4.80116,6.36173e-11
4.80305,6.34639e-11
4.80493,6.36847e-11
4.82542,6.45705e-11
4.8273,6.44321e-11
4.82919,6.4633e-11
4.84968,6.55256e-11
4.85156,6.53986e-11
4.85345,6.55797e-11
4.87393,6.64766e-11
4.87582,6.63587e-11
4.87771,6.65242e-11
4.89819,6.74174e-11
4.90008,6.72363e-11
4.90196,6.74994e-11
4.92245,6.80956e-11
4.92434,6.7952e-11
4.92622,6.80519e-11
4.94671,5.47018e-11
4.94859,5.40542e-11
4.95048,5.42343e-11
4.97096,9.05291e-10
4.97285,1.12977e-09
4.99334,4.7871e-08
4.99711,5.64187e-08
5.01759,2.39299e-06
5.02137,2.82323e-06
5.04185,0.000119621
5.04562,0.000141128
5.06611,0.0059795
5.06988,0.00705454
5.09037,0.298896
5.09414,0.352634
5.11463,7.78902
5.1184,9.1583
5.12864,162.83
5.13053,191.136
5.14077,1301.72
5.14266,1506.28
5.14778,9210.81
5.14872,10630.1
5.15384,29963.3
5.15479,33524.6
5.15735,76820
5.15782,84795.5
5.1591,127653
5.15933,135548
5.1599,159551
5.16,154557
5.16,163972
5.16072,127421
5.16085,122422
5.16213,90583.3
5.16237,84718.3
5.16365,57796.4
5.16388,52837.2
5.16516,36140.2
5.1654,33064.5
5.16668,22653.5
5.16691,20735.7
5.16819,14222
5.16843,13022.1
5.16971,8937.86
5.16995,8185.51
5.17123,5621.41
5.17146,5149.07
5.17274,3538.36
5.17298,3241.65
5.17426,2230.03
5.17449,2043.67
5.17577,1409.3
5.17601,1292.44
5.17729,896.468
5.17753,823.525
5.17881,579.382
5.17904,534.408
5.18032,388.764
5.18056,361.934
5.18184,282.985
5.18208,268.441
5.18336,238.952
5.18359,233.52
5.18487,247.051
5.18511,249.544
5.18639,309.043
5.18662,320.003
5.1879,438.442
5.18814,460.26
5.18942,663.457
5.18966,700.888
5.19094,1033.12
5.19117,1094.32
5.19245,1627.94
5.19269,1726.24
5.19397,2577.34
5.1942,2734.13
5.19548,4087.56
5.19572,4336.88
5.197,6485.85
5.19724,6881.71
5.19852,10289.8
5.19875,10917.6
5.20003,16315.2
5.20027,17309.5
5.20155,25840.7
5.20178,27412.2
5.20306,40854.2
5.2033,43330.3
5.20458,64402.8
5.20482,68284.5
5.2061,101046
5.20633,107081
5.20761,157310
5.20785,166562
5.20913,215648
5.20937,224690
5.2099,269509
5.21,277765
5.21,148035
5.21074,131160
5.21088,128051
5.21216,95816.2
5.2124,89878.2
5.21496,56739.6
5.21543,50635.2
5.22055,31988.5
5.22149,28553.6
5.22662,14314.7
5.22756,11691.7
5.2378,4905.24
5.23969,3655.14
5.26017,1352.51
5.26395,928.302
5.28443,234.382
5.2882,106.525
5.32917,25.6975
5.33672,10.7969
5.37769,2.19349
5.38523,0.606207
5.4262,0.123159
5.43375,0.0340398
5.47472,0.00691566
5.48227,0.00191142
5.52323,0.000388332
5.53078,0.000107331
5.57175,2.18058e-05
5.5793,6.02691e-06
5.62027,1.22445e-06
5.62781,3.38426e-07
5.66878,6.8756e-08
5.67633,1.90035e-08
5.7173,3.86082e-09
5.72484,1.06709e-09
5.76581,2.16795e-10
5.77336,5.992e-11
5.81433,1.21736e-11
5.82188,3.36466e-12
5.86284,6.83577e-13
5.87039,1.88934e-13
5.91136,3.83845e-14
5.91891,1.06091e-14
5.95988,2.15539e-15
5.96742,5.95729e-16

"x","y"
0,1e-50
0.00128027,1e-50
0.00151611,1e-50
0.00279639,1e-50
0.00303223,1e-50
0.0043125,1e-50
0.00454834,1e-50
0.00582861,1e-50
0.00606445,1e-50
0.00734473,1e-50
0.00758057,1e-50
0.00886084,1e-50
0.00909668,1e-50
0.010377,1e-50
0.0106128,1e-50
0.0118931,1e-50
0.0121289,1e-50
0.0134092,1e-50
0.013645,1e-50
0.0149253,1e-50
0.0151611,1e-50
0.0164414,1e-50
0.0166772,1e-50
0.0179575,1e-50
0.0181934,1e-50
0.0194736,1e-50
0.0197095,1e-50
0.0209897,1e-50
0.0212256,1e-50
0.0225059,1e-50
0.0227417,1e-50
0.024022,1e-50
0.0242578,1e-50
0.0255381,1e-50
0.0257739,1e-50
0.0270542,1e-50
0.02729,1e-50
0.0285703,1e-50
0.0288062,1e-50
0.0300864,1e-50
0.0303223,1e-50
0.0316025,1e-50
0.0318384,1e-50
0.0331187,1e-50
0.0333545,1e-50
0.0346348,1e-50
0.0348706,1e-50
0.0361509,1e-50
0.0363867,1e-50
0.037667,1e-50
0.0379028,1e-50
0.0391831,1e-50
0.0394189,1e-50
0.0406992,1e-50
0.0409351,1e-50
0.0422153,1e-50
0.0424512,1e-50
0.0437314,1e-50
0.0439673,1e-50
0.0452476,1e-50
0.0454834,1e-50
0.0467637,1e-50
0.0469995,1e-50
0.0482798,1e-50
0.0485156,1e-50
0.0497691,1e-50
0.05,1e-50
0.05,2.55626e+18
0.0500268,9.68249e+16
0.051312,4.60364e+14
0.0515479,1.92062e+14
0.0541084,9.99186e-41
0.0545801,1e-50
0.0597012,1e-50
0.0606445,1e-50
0.0708867,1e-50
0.0727734,1e-50
0.0932578,1e-50
0.0970313,1e-50
0.117516,1e-50
0.121289,1e-50
0.141773,1e-50
0.145547,1e-50
0.166031,1e-50
0.169805,1e-50
0.190289,1e-50
0.194063,1e-50
0.214547,1e-50
0.21832,1e-50
0.238805,1e-50
0.242578,1e-50
0.263063,1e-50
0.266836,1e-50
0.28732,1e-50
0.291094,1e-50
0.311578,1e-50
0.315352,1e-50
0.335836,1e-50
0.339609,1e-50
0.360094,1e-50
0.363867,1e-50
0.384352,1e-50
0.388125,1e-50
0.408609,1e-50
0.412383,1e-50
0.432867,1e-50
0.436641,1e-50
0.457125,1e-50
0.460898,1e-50
0.481383,1e-50
0.485156,1e-50
0.505641,1e-50
0.509414,1e-50
0.529898,1e-50
0.533672,1e-50
0.554156,1e-50
0.55793,1e-50
0.578414,1e-50
0.582188,1e-50
0.602672,1e-50
0.606445,1e-50
0.62693,1e-50
0.630703,1e-50
0.651188,1e-50
0.654961,1e-50
0.675445,1e-50
0.679219,1e-50
0.699703,1e-50
0.703477,1e-50
0.723961,1e-50
0.727734,1e-50
0.748219,1e-50
0.751992,1e-50
0.772477,1e-50
0.77625,1e-50
0.796734,1e-50
0.800508,1e-50
0.820992,1e-50
0.824766,1e-50
0.835008,1e-50
0.836895,1e-50
0.842016,1e-50
0.842959,1e-50
0.84552,8.47113e-12
0.845991,0.000125736
0.848552,0.00017922
0.849023,0.000191378
0.849848,1.58498e-43
0.85,1e-50
0.85,1e-50
0.850456,1e-50
0.85054,1e-50
0.85182,1e-50
0.852056,1e-50
0.853336,1e-50
0.853572,1e-50
0.854852,1e-50
0.855088,1e-50
0.856368,1e-50
0.856604,1e-50
0.857884,1e-50
0.85812,1e-50
0.8594,1e-50
0.859636,1e-50
0.860917,1e-50
0.861152,1e-50
0.862433,1e-50
0.862668,1e-50
0.863949,1e-50
0.864185,1e-50
0.865465,1e-50
0.865701,1e-50
0.866981,1e-50
0.867217,1e-50
0.868497,1e-50
0.868733,1e-50
0.870013,1e-50
0.870249,1e-50
0.871529,1e-50
0.871765,1e-50
0.873045,1e-50
0.873281,1e-50
0.874562,1e-50
0.874797,1e-50
0.876078,1e-50
0.876313,1e-50
0.877594,1e-50
0.87783,1e-50
0.87911,1e-50
0.879346,1e-50
0.880626,1e-50
0.880862,1e-50
0.882142,1e-50
0.882378,1e-50
0.883658,1e-50
0.883894,1e-50
0.885174,1e-50
0.88541,1e-50
0.88669,1e-50
0.886926,1e-50
0.888207,1e-50
0.888442,1e-50
0.889723,1e-50
0.889958,1e-50
0.891239,1e-50
0.891475,1e-50
0.892755,1e-50
0.892991,1e-50
0.894271,1e-50
0.894507,1e-50
0.895787,1e-50
0.896023,1e-50
0.897303,1e-50
0.897539,1e-50
0.898819,1e-50
0.899055,1e-50
0.899853,1e-50
0.9,1e-50
0.9,1e-50
0.900482,1e-50
0.900571,1e-50
0.903132,1e-50
0.903604,1e-50
0.908725,1e-50
0.909668,1e-50
0.91991,1e-50
0.921797,1e-50
0.942281,1e-50
0.946055,1e-50
0.966539,1e-50
0.970313,1e-50
1.01128,1e-50
1.01883,1e-50
1.0598,1e-50
1.06734,1e-50
1.10831,1e-50
1.11586,1e-50
1.15683,1e-50
1.16438,1e-50
1.20534,1e-50
1.21289,1e-50
1.25386,1e-50
1.26141,1e-50
1.30238,1e-50
1.30992,1e-50
1.35089,1e-50
1.35844,1e-50
1.39941,1e-50
1.40695,1e-50
1.44792,1e-50
1.45547,1e-50
1.49644,1e-50
1.50398,1e-50
1.54495,1e-50
1.5525,1e-50
1.59347,1e-50
1.60102,1e-50
1.64198,1e-50
1.64953,1e-50
1.6905,1e-50
1.69805,1e-50
1.73902,1e-50
1.74656,1e-50
1.78753,1e-50
1.79508,1e-50
1.83605,1e-50
1.84359,1e-50
1.88456,1e-50
1.89211,1e-50
1.93308,1e-50
1.94063,1e-50
1.98159,1e-50
1.98914,1e-50
2.03011,1e-50
2.03766,1e-50
2.07863,1e-50
2.08617,1e-50
2.12714,1e-50
2.13469,1e-50
2.17566,1e-50
2.1832,1e-50
2.22417,1e-50
2.23172,1e-50
2.27269,1e-50
2.28023,1e-50
2.3212,1e-50
2.32875,1e-50
2.36972,1e-50
2.37727,1e-50
2.41823,1e-50
2.42578,1e-50
2.46675,1e-50
2.4743,1e-50
2.51527,1e-50
2.52281,1e-50
2.56378,1e-50
2.57133,1e-50
2.6123,1e-50
2.61984,1e-50
2.64033,1e-50
2.6441,1e-50
2.66459,1e-50
2.66836,1e-50
2.6786,1e-50
2.68049,1e-50
2.68561,1e-50
2.68655,1e-50
2.69167,1e-50
2.69262,1e-50
2.69518,1e-50
2.69565,1e-50
2.69821,1e-50
2.69868,1e-50
2.69979,1e-50
2.7,1e-50
2.7,1e-50
2.70017,1e-50
2.7002,1e-50
2.70148,1e-50
2.70171,1e-50
2.70299,1e-50
2.70323,1e-50
2.70451,1e-50
2.70475,1e-50
2.70603,1e-50
2.70626,1e-50
2.70754,1e-50
2.70778,1e-50
2.70906,1e-50
2.70929,1e-50
2.71057,1e-50
2.71081,1e-50
2.71209,1e-50
2.71233,1e-50
2.71361,1e-50
2.71384,1e-50
2.71512,1e-50
2.71536,1e-50
2.71664,1e-50
2.71687,1e-50
2.71816,1e-50
2.71839,1e-50
2.71967,1e-50
2.71991,1e-50
2.72119,1e-50
2.72142,1e-50
2.7227,1e-50
2.72294,1e-50
2.72422,1e-50
2.72446,1e-50
2.72574,1e-50
2.72597,1e-50
2.72725,1e-50
2.72749,1e-50
2.72877,1e-50
2.729,1e-50
2.73028,1e-50
2.73052,1e-50
2.7318,1e-50
2.73204,1e-50
2.73332,1e-50
2.73355,1e-50
2.73483,1e-50
2.73507,1e-50
2.73635,1e-50
2.73658,1e-50
2.73786,1e-50
2.7381,1e-50
2.73938,1e-50
2.73962,1e-50
2.7409,1e-50
2.74113,1e-50
2.74241,1e-50
2.74265,1e-50
2.74393,1e-50
2.74417,1e-50
2.74545,1e-50
2.74568,1e-50
2.74696,1e-50
2.7472,1e-50
2.74848,1e-50
2.74871,1e-50
2.7498,1e-50
2.75,0.00436233
2.75,1e-50
2.75019,0.0107429
2.75023,0.0161945
2.75279,0.112225
2.75326,0.263952
2.75838,3.26532
2.75933,8.46013
2.76445,91.8193
2.76539,202.694
2.77051,1618.39
2.77146,3081.33
2.77658,19142.8
2.77752,32655.3
2.78264,165842
2.78358,260213
2.78871,1.12414e+06
2.78965,1.65272e+06
2.79477,6.25972e+06
2.79571,8.74018e+06
2.80083,2.96287e+07
2.80178,3.96804e+07
2.8069,1.22027e+08
2.80784,1.5793e+08
2.81296,4.44622e+08
2.81391,5.59288e+08
2.81903,1.45176e+09
2.81997,1.78288e+09
2.82509,4.29433e+09
2.82604,5.16724e+09
2.83116,1.16207e+10
2.8321,1.37398e+10
2.83722,2.90245e+10
2.83816,3.38012e+10
2.84329,6.74562e+10
2.84423,7.75285e+10
2.84935,1.46959e+11
2.85029,1.66964e+11
2.85541,3.021e+11
2.85636,3.39758e+11
2.86148,5.89444e+11
2.86242,6.57002e+11
2.86754,1.09734e+12
2.86849,1.21341e+12
2.87361,1.95818e+12
2.87455,2.15001e+12
2.87967,3.36321e+12
2.88062,3.66934e+12
2.88574,5.57974e+12
2.88668,6.05307e+12
2.8918,8.97061e+12
2.89274,9.68175e+12
2.89787,1.40154e+13
2.89881,1.50564e+13
2.90393,2.13333e+13
2.90487,2.28214e+13
2.90999,3.17065e+13
2.91094,3.37883e+13
2.91606,4.61042e+13
2.917,4.89595e+13
2.92212,6.57067e+13
2.92307,6.95523e+13
2.92819,9.19307e+13
2.92913,9.70252e+13
2.93425,1.26426e+14
2.9352,1.33066e+14
2.94032,1.714e+14
2.94126,1.80015e+14
2.94638,2.26127e+14
2.94732,2.36213e+14
2.95245,3.33605e+14
2.95339,3.58211e+14
2.95851,3.35464e+14
2.95945,3.37426e+14
2.95991,9.28159e+13
2.96,7.82834e+13
2.96,3.6093e+14
2.96466,3.89129e+14
2.96552,3.90331e+14
2.97064,4.26884e+14
2.97158,4.36677e+14
2.98182,4.09148e+14
2.98371,4.07143e+14
2.99395,4.07912e+14
2.99584,4.08903e+14
3.00608,4.09517e+14
3.00797,4.10453e+14
3.01821,4.11082e+14
3.0201,4.12031e+14
3.03034,4.12668e+14
3.03223,4.13627e+14
3.04247,4.14274e+14
3.04436,4.15245e+14
3.0546,4.15905e+14
3.05648,4.16886e+14
3.06673,4.17561e+14
3.06861,4.18554e+14
3.07886,4.19246e+14
3.08074,4.2025e+14
3.09098,4.20963e+14
3.09287,4.21978e+14
3.10311,4.22714e+14
3.105,4.23741e+14
3.11524,4.24502e+14
3.11713,4.25541e+14
3.12737,4.2633e+14
3.12926,4.27381e+14
3.1395,4.28201e+14
3.14139,4.29265e+14
3.15163,4.30119e+14
3.15352,4.31196e+14
3.16376,4.32086e+14
3.16564,4.33176e+14
3.17589,4.34106e+14
3.17777,4.3521e+14
3.18802,4.36183e+14
3.1899,4.373e+14
3.20014,4.38319e+14
3.20203,4.39451e+14
3.21227,4.40518e+14
3.21416,4.41665e+14
3.2244,4.42785e+14
3.22629,4.43947e+14
3.23653,4.45122e+14
3.23842,4.46299e+14
3.24866,4.47534e+14
3.25055,4.48726e+14
3.26079,4.50024e+14
3.26268,4.51232e+14
3.27292,4.52595e+14
3.2748,4.53821e+14
3.28505,4.55253e+14
3.28693,4.56495e+14
3.29718,4.58001e+14
3.29906,4.5926e+14
3.3093,4.60842e+14
3.31119,4.6212e+14
3.32143,4.63781e+14
3.32332,4.65078e+14
3.33356,4.66823e+14
3.33545,4.68138e+14
3.34569,4.6997e+14
3.34758,4.71305e+14
3.35782,4.73227e+14
3.35971,4.74582e+14
3.36995,4.76599e+14
3.37184,4.77974e+14
3.38208,4.80088e+14
3.38396,4.81485e+14
3.39421,4.837e+14
3.39609,4.85118e+14
3.40634,4.87438e+14
3.40822,4.88879e+14
3.41846,4.91306e+14
3.42035,4.9277e+14
3.43059,4.95308e+14
3.43248,4.96796e+14
3.44272,4.99448e+14
3.44461,5.0096e+14
3.45485,5.0373e+14
3.45674,5.05267e+14
3.46698,5.08157e+14
3.46887,5.0972e+14
3.47911,5.12732e+14
3.481,5.14323e+14
3.49124,5.17461e+14
3.49313,5.19079e+14
3.50337,5.22345e+14
3.50525,5.23992e+14
3.5155,5.27389e+14
3.51738,5.29065e+14
3.52763,5.32596e+14
3.52951,5.34302e+14
3.53975,5.37969e+14
3.54164,5.39706e+14
3.55188,5.43512e+14
3.55377,5.4528e+14
3.56401,5.49228e+14
3.5659,5.51029e+14
3.57614,5.5512e+14
3.57803,5.56955e+14
3.58827,5.61192e+14
3.59016,5.63062e+14
3.6004,5.67448e+14
3.60229,5.69354e+14
3.61253,5.73892e+14
3.61441,5.75835e+14
3.62466,5.80528e+14
3.62654,5.82508e+14
3.63679,5.87359e+14
3.63867,5.89378e+14
3.64891,5.94391e+14
3.6508,5.96451e+14
3.66104,6.01629e+14
3.66293,6.03729e+14
3.67317,6.09077e+14
3.67506,6.1122e+14
3.6853,6.16741e+14
3.68719,6.18927e+14
3.69743,6.24627e+14
3.69932,6.26858e+14
3.70956,6.3274e+14
3.71145,6.35018e+14
3.72169,6.41088e+14
3.72357,6.43413e+14
3.73382,6.49685e+14
3.7357,6.52059e+14
3.74595,6.65564e+14
3.74783,6.68015e+14
3.75807,6.60619e+14
3.75996,6.63067e+14
3.7702,6.7696e+14
3.77209,6.79489e+14
3.78233,6.86599e+14
3.78422,6.89183e+14
3.79446,6.96514e+14
3.79635,6.99154e+14
3.80659,7.0672e+14
3.80848,7.09418e+14
3.81872,7.17226e+14
3.82061,7.19984e+14
3.83085,7.28043e+14
3.83273,7.30862e+14
3.84298,7.3918e+14
3.84486,7.42063e+14
3.85511,7.50647e+14
3.85699,7.53596e+14
3.86723,7.62456e+14
3.86912,7.65472e+14
3.87936,7.74617e+14
3.88125,7.77703e+14
3.89149,7.87141e+14
3.89338,7.90299e+14
3.90362,8.0004e+14
3.90551,8.03273e+14
3.91575,8.13325e+14
3.91764,8.16635e+14
3.92788,8.27008e+14
3.92977,8.30397e+14
3.94001,8.411e+14
3.94189,8.44573e+14
3.95214,8.55615e+14
3.95402,8.59173e+14
3.96427,8.70563e+14
3.96615,8.7421e+14
3.97639,8.85958e+14
3.97828,8.89697e+14
3.98852,9.01811e+14
3.99041,9.05647e+14
4.00065,9.18137e+14
4.00254,9.22073e+14
4.01278,9.34947e+14
4.01467,9.38988e+14
4.02491,9.52255e+14
4.0268,9.56405e+14
4.03704,9.70074e+14
4.03893,9.74338e+14
4.04917,9.88417e+14
4.05105,9.92802e+14
4.0613,1.0073e+15
4.06318,1.01181e+15
4.07343,1.02673e+15
4.07531,1.03138e+15
4.08555,1.04673e+15
4.08744,1.05152e+15
4.09768,1.06731e+15
4.09957,1.07225e+15
4.10981,1.08849e+15
4.1117,1.09359e+15
4.12194,1.11028e+15
4.12383,1.11554e+15
4.13407,1.1327e+15
4.13596,1.13814e+15
4.1462,1.18178e+15
4.14809,1.18755e+15
4.15833,1.15336e+15
4.16021,1.15907e+15
4.17046,1.20385e+15
4.17234,1.20991e+15
4.18259,1.22893e+15
4.18447,1.23523e+15
4.19471,1.25472e+15
4.1966,1.26127e+15
4.20684,1.28124e+15
4.20873,1.28805e+15
4.21897,1.30849e+15
4.22086,1.31558e+15
4.2311,1.33649e+15
4.23299,1.34388e+15
4.24323,1.36526e+15
4.24512,1.37296e+15
4.25536,1.3948e+15
4.25725,1.40282e+15
4.26749,1.42511e+15
4.26938,1.43346e+15
4.27962,1.45619e+15
4.2815,1.46486e+15
4.29175,1.488e+15
4.29363,1.49696e+15
4.30388,1.52119e+15
4.30576,1.53048e+15
4.316,1.54043e+15
4.31789,1.54843e+15
4.32813,2.05373e+15
4.33002,2.1156e+15
4.34026,1.89429e+15
4.34215,1.83342e+15
4.35239,7.7777e+12
4.35428,3.66279e+12
4.35911,5.79949e+11
4.36,4.29517e+11
4.36,1e-50
4.36541,1e-50
4.36641,1e-50
4.36829,1e-50
4.38878,1e-50
4.39066,1e-50
4.39255,1e-50
4.41304,1e-50
4.41492,1e-50
4.41681,1e-50
4.43729,1e-50
4.43918,1e-50
4.44107,1e-50
4.46155,1e-50
4.46344,1e-50
4.46532,1e-50
4.48581,1e-50
4.4877,1e-50
4.48958,1e-50
4.51007,1e-50
4.51195,1e-50
4.51384,1e-50
4.53432,1e-50
4.53621,1e-50
4.5381,1e-50
4.55858,1e-50
4.56047,1e-50
4.56236,1e-50
4.58284,1e-50
4.58473,1e-50
4.58661,1e-50
4.6071,1e-50
4.60898,1e-50
4.61087,1e-50
4.63136,1e-50
4.63324,1e-50
4.63513,1e-50
4.65561,1e-50
4.6575,1e-50
4.65939,1e-50
4.67987,1e-50
4.68176,1e-50
4.68364,1e-50
4.70413,1e-50
4.70602,1e-50
4.7079,1e-50
4.72839,1e-50
4.73027,1e-50
4.73216,1e-50
4.75264,1e-50
4.75453,1e-50
4.75642,1e-50
4.7769,1e-50
4.77879,1e-50
4.78068,1e-50
4.80116,1e-50
4.80305,1e-50
4.80493,1e-50
4.82542,1e-50
4.8273,1e-50
4.82919,1e-50
4.84968,1e-50
4.85156,1e-50
4.85345,1e-50
4.87393,1e-50
4.87582,1e-50
4.87771,1e-50
4.89819,1e-50
4.90008,1e-50
4.90196,1e-50
4.92245,1e-50
4.92434,1e-50
4.92622,1e-50
4.94671,1e-50
4.94859,1e-50
4.95048,1e-50
4.97096,1e-50
4.97285,1e-50
4.99334,1e-50
4.99711,1e-50
5.01759,1e-50
5.02137,1e-50
5.04185,1e-50
5.04562,1e-50
5.06611,1e-50
5.06988,1e-50
5.09037,1e-50
5.09414,1e-50
5.11463,1e-50
5.1184,1e-50
5.12864,1e-50
5.13053,1e-50
5.14077,1e-50
5.14266,1e-50
5.14778,2.70035e-50
5.14872,4.84023e-50
5.15384,2.82367e-31
5.15479,8.09093e-28
5.15735,9.9444e-27
5.15782,1.2387e-26
5.1591,6.39761e-47
5.15933,1e-50
5.1599,1e-50
5.16,1e-50
5.16,1e-50
5.16072,1e-50
5.16085,1e-50
5.16213,1e-50
5.16237,1e-50
5.16365,1e-50
5.16388,1e-50
5.16516,1e-50
5.1654,1e-50
5.16668,1e-50
5.16691,1e-50
5.16819,1e-50
5.16843,1e-50
5.16971,1e-50
5.16995,1e-50
5.17123,1e-50
5.17146,1e-50
5.17274,1e-50
5.17298,1e-50
5.17426,1e-50
5.17449,1e-50
5.17577,1e-50
5.17601,1e-50
5.17729,1e-50
5.17753,1e-50
5.17881,1e-50
5.17904,1e-50
5.18032,1e-50
5.18056,1e-50
5.18184,1e-50
5.18208,1e-50
5.18336,1e-50
5.18359,1e-50
5.18487,1e-50
5.18511,1e-50
5.18639,1e-50
5.18662,1e-50
5.1879,1e-50
5.18814,1e-50
5.18942,1e-50
5.18966,1e-50
5.19094,1e-50
5.19117,1e-50
5.19245,1e-50
5.19269,1e-50
5.19397,1e-50
5.1942,1e-50
5.19548,1e-50
5.19572,1e-50
5.197,1e-50
5.19724,1e-50
5.19852,1e-50
5.19875,1e-50
5.20003,1e-50
5.20027,1e-50
5.20155,1e-50
5.20178,1e-50
5.20306,1e-50
5.2033,1e-50
5.20458,1e-50
5.20482,1e-50
5.2061,1e-50
5.20633,1e-50
5.20761,1e-50
5.20785,1e-50
5.20913,1e-50
5.20937,1e-50
5.2099,1e-50
5.21,1e-50
5.21,1e-50
5.21074,1e-50
5.21088,1e-50
5.21216,1e-50
5.2124,1e-50
5.21496,1e-50
5.21543,1e-50
5.22055,1e-50
5.22149,1e-50
5.22662,1e-50
5.22756,1e-50
5.2378,1e-50
5.23969,1e-50
5.26017,1e-50
5.26395,1e-50
5.28443,1e-50
5.2882,1e-50
5.32917,1e-50
5.33672,1e-50
5.37769,1e-50
5.38523,1e-50
5.4262,1e-50
5.43375,1e-50
5.47472,1e-50
5.48227,1e-50
5.52323,1e-50
5.53078,1e-50
5.57175,1e-50
5.5793,1e-50
5.62027,1e-50
5.62781,1e-50
5.66878,1e-50
5.67633,1e-50
5.7173,1e-50
5.72484,1e-50
5.76581,1e-50
5.77336,1e-50
5.81433,1e-50
5.82188,1e-50
5.86284,1e-50
5.87039,1e-50
5.91136,1e-50
5.91891,1e-50
5.95988,1e-50
5.96742,1e-50



==> data/v2_images/x98_230.csv <==
"x","y"
0,3.9453e-07
0.00151611,5.53781e-07
0.00303223,1.15379e-06
0.00454834,2.66342e-06
0.00606445,6.27066e-06
0.00758057,1.48098e-05
0.00909668,3.4985e-05
0.0106128,8.26363e-05
0.0121289,0.000195175
0.013645,0.000460957
0.0151611,0.00108865
0.0166772,0.00257107
0.0181934,0.00607208
0.0197095,0.0143404
0.0212256,0.0338675
0.0227417,0.0799844
0.0242578,0.188898
0.0257739,0.446119
0.02729,1.05359
0.0288062,2.48826
0.0303223,5.87652
0.0318384,13.8786
0.0333545,32.7778
0.0348706,77.4153
0.0363867,182.855
0.0379028,431.981
0.0394189,1020.96
0.0409351,2415.38
0.0424512,5727.91
0.0439673,13659.7
0.0454834,33009
0.0469995,82287.4
0.0485156,218117
0.05,320556
0.05,745380
0.0500317,690045
0.0515479,578204
0.0545801,301985
0.0606445,67994.7
0.0727734,2171.27
0.0970312,25.0683
0.121289,0.145627
0.145547,0.000845956
0.169805,4.89896e-06
0.194062,8.70567e-08
0.21832,8.79613e-08
0.242578,8.81011e-08
0.266836,8.82121e-08
0.291094,8.83273e-08
0.315352,8.84476e-08
0.339609,8.85741e-08
0.363867,8.87076e-08
0.388125,8.88496e-08
0.412383,8.90012e-08
0.436641,8.9164e-08
0.460898,8.93399e-08
0.485156,8.95309e-08
0.509414,8.97394e-08
0.533672,8.99682e-08
0.55793,9.02204e-08
0.582187,9.04998e-08
0.606445,9.08108e-08
0.630703,9.11585e-08
0.654961,9.15492e-08
0.679219,9.19906e-08
0.703477,9.25805e-08
0.727734,1.15341e-07
0.751992,7.00385e-06
0.77625,0.00119891
0.800508,0.206377
0.824766,17.8647
0.836895,620.717
0.842959,6620.67
0.845991,40576.7
0.849023,88731.3
0.85,190057
0.85,163047
0.85054,181987
0.852056,172624
0.853572,160790
0.855088,150945
0.856604,142591
0.85812,135394
0.859636,129119
0.861152,123594
0.862668,118690
0.864185,114305
0.865701,110359
0.867217,106787
0.868733,103535
0.870249,100557
0.871765,97814.5
0.873281,95275
0.874797,92909.1
0.876313,90691
0.87783,88597.6
0.879346,86607.6
0.880862,84702.8
0.882378,82870.7
0.883894,81096.5
0.88541,79358.3
0.886926,77633.3
0.888442,75896.1
0.889958,74117.2
0.891475,72259.8
0.892991,70276.2
0.894507,68100.4
0.896023,65636.4
0.897539,62737.4
0.899055,59910.1
0.9,55560.9
0.9,57909.8
0.900571,51706.9
0.903604,47462.2
0.909668,44077.5
0.921797,43338.4
0.946055,43682.5
0.970312,44667.7
1.01883,45622.8
1.06734,46950.9
1.11586,48304.3
1.16437,49681.6
1.21289,51081.6
1.26141,52503.5
1.30992,53946.3
1.35844,55409.5
1.40695,56892.6
1.45547,58395.3
1.50398,59917.3
1.5525,61458.6
1.60102,63019.3
1.64953,64599.3
1.69805,66199
1.74656,67818.7
1.79508,69458.8
1.84359,71119.7
1.89211,72802.1
1.94063,74506.7
1.98914,76234
2.03766,77985
2.08617,79760.5
2.13469,81561.3
2.1832,83388.3
2.23172,85242.5
2.28023,87124.7
2.32875,89035.8
2.37727,90976.4
2.42578,92946.8
2.4743,94946.9
2.52281,96975.2
2.57133,99028.6
2.61984,100693
2.6441,102313
2.66836,103173
2.68049,103896
2.68655,104305
2.69262,104527
2.69565,104731
2.69868,104840
2.7,104919
2.7,104957
2.7002,105066
2.70171,105235
2.70323,105535
2.70475,105836
2.70626,106140
2.70778,106446
2.70929,106754
2.71081,107063
2.71233,107375
2.71384,107689
2.71536,108005
2.71687,108324
2.71839,108644
2.71991,108967
2.72142,109291
2.72294,109618
2.72446,109947
2.72597,110279
2.72749,110613
2.729,110949
2.73052,111287
2.73204,111628
2.73355,111971
2.73507,112317
2.73658,112665
2.7381,113015
2.73962,113368
2.74113,113723
2.74265,114081
2.74417,114442
2.74568,114805
2.7472,115171
2.74871,115516
2.75,116072
2.75,115710
2.75023,118049
2.75326,122211
2.75933,128301
2.76539,136505
2.77146,144786
2.77752,153131
2.78358,161529
2.78965,169973
2.79571,178455
2.80178,186972
2.80784,195517
2.81391,204087
2.81997,212680
2.82604,221291
2.8321,229920
2.83816,238563
2.84423,247220
2.85029,255889
2.85636,264568
2.86242,273256
2.86849,281952
2.87455,290656
2.88062,299367
2.88668,308083
2.89274,316805
2.89881,325531
2.90487,334261
2.91094,342995
2.917,351732
2.92307,360472
2.92913,369214
2.9352,377959
2.94126,386705
2.94732,395452
2.95339,404201
2.95945,408950
2.96,413329
2.96,413865
2.96552,413912
2.97158,414195
2.98371,414436
2.99584,414784
3.00797,415124
3.0201,415456
3.03223,415778
3.04436,416092
3.05648,416395
3.06861,416687
3.08074,416967
3.09287,417235
3.105,417490
3.11713,417730
3.12926,417955
3.14139,418165
3.15352,418357
3.16564,418530
3.17777,418684
3.1899,418817
3.20203,418928
3.21416,419015
3.22629,419077
3.23842,419113
3.25055,419119
3.26268,419095
3.2748,419039
3.28693,418949
3.29906,418821
3.31119,418655
3.32332,418448
3.33545,418197
3.34758,417899
3.35971,417551
3.37184,417150
3.38396,416694
3.39609,416178
3.40822,415599
3.42035,414954
3.43248,414237
3.44461,413446
3.45674,412575
3.46887,411619
3.481,410575
3.49313,409437
3.50525,408199
3.51738,406856
3.52951,405403
3.54164,403833
3.55377,402141
3.5659,400320
3.57803,398364
3.59016,396266
3.60229,394020
3.61441,391620
3.62654,389059
3.63867,386331
3.6508,383430
3.66293,380350
3.67506,377087
3.68719,373634
3.69932,369989
3.71145,366148
3.72357,362109
3.7357,357870
3.74783,353516
3.77209,345136
3.78422,338953
3.79635,333750
3.80848,328375
3.82061,322838
3.83273,317151
3.84486,311331
3.85699,305393
3.86912,299357
3.88125,293243
3.89338,287070
3.90551,280862
3.91764,274639
3.92977,268423
3.94189,262237
3.95402,256099
3.96615,250030
3.97828,244047
3.99041,238165
4.00254,232399
4.01467,226762
4.0268,221264
4.03893,215914
4.05105,210719
4.06318,205685
4.07531,200818
4.08744,196121
4.09957,191598
4.1117,187250
4.12383,183079
4.13596,179088
4.14809,174837
4.17234,169295
4.18447,164932
4.1966,161845
4.20873,158936
4.22086,156206
4.23299,153657
4.24512,151288
4.25725,149104
4.26938,147105
4.2815,145295
4.29363,143679
4.30576,142264
4.31789,141057
4.33002,140071
4.34215,139342
4.35428,143619
4.36,153472
4.36,87830.7
4.36641,20583.8
4.39066,1401.97
4.41492,28.1082
4.43918,0.562099
4.46344,0.0112406
4.4877,0.000224786
4.51195,4.49546e-06
4.53621,9.01788e-08
4.56047,2.14231e-09
4.58473,5.44079e-10
4.60898,5.20856e-10
4.63324,5.18493e-10
4.6575,5.15838e-10
4.68176,5.12559e-10
4.70602,5.08739e-10
4.73027,5.04464e-10
4.75453,4.99815e-10
4.77879,4.94862e-10
4.80305,4.8967e-10
4.8273,4.84294e-10
4.85156,4.78787e-10
4.87582,4.73191e-10
4.90008,4.67539e-10
4.92434,4.61515e-10
4.94859,4.37669e-10
4.97285,8.04033e-10
4.99711,5.65385e-08
5.02137,2.84443e-06
5.04562,0.000142203
5.06988,0.00710828
5.09414,0.355321
5.1184,9.18092
5.13053,191.518
5.14266,1507.08
5.14872,10634.2
5.15479,33527.4
5.15782,84796.4
5.15933,135548
5.16,154557
5.16,163972
5.16085,122421
5.16237,84717.6
5.16388,52836.7
5.1654,33064.2
5.16691,20735.5
5.16843,13021.9
5.16995,8185.44
5.17146,5149.03
5.17298,3241.62
5.17449,2043.66
5.17601,1292.43
5.17753,823.518
5.17904,534.404
5.18056,361.932
5.18208,268.44
5.18359,233.519
5.18511,249.544
5.18662,320.005
5.18814,460.264
5.18966,700.894
5.19117,1094.33
5.19269,1726.26
5.1942,2734.15
5.19572,4336.92
5.19724,6881.77
5.19875,10917.7
5.20027,17309.6
5.20178,27412.5
5.2033,43330.7
5.20482,68285.1
5.20633,107082
5.20785,166564
5.20937,224690
5.21,277765
5.21,148035
5.21088,128050
5.2124,89875.4
5.21543,50624.4
5.22149,28548.1
5.22756,11679.4
5.23969,3632.41
5.26395,923.161
5.2882,104.125
5.33672,10.6069
5.38523,0.595591
5.43375,0.0334466
5.48227,0.00187826
5.53078,0.000105477
5.5793,5.92327e-06
5.62781,3.32631e-07
5.67633,1.86793e-08
5.72484,1.04896e-09
5.77336,5.89056e-11
5.82188,3.3079e-12
5.87039,1.85758e-13
5.91891,1.04314e-14
5.96742,5.85779e-16

"x","y"
0,0
0.00151611,0
0.00303223,0
0.00454834,0
0.00606445,0
0.00758057,0
0.00909668,0
0.0106128,0
0.0121289,0
0.013645,0
0.0151611,0
0.0166772,0
0.0181934,0
0.0197095,0
0.0212256,0
0.0227417,0
0.0242578,0
0.0257739,0
0.02729,0
0.0288062,0
0.0303223,0
0.0318384,0
0.0333545,0
0.0348706,0
0.0363867,0
0.0379028,0
0.0394189,0
0.0409351,0
0.0424512,0
0.0439673,0
0.0454834,0
0.0469995,0
0.0485156,0
0.05,0
0.05,2.556e+18
0.0500317,5.29768e+16
0.0515479,1.91986e+14
0.0545801,0
0.0606445,0
0.0727734,0
0.0970312,0
0.121289,0
0.145547,0
0.169805,0
0.194062,0
0.21832,0
0.242578,0
0.266836,0
0.291094,0
0.315352,0
0.339609,0
0.363867,0
0.388125,0
0.412383,0
0.436641,0
0.460898,0
0.485156,0
0.509414,0
0.533672,0
0.55793,0
0.582187,0
0.606445,0
0.630703,0
0.654961,0
0.679219,0
0.703477,0
0.727734,0
0.751992,0
0.77625,0
0.800508,0
0.824766,0
0.836895,0
0.842959,0
0.845991,0.000127744
0.849023,0.000192951
0.85,0
0.85,0
0.85054,0
0.852056,0
0.853572,0
0.855088,0
0.856604,0
0.85812,0
0.859636,0
0.861152,0
0.862668,0
0.864185,0
0.865701,0
0.867217,0
0.868733,0
0.870249,0
0.871765,0
0.873281,0
0.874797,0
0.876313,0
0.87783,0
0.879346,0
0.880862,0
0.882378,0
0.883894,0
0.88541,0
0.886926,0
0.888442,0
0.889958,0
0.891475,0
0.892991,0
0.894507,0
0.896023,0
0.897539,0
0.899055,0
0.9,0
0.9,0
0.900571,0
0.903604,0
0.909668,0
0.921797,0
0.946055,0
0.970312,0
1.01883,0
1.06734,0
1.11586,0
1.16437,0
1.21289,0
1.26141,0
1.30992,0
1.35844,0
1.40695,0
1.45547,0
1.50398,0
1.5525,0
1.60102,0
1.64953,0
1.69805,0
1.74656,0
1.79508,0
1.84359,0
1.89211,0
1.94063,0
1.98914,0
2.03766,0
2.08617,0
2.13469,0
2.1832,0
2.23172,0
2.28023,0
2.32875,0
2.37727,0
2.42578,0
2.4743,0
2.52281,0
2.57133,0
2.61984,0
2.6441,0
2.66836,0
2.68049,0
2.68655,0
2.69262,0
2.69565,0
2.69868,0
2.7,0
2.7,0
2.7002,0
2.70171,0
2.70323,0
2.70475,0
2.70626,0
2.70778,0
2.70929,0
2.71081,0
2.71233,0
2.71384,0
2.71536,0
2.71687,0
2.71839,0
2.71991,0
2.72142,0
2.72294,0
2.72446,0
2.72597,0
2.72749,0
2.729,0
2.73052,0
2.73204,0
2.73355,0
2.73507,0
2.73658,0
2.7381,0
2.73962,0
2.74113,0
2.74265,0
2.74417,0
2.74568,0
2.7472,0
2.74871,0
2.75,957307
2.75,0
2.75023,1.56159e+06
2.75326,5.26663e+06
2.75933,2.17992e+07
2.76539,1.11852e+08
2.77146,4.91766e+08
2.77752,1.93094e+09
2.78358,6.81969e+09
2.78965,2.19273e+10
2.79571,6.473e+10
2.80178,1.76762e+11
2.80784,4.49477e+11
2.81391,1.07071e+12
2.81997,2.40259e+12
2.82604,5.10419e+12
2.8321,1.03142e+13
2.83816,1.99092e+13
2.84423,3.6852e+13
2.85029,6.5643e+13
2.85636,1.12881e+14
2.86242,1.87938e+14
2.86849,3.0374e+14
2.87455,4.77654e+14
2.88062,7.32449e+14
2.88668,1.09733e+15
2.89274,1.60898e+15
2.89881,2.3127e+15
2.90487,3.26337e+15
2.91094,4.52657e+15
2.917,6.17946e+15
2.92307,8.31166e+15
2.92913,1.10261e+16
2.9352,1.44393e+16
2.94126,1.86838e+16
2.94732,2.38907e+16
2.95339,3.04377e+16
2.95945,2.4601e+16
2.96,2.30142e+16
2.96,2.09327e+16
2.96552,3.26421e+16
2.97158,4.16054e+16
2.98371,3.71445e+16
2.99584,3.71134e+16
3.00797,3.70444e+16
3.0201,3.69568e+16
3.03223,3.68492e+16
3.04436,3.67209e+16
3.05648,3.65712e+16
3.06861,3.63995e+16
3.08074,3.62049e+16
3.09287,3.5987e+16
3.105,3.57449e+16
3.11713,3.54781e+16
3.12926,3.51859e+16
3.14139,3.48679e+16
3.15352,3.45233e+16
3.16564,3.41519e+16
3.17777,3.3753e+16
3.1899,3.33264e+16
3.20203,3.28717e+16
3.21416,3.23886e+16
3.22629,3.18771e+16
3.23842,3.1337e+16
3.25055,3.07685e+16
3.26268,3.01717e+16
3.2748,2.95468e+16
3.28693,2.88944e+16
3.29906,2.8215e+16
3.31119,2.75093e+16
3.32332,2.67783e+16
3.33545,2.6023e+16
3.34758,2.52448e+16
3.35971,2.4445e+16
3.37184,2.36255e+16
3.38396,2.27879e+16
3.39609,2.19345e+16
3.40822,2.10675e+16
3.42035,2.01894e+16
3.43248,1.93027e+16
3.44461,1.84104e+16
3.45674,1.75154e+16
3.46887,1.66208e+16
3.481,1.57297e+16
3.49313,1.48455e+16
3.50525,1.39713e+16
3.51738,1.31105e+16
3.52951,1.22661e+16
3.54164,1.14412e+16
3.55377,1.06388e+16
3.5659,9.86133e+15
3.57803,9.11128e+15
3.59016,8.39069e+15
3.60229,7.7013e+15
3.61441,7.04448e+15
3.62654,6.42125e+15
3.63867,5.83227e+15
3.6508,5.27786e+15
3.66293,4.75808e+15
3.67506,4.2727e+15
3.68719,3.8213e+15
3.69932,3.40327e+15
3.71145,3.01789e+15
3.72357,2.66419e+15
3.7357,2.34387e+15
3.74783,2.01626e+15
3.77209,1.593e+15
3.78422,1.32067e+15
3.79635,1.14253e+15
3.80848,9.80934e+14
3.82061,8.40845e+14
3.83273,7.20235e+14
3.84486,6.16995e+14
3.85699,5.28698e+14
3.86912,4.52931e+14
3.88125,3.87657e+14
3.89338,3.31389e+14
3.90551,2.83035e+14
3.91764,2.41634e+14
3.92977,2.06351e+14
3.94189,1.76478e+14
3.95402,1.51416e+14
3.96615,1.30607e+14
3.97828,1.13513e+14
3.99041,9.96092e+13
4.00254,8.83954e+13
4.01467,7.94019e+13
4.0268,7.22034e+13
4.03893,6.64272e+13
4.05105,6.17577e+13
4.06318,5.79369e+13
4.07531,5.47606e+13
4.08744,5.20722e+13
4.09957,4.97553e+13
4.1117,4.77252e+13
4.12383,4.59225e+13
4.13596,4.43018e+13
4.14809,2.86189e+13
4.17234,5.39696e+13
4.18447,3.92455e+13
4.1966,3.82766e+13
4.20873,3.74121e+13
4.22086,3.66496e+13
4.23299,3.59865e+13
4.24512,3.54208e+13
4.25725,3.4951e+13
4.26938,3.45759e+13
4.2815,3.4296e+13
4.29363,3.41005e+13
4.30576,3.40576e+13
4.31789,3.38759e+13
4.33002,3.6834e+13
4.34215,8.93144e+12
4.35428,5.16202e+08
4.36,3.22582e+07
4.36,2.53509e-26
4.36641,3.2202e-27
4.39066,6.39347e-103
4.41492,0
4.43918,0
4.46344,0
4.4877,0
4.51195,0
4.53621,0
4.56047,0
4.58473,0
4.60898,0
4.63324,0
4.6575,0
4.68176,0
4.70602,0
4.73027,0
4.75453,0
4.77879,0
4.80305,0
4.8273,0
4.85156,0
4.87582,0
4.90008,0
4.92434,0
4.94859,0
4.97285,0
4.99711,0
5.02137,0
5.04562,0
5.06988,0
5.09414,0
5.1184,0
5.13053,1.68273e-196
5.14266,1.11365e-106
5.14872,3.52504e-49
5.15479,5.77495e-27
5.15782,6.91614e-27
5.15933,1.45925e-97
5.16,0
5.16,1.65916e-234
5.16085,0
5.16237,0
5.16388,0
5.1654,0
5.16691,0
5.16843,0
5.16995,0
5.17146,0
5.17298,0
5.17449,0
5.17601,0
5.17753,0
5.17904,0
5.18056,0
5.18208,0
5.18359,0
5.18511,0
5.18662,0
5.18814,0
5.18966,0
5.19117,0
5.19269,0
5.1942,0
5.19572,0
5.19724,0
5.19875,0
5.20027,0
5.20178,0
5.2033,0
5.20482,0
5.20633,0
5.20785,0
5.20937,0
5.21,0
5.21,0
5.21088,0
5.2124,0
5.21543,0
5.22149,0
5.22756,0
5.23969,0
5.26395,0
5.2882,0
5.33672,0
5.38523,0
5.43375,0
5.48227,0
5.53078,0
5.5793,0
5.62781,0
5.67633,0
5.72484,0
5.77336,0
5.82188,0
5.87039,0
5.91891,0
5.96742,0



==> data/v3_image/x102_230.csv <==
"x","y"
0,4.31343e-07
0.000472225,4.90232e-07
0.00161377,6.3244e-07
0.00208599,8.58937e-07
0.00322754,1.4069e-06
0.00369976,2.00765e-06
0.00484131,3.45905e-06
0.00531353,4.96435e-06
0.00645508,8.60257e-06
0.0069273,1.23462e-05
0.00806885,2.13972e-05
0.00854107,3.07159e-05
0.00968262,5.32435e-05
0.0101548,7.64263e-05
0.0112964,0.000132469
0.0117686,0.000190137
0.0129102,0.000329546
0.0133824,0.000472996
0.0145239,0.000819777
0.0149962,0.00117661
0.0161377,0.00203923
0.0166099,0.00292685
0.0177515,0.00507262
0.0182237,0.00728058
0.0193652,0.0126182
0.0198375,0.0181105
0.020979,0.0313878
0.0214512,0.04505
0.0225928,0.0780773
0.023065,0.112062
0.0242065,0.194218
0.0246788,0.278755
0.0258203,0.483117
0.0262925,0.693403
0.0274341,1.20176
0.0279063,1.72485
0.0290479,2.98938
0.0295201,4.29058
0.0306616,7.43613
0.0311338,10.6729
0.0322754,18.4977
0.0327476,26.5496
0.0338892,46.0146
0.0343614,66.0461
0.0355029,114.471
0.0359752,164.315
0.0371167,284.808
0.0375889,408.886
0.0387305,708.837
0.0392027,1018.05
0.0403442,1765.56
0.0408165,2538.29
0.041958,4406.3
0.0424302,6350.53
0.0435718,11050.6
0.044044,16025.7
0.0451855,28052.7
0.0456578,41318.7
0.0467993,73388.4
0.0472715,111837
0.0484131,204783
0.0488775,234036
0.05,304748
0.05,728086
0.0500269,686422
0.0504991,651660
0.0516406,567622
0.0525851,516068
0.0548682,391431
0.0558126,310929
0.0580957,116312
0.0599846,86116.7
0.0645508,13134.8
0.0683286,9384.9
0.0774609,336.982
0.0850165,238.874
0.103281,3.48798
0.110837,2.46412
0.129102,0.0179084
0.136657,0.0126516
0.154922,9.19136e-05
0.162477,6.49238e-05
0.180742,4.39398e-07
0.188298,3.26802e-07
0.206563,6.52664e-08
0.214118,6.59297e-08
0.232383,6.74875e-08
0.239938,6.77186e-08
0.258203,6.83276e-08
0.265759,6.8549e-08
0.284023,6.91417e-08
0.291579,6.9356e-08
0.309844,6.99379e-08
0.317399,7.01452e-08
0.335664,7.07169e-08
0.34322,7.09174e-08
0.361484,7.14793e-08
0.36904,7.16732e-08
0.387305,7.22257e-08
0.39486,7.24132e-08
0.413125,7.29565e-08
0.420681,7.31379e-08
0.438945,7.36721e-08
0.446501,7.38475e-08
0.464766,7.43726e-08
0.472321,7.45423e-08
0.490586,7.5058e-08
0.498142,7.52219e-08
0.516406,7.57275e-08
0.523962,7.58855e-08
0.542227,7.63798e-08
0.549782,7.65316e-08
0.568047,7.70125e-08
0.575602,7.71574e-08
0.593867,7.76221e-08
0.601423,7.77588e-08
0.619688,7.8203e-08
0.627243,7.83296e-08
0.645508,7.87475e-08
0.653063,7.88615e-08
0.671328,7.92462e-08
0.678884,7.94494e-08
0.697148,8.00479e-08
0.704704,1.01217e-07
0.722969,1.52949e-07
0.730524,4.27546e-06
0.748789,1.43551e-05
0.756345,0.000817278
0.774609,0.00278042
0.782165,0.159164
0.80043,0.54152
0.807985,15.5493
0.82625,52.2742
0.830028,639.12
0.83916,2061.64
0.841049,8317.04
0.845615,23440.7
0.84656,41467.2
0.848843,85025.8
0.849181,106616
0.85,191673
0.85,158794
0.850134,189073
0.850457,182796
0.850929,180028
0.85207,173335
0.852543,169657
0.853684,160757
0.854156,157746
0.855298,150458
0.85577,147938
0.856912,141836
0.857384,139692
0.858525,134500
0.858998,132654
0.860139,128180
0.860611,126575
0.861753,122682
0.862225,121275
0.863367,117861
0.863839,116619
0.86498,113603
0.865453,112501
0.866594,109821
0.867066,108838
0.868208,106443
0.86868,105561
0.869822,103410
0.870294,102615
0.871436,100673
0.871908,99952.5
0.873049,98190.3
0.873522,97533.8
0.874663,95926
0.875135,95324.8
0.876277,93849.8
0.876749,93296
0.877891,91934.6
0.878363,91421.3
0.879504,90156.8
0.879977,89678.5
0.881118,88497.5
0.88159,88050.2
0.882732,86943.1
0.883204,86522
0.884346,85477.2
0.884818,85076.9
0.885959,84080.5
0.886432,83695.5
0.887573,82734.4
0.888045,82359.5
0.889187,81420.1
0.889659,81049.7
0.890801,80118
0.891273,79746
0.892415,78805.9
0.892887,78425
0.894028,77457.2
0.894501,77058.1
0.895642,76037.8
0.896114,75607.9
0.897256,74500.6
0.897728,74097.7
0.89887,73050.8
0.8992,72796.2
0.9,71133.7
0.9,72130.4
0.900141,70728.5
0.900483,69641.7
0.901428,69339.8
0.903711,68508.4
0.9056,68383.5
0.910166,68026.4
0.912055,68069.8
0.916621,68158
0.920399,68288.1
0.929531,68602
0.937087,68739
0.955352,69074.2
0.962907,69420.5
0.981172,70249.6
0.996283,70517
1.03281,71169.9
1.04792,71590.5
1.08445,72604
1.09956,73033.3
1.13609,74067.5
1.1512,74505.5
1.18773,75560
1.20285,76006.5
1.23937,77081.3
1.25449,77536.5
1.29102,78631.4
1.30613,79095.2
1.34266,80210.4
1.35777,80682.9
1.3943,81818.5
1.40941,82299.9
1.44594,83456.3
1.46105,83946.7
1.49758,85124.2
1.51269,85623.9
1.54922,86823.1
1.56433,87332.5
1.60086,88554.1
1.61597,89073.5
1.6525,90318.3
1.66761,90848.2
1.70414,92117.2
1.71925,92658
1.75578,93952.5
1.77089,94504.8
1.80742,95826
1.82253,96390.6
1.85906,97740
1.87417,98317.6
1.9107,99697
1.92581,100289
1.96234,101700
1.97745,102306
2.01398,103752
2.0291,104375
2.06562,105857
2.08074,106497
2.11727,108019
2.13238,108678
2.16891,110243
2.18402,110922
2.22055,112534
2.23566,113236
2.27219,114898
2.2873,115625
2.32383,117342
2.33894,118096
2.37547,119874
2.39058,120659
2.42711,122501
2.44222,123324
2.47875,125233
2.49386,126105
2.53039,128077
2.5455,128964
2.58203,130853
2.59714,131515
2.63367,133679
2.64123,134317
2.65949,135492
2.66327,135911
2.6724,136754
2.67618,136974
2.68531,137437
2.6872,137613
2.69177,137974
2.69271,138064
2.695,138246
2.69594,138311
2.69822,138453
2.69869,138502
2.69984,138617
2.69988,138637
2.7,138682
2.7,138691
2.70042,138801
2.70145,139042
2.70192,139185
2.70306,139517
2.70354,139667
2.70468,140013
2.70515,140165
2.70629,140513
2.70676,140666
2.70791,141017
2.70838,141171
2.70952,141524
2.70999,141679
2.71113,142035
2.71161,142191
2.71275,142550
2.71322,142707
2.71436,143068
2.71483,143226
2.71597,143590
2.71645,143749
2.71759,144116
2.71806,144276
2.7192,144646
2.71967,144807
2.72082,145179
2.72129,145342
2.72243,145717
2.7229,145880
2.72404,146258
2.72452,146423
2.72566,146804
2.72613,146970
2.72727,147353
2.72774,147520
2.72888,147907
2.72936,148075
2.7305,148465
2.73097,148635
2.73211,149027
2.73258,149198
2.73373,149593
2.7342,149765
2.73534,150164
2.73581,150337
2.73695,150739
2.73743,150914
2.73857,151318
2.73904,151494
2.74018,151902
2.74065,152080
2.74179,152490
2.74227,152669
2.74341,153083
2.74388,153264
2.74502,153681
2.74549,153862
2.74664,154283
2.74711,154466
2.74825,154890
2.74872,155015
2.74986,155323
2.7499,155428
2.75,156481
2.75,155633
2.75043,156852
2.75148,157734
2.75195,158704
2.75309,161037
2.75404,162729
2.75632,166793
2.75821,168838
2.76277,173744
2.76466,176469
2.76923,183007
2.77112,185742
2.77568,192308
2.77757,195053
2.78214,201642
2.78403,204395
2.78859,211006
2.79048,213766
2.79505,220395
2.79694,223162
2.8015,229808
2.80339,232581
2.80796,239242
2.80985,242020
2.81441,248694
2.8163,251477
2.82087,258163
2.82276,260951
2.82732,267648
2.82921,270440
2.83378,277148
2.83567,279943
2.84023,286661
2.84212,289460
2.84669,296186
2.84858,298988
2.85314,305722
2.85503,308528
2.8596,315270
2.86149,318078
2.86605,324827
2.86794,327639
2.87251,334394
2.8744,337209
2.87896,343971
2.88085,346788
2.88542,353556
2.88731,356375
2.89188,363149
2.89376,365971
2.89833,372750
2.90022,375575
2.90479,382359
2.90667,385186
2.91124,391976
2.91313,394804
2.9177,401599
2.91958,404430
2.92415,411230
2.92604,414063
2.93061,420867
2.93249,423702
2.93706,430511
2.93895,433348
2.94352,440161
2.9454,443001
2.94997,449818
2.95186,452032
2.95643,457350
2.95747,458792
2.96,462255
2.96,464861
2.96084,464954
2.96288,465171
2.96477,465378
2.96934,465854
2.97311,466124
2.98225,466713
2.98602,467067
2.99516,467830
2.99893,468191
3.00807,468968
3.01184,469336
3.02098,470127
3.02475,470503
3.03389,471308
3.03766,471692
3.0468,472512
3.05057,472904
3.05971,473740
3.06348,474140
3.07262,474992
3.07639,475401
3.08553,476270
3.08931,476688
3.09844,477574
3.10222,478001
3.11135,478905
3.11513,479342
3.12426,480264
3.12804,480711
3.13717,481652
3.14095,482109
3.15008,483071
3.15386,483539
3.16299,484521
3.16677,485000
3.1759,486004
3.17968,486494
3.18881,487520
3.19259,488023
3.20172,489072
3.2055,489588
3.21463,490661
3.21841,491189
3.22754,492288
3.23132,492830
3.24045,493954
3.24423,494511
3.25336,495663
3.25714,496234
3.26627,497414
3.27005,498001
3.27918,499211
3.28296,499814
3.29209,501055
3.29587,501675
3.305,502949
3.30878,503587
3.31791,504895
3.32169,505551
3.33082,506896
3.3346,507571
3.34373,508954
3.34751,509650
3.35664,511073
3.36042,511790
3.36955,513256
3.37333,513995
3.38246,515506
3.38624,516269
3.39537,517827
3.39915,518615
3.40828,520224
3.41206,521039
3.42119,522701
3.42497,523545
3.4341,525264
3.43788,526138
3.44701,527918
3.45079,528824
3.45992,530669
3.4637,531611
3.47283,533526
3.47661,534505
3.48574,536495
3.48952,537515
3.49865,539586
3.50243,540650
3.51156,542809
3.51534,543921
3.52447,546174
3.52825,547340
3.53738,549696
3.54116,550919
3.55029,553386
3.55407,554675
3.5632,557263
3.56698,558624
3.57611,561345
3.57989,562786
3.58902,565650
3.5928,567183
3.60193,570204
3.60571,571839
3.61484,575030
3.61862,576781
3.62775,580158
3.63153,582038
3.64066,585616
3.64444,587641
3.65357,591435
3.65735,593621
3.66648,597645
3.67026,600005
3.67939,604273
3.68317,606811
3.6923,611332
3.69608,614040
3.70521,618819
3.70899,621661
3.71813,626692
3.7219,629586
3.73104,634849
3.73481,637630
3.74395,643087
3.74772,644405
3.75686,652163
3.77397,646081
3.79559,650466
3.80699,642972
3.8085,648785
3.81,653069
3.81,168586
3.82141,62650.7
3.84422,10589.2
3.84723,12175.6
3.85942,4906.61
3.86014,1885.84
3.87233,1199.22
3.87305,290.28
3.88524,228.142
3.88596,87.254
3.89815,71.6831
3.89887,11.7631
3.91106,9.98768
3.91178,2.01104
3.92397,1.78092
3.92469,0.601951
3.93688,0.561849
3.9376,0.312293
3.94979,0.296625
3.95051,0.169184
3.9627,0.15814
3.96342,0.0588528
3.97561,0.0542286
3.97633,0.014978
3.98852,0.0138424
3.98924,0.00552012
4.00143,0.00512672
4.00215,0.00195293
4.01434,0.00180006
4.01506,0.00052482
4.02725,0.000482752
4.02797,0.000161053
4.04016,0.000148719
4.04088,5.29226e-05
4.05307,4.88633e-05
4.05379,1.62724e-05
4.06598,1.50835e-05
4.0667,5.87056e-06
4.07889,5.45784e-06
4.07961,2.12502e-06
4.0918,1.96621e-06
4.09252,6.47596e-07
4.10471,5.98012e-07
4.10543,2.0339e-07
4.11762,1.8875e-07
4.11834,6.68087e-08
4.13053,6.32252e-08
4.13125,2.18331e-08
4.14344,2.13779e-08
4.14416,9.46418e-09
4.15635,9.37649e-09
4.15707,6.25808e-09
4.16926,6.18801e-09
4.16998,5.36551e-09
4.18217,5.23314e-09
4.18289,1.21092e-08
4.20727,1.20045e-08
4.20871,1.38287e-08
4.2209,1.37653e-08
4.22162,6.3601e-09
4.246,6.34558e-09
4.24744,4.66523e-09
4.25963,4.56953e-09
4.26035,3.81957e-09
4.27254,3.76147e-09
4.27326,3.74872e-09
4.28545,3.69083e-09
4.28617,3.68856e-09
4.29836,3.63135e-09
4.29908,3.62817e-09
4.31127,3.57175e-09
4.31199,3.56827e-09
4.32418,3.51266e-09
4.3249,3.50914e-09
4.33709,3.45436e-09
4.33781,3.45086e-09
4.35,3.39693e-09
4.35072,3.39349e-09
4.36291,3.3221e-09
4.36363,3.31754e-09
4.38801,3.23227e-09
4.38945,3.22679e-09
4.41383,3.12705e-09
4.41527,3.12069e-09
4.43965,3.02479e-09
4.44109,3.0187e-09
4.46547,2.92673e-09
4.46691,2.92092e-09
4.49129,2.83289e-09
4.49273,2.82736e-09
4.51711,2.74324e-09
4.51855,2.73799e-09
4.54293,2.65774e-09
4.54437,2.65276e-09
4.56875,2.57626e-09
4.5702,2.57154e-09
4.59457,2.4987e-09
4.59602,2.49423e-09
4.62039,2.42491e-09
4.62184,2.42068e-09
4.64622,2.35473e-09
4.64766,2.35073e-09
4.67204,2.28801e-09
4.67348,2.28422e-09
4.69786,2.2246e-09
4.6993,2.22101e-09
4.72368,2.16432e-09
4.72512,2.16092e-09
4.7495,2.10702e-09
4.75094,2.1038e-09
4.77532,2.05255e-09
4.77676,2.0495e-09
4.80114,2.00076e-09
4.80258,1.99787e-09
4.82696,1.95151e-09
4.8284,1.94876e-09
4.85278,1.90465e-09
4.85422,1.90204e-09
4.8786,1.86006e-09
4.88004,1.85759e-09
4.90442,1.81762e-09
4.90586,1.81527e-09
4.93024,1.7772e-09
4.93168,1.77496e-09
4.95606,1.7387e-09
4.9575,1.73657e-09
4.98188,1.702e-09
4.98332,1.69998e-09
5.0077,1.66703e-09
5.00914,1.6651e-09
5.03352,1.63367e-09
5.03496,1.63183e-09
5.05934,1.60184e-09
5.06078,1.60009e-09
5.08516,1.57147e-09
5.0866,1.5698e-09
5.11098,1.54247e-09
5.11242,1.54088e-09
5.1368,1.51477e-09
5.13824,1.51325e-09
5.16262,1.4883e-09
5.16406,1.48685e-09
5.18844,1.463e-09
5.18988,1.46162e-09
5.21426,1.43882e-09
5.2157,1.43749e-09
5.24008,1.41568e-09
5.24152,1.41442e-09
5.2659,1.39355e-09
5.26734,1.39234e-09
5.29172,1.37235e-09
5.29316,1.37119e-09
5.31754,1.3514e-09
5.31898,1.35025e-09
5.34336,1.29439e-09
5.3448,1.29114e-09
5.36918,1.09e-09
5.37063,1.08001e-09
5.395,1.23056e-07
5.39645,1.30222e-07
5.42082,7.00725e-06
5.42227,7.41126e-06
5.44664,0.000395088
5.44809,0.000417863
5.47247,0.0222723
5.47391,0.0235561
5.49829,1.25555
5.49973,1.32792
5.52411,35.0836
5.52555,37.0621
5.53774,474.459
5.53846,500.264
5.54455,3697.91
5.54491,3886.91
5.55101,12667.1
5.55137,13185.9
5.55441,42565.6
5.55459,44302.6
5.55764,80413.8
5.55782,82548.5
5.55935,131817
5.55944,134730
5.55997,164149
5.56,148752
5.56,165888
5.56099,118646
5.56105,116866
5.56257,79362.5
5.56266,77145.4
5.56419,48441.5
5.56428,46744.6
5.5658,29443
5.56589,28420.1
5.56741,17935.5
5.5675,17315.7
5.56903,10941
5.56912,10564.1
5.57064,6680.61
5.57073,6451.03
5.57226,4082.65
5.57235,3942.64
5.57387,2497.98
5.57396,2412.57
5.57548,1532.28
5.57557,1480.24
5.5771,945.906
5.57719,914.318
5.57871,593.548
5.5788,574.584
5.58032,387.978
5.58042,376.946
5.58194,278.334
5.58203,272.504
5.58355,237.496
5.58364,235.427
5.58517,255.362
5.58526,256.541
5.58678,336.34
5.58687,341.058
5.58839,500.431
5.58848,509.853
5.59001,788.159
5.5901,804.612
5.59162,1270.55
5.59171,1298.09
5.59324,2066.59
5.59333,2112.02
5.59485,3372.37
5.59494,3446.88
5.59646,5508.87
5.59655,5630.77
5.59808,8999.44
5.59817,9198.59
5.59969,14694.2
5.59978,15019
5.6013,23966.7
5.60139,24495.6
5.60292,39017.9
5.60301,39876.4
5.60453,63324.3
5.60462,64710.5
5.60615,102239
5.60624,104458
5.60776,163618
5.60785,167116
5.60937,221384
5.60946,224592
5.60997,279209
5.61,282437
5.61,144728
5.61102,125685
5.61108,124560
5.6126,87068.9
5.61269,84852.6
5.61574,48889
5.61592,46763.1
5.62201,26970.6
5.62237,25800.7
5.62847,10878.6
5.62883,9996.28
5.64102,4684.28
5.64174,4370.33
5.65393,1222.67
5.65465,1036.4
5.67903,303.086
5.68047,259.69
5.70485,53.1209
5.70629,40.8511
5.73067,8.37341
5.73211,6.4443
5.75649,1.32134
5.75793,1.01705
5.78231,0.208546
5.78375,0.160523
5.80813,0.0329155
5.80957,0.0253359
5.83395,0.00519518
5.83539,0.00399887
5.85977,0.000819977
5.86121,0.000631158
5.88559,0.00012942
5.88703,9.96183e-05
5.91141,2.0427e-05
5.91285,1.57232e-05
5.93723,3.22407e-06
5.93867,2.48165e-06
5.96305,5.08869e-07
5.96449,3.9169e-07
5.98887,8.03169e-08
5.99031,6.1822e-08
6.01469,1.26768e-08
6.01613,9.75763e-09
6.04051,2.00083e-09
6.04195,1.54009e-09
6.06633,3.15799e-10
6.06777,2.43078e-10
6.09215,4.98438e-11
6.09359,3.83661e-11
6.11797,7.86706e-12
6.11941,6.05548e-12
6.14379,1.24169e-12
6.14523,9.55762e-13
6.16961,1.95981e-13
6.17105,1.50852e-13
6.19543,3.09325e-14
6.19688,2.38096e-14
6.22125,4.88221e-15
6.2227,3.75796e-15
6.24707,7.7058e-16
6.24852,5.93135e-16
6.27289,1.21624e-16
6.27434,9.3617e-17
6.29872,1.91964e-17
6.30016,1.4776e-17
6.32454,3.02985e-18
6.32598,2.33215e-18
6.35036,4.78213e-19
6.3518,3.68093e-19
6.37618,7.54784e-20
6.37762,5.80977e-20
6.402,1.19131e-20
6.40344,9.1698e-21
6.42782,1.88029e-21
6.42926,1.44731e-21
6.45364,2.96774e-22
6.45508,2.28435e-22
6.47946,4.68411e-23
6.4809,3.60548e-23
6.50528,7.3931e-24
6.50672,5.69065e-24
6.5311,1.16691e-24
6.53254,8.98213e-25
6.55692,1.84103e-25
6.55836,1.41687e-25
6.58274,2.85457e-26
6.58418,2.18256e-26
6.60856,6.11791e-27
6.61,5.18325e-27

"x","y"
0,1e-50
0.000472225,1e-50
0.00161377,1e-50
0.00208599,1e-50
0.00322754,1e-50
0.00369976,1e-50
0.00484131,1e-50
0.00531353,1e-50
0.00645508,1e-50
0.0069273,1e-50
0.00806885,1e-50
0.00854107,1e-50
0.00968262,1e-50
0.0101548,1e-50
0.0112964,1e-50
0.0117686,1e-50
0.0129102,1e-50
0.0133824,1e-50
0.0145239,1e-50
0.0149962,1e-50
0.0161377,1e-50
0.0166099,1e-50
0.0177515,1e-50
0.0182237,1e-50
0.0193652,1e-50
0.0198375,1e-50
0.020979,1e-50
0.0214512,1e-50
0.0225928,1e-50
0.023065,1e-50
0.0242065,1e-50
0.0246788,1e-50
0.0258203,1e-50
0.0262925,1e-50
0.0274341,1e-50
0.0279063,1e-50
0.0290479,1e-50
0.0295201,1e-50
0.0306616,1e-50
0.0311338,1e-50
0.0322754,1e-50
0.0327476,1e-50
0.0338892,1e-50
0.0343614,1e-50
0.0355029,1e-50
0.0359752,1e-50
0.0371167,1e-50
0.0375889,1e-50
0.0387305,1e-50
0.0392027,1e-50
0.0403442,1e-50
0.0408165,1e-50
0.041958,1e-50
0.0424302,1e-50
0.0435718,1e-50
0.044044,1e-50
0.0451855,1e-50
0.0456578,1e-50
0.0467993,1e-50
0.0472715,1e-50
0.0484131,1e-50
0.0488775,1e-50
0.05,1e-50
0.05,8.04496e+17
0.0500269,4.42388e+16
0.0504991,8.78485e+15
0.0516406,1.76411e+14
0.0525851,6.23334e+12
0.0548682,1.92431e+09
0.0558126,8.63178e-09
0.0580957,1e-50
0.0599846,1e-50
0.0645508,1e-50
0.0683286,1e-50
0.0774609,1e-50
0.0850165,1e-50
0.103281,1e-50
0.110837,1e-50
0.129102,1e-50
0.136657,1e-50
0.154922,1e-50
0.162477,1e-50
0.180742,1e-50
0.188298,1e-50
0.206563,1e-50
0.214118,1e-50
0.232383,1e-50
0.239938,1e-50
0.258203,1e-50
0.265759,1e-50
0.284023,1e-50
0.291579,1e-50
0.309844,1e-50
0.317399,1e-50
0.335664,1e-50
0.34322,1e-50
0.361484,1e-50
0.36904,1e-50
0.387305,1e-50
0.39486,1e-50
0.413125,1e-50
0.420681,1e-50
0.438945,1e-50
0.446501,1e-50
0.464766,1e-50
0.472321,1e-50
0.490586,1e-50
0.498142,1e-50
0.516406,1e-50
0.523962,1e-50
0.542227,1e-50
0.549782,1e-50
0.568047,1e-50
0.575602,1e-50
0.593867,1e-50
0.601423,1e-50
0.619688,1e-50
0.627243,1e-50
0.645508,1e-50
0.653063,1e-50
0.671328,1e-50
0.678884,1e-50
0.697148,1e-50
0.704704,1e-50
0.722969,1e-50
0.730524,1e-50
0.748789,1e-50
0.756345,1e-50
0.774609,1e-50
0.782165,1e-50
0.80043,1e-50
0.807985,1e-50
0.82625,1e-50
0.830028,1e-50
0.83916,1e-50
0.841049,4.76209e-37
0.845615,0.000549619
0.84656,0.000692229
0.848843,0.0012106
0.849181,2.01844e-17
0.85,1e-50
0.85,1e-50
0.850134,1e-50
0.850457,1e-50
0.850929,1e-50
0.85207,1e-50
0.852543,1e-50
0.853684,1e-50
0.854156,1e-50
0.855298,1e-50
0.85577,1e-50
0.856912,1e-50
0.857384,1e-50
0.858525,1e-50
0.858998,1e-50
0.860139,1e-50
0.860611,1e-50
0.861753,1e-50
0.862225,1e-50
0.863367,1e-50
0.863839,1e-50
0.86498,1e-50
0.865453,1e-50
0.866594,1e-50
0.867066,1e-50
0.868208,1e-50
0.86868,1e-50
0.869822,1e-50
0.870294,1e-50
0.871436,1e-50
0.871908,1e-50
0.873049,1e-50
0.873522,1e-50
0.874663,1e-50
0.875135,1e-50
0.876277,1e-50
0.876749,1e-50
0.877891,1e-50
0.878363,1e-50
0.879504,1e-50
0.879977,1e-50
0.881118,1e-50
0.88159,1e-50
0.882732,1e-50
0.883204,1e-50
0.884346,1e-50
0.884818,1e-50
0.885959,1e-50
0.886432,1e-50
0.887573,1e-50
0.888045,1e-50
0.889187,1e-50
0.889659,1e-50
0.890801,1e-50
0.891273,1e-50
0.892415,1e-50
0.892887,1e-50
0.894028,1e-50
0.894501,1e-50
0.895642,1e-50
0.896114,1e-50
0.897256,1e-50
0.897728,1e-50
0.89887,1e-50
0.8992,1e-50
0.9,1e-50
0.9,1e-50
0.900141,1e-50
0.900483,1e-50
0.901428,1e-50
0.903711,1e-50
0.9056,1e-50
0.910166,1e-50
0.912055,1e-50
0.916621,1e-50
0.920399,1e-50
0.929531,1e-50
0.937087,1e-50
0.955352,1e-50
0.962907,1e-50
0.981172,1e-50
0.996283,1e-50
1.03281,1e-50
1.04792,1e-50
1.08445,1e-50
1.09956,1e-50
1.13609,1e-50
1.1512,1e-50
1.18773,1e-50
1.20285,1e-50
1.23937,1e-50
1.25449,1e-50
1.29102,1e-50
1.30613,1e-50
1.34266,1e-50
1.35777,1e-50
1.3943,1e-50
1.40941,1e-50
1.44594,1e-50
1.46105,1e-50
1.49758,1e-50
1.51269,1e-50
1.54922,1e-50
1.56433,1e-50
1.60086,1e-50
1.61597,1e-50
1.6525,1e-50
1.66761,1e-50
1.70414,1e-50
1.71925,1e-50
1.75578,1e-50
1.77089,1e-50
1.80742,1e-50
1.82253,1e-50
1.85906,1e-50
1.87417,1e-50
1.9107,1e-50
1.92581,1e-50
1.96234,1e-50
1.97745,1e-50
2.01398,1e-50
2.0291,1e-50
2.06562,1e-50
2.08074,1e-50
2.11727,1e-50
2.13238,1e-50
2.16891,1e-50
2.18402,1e-50
2.22055,1e-50
2.23566,1e-50
2.27219,1e-50
2.2873,1e-50
2.32383,1e-50
2.33894,1e-50
2.37547,1e-50
2.39058,1e-50
2.42711,1e-50
2.44222,1e-50
2.47875,1e-50
2.49386,1e-50
2.53039,1e-50
2.5455,1e-50
2.58203,1e-50
2.59714,1e-50
2.63367,1e-50
2.64123,1e-50
2.65949,1e-50
2.66327,1e-50
2.6724,1e-50
2.67618,1e-50
2.68531,1e-50
2.6872,1e-50
2.69177,1e-50
2.69271,1e-50
2.695,1e-50
2.69594,1e-50
2.69822,1e-50
2.69869,1e-50
2.69984,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70042,1e-50
2.70145,1e-50
2.70192,1e-50
2.70306,1e-50
2.70354,1e-50
2.70468,1e-50
2.70515,1e-50
2.70629,1e-50
2.70676,1e-50
2.70791,1e-50
2.70838,1e-50
2.70952,1e-50
2.70999,1e-50
2.71113,1e-50
2.71161,1e-50
2.71275,1e-50
2.71322,1e-50
2.71436,1e-50
2.71483,1e-50
2.71597,1e-50
2.71645,1e-50
2.71759,1e-50
2.71806,1e-50
2.7192,1e-50
2.71967,1e-50
2.72082,1e-50
2.72129,1e-50
2.72243,1e-50
2.7229,1e-50
2.72404,1e-50
2.72452,1e-50
2.72566,1e-50
2.72613,1e-50
2.72727,1e-50
2.72774,1e-50
2.72888,1e-50
2.72936,1e-50
2.7305,1e-50
2.73097,1e-50
2.73211,1e-50
2.73258,1e-50
2.73373,1e-50
2.7342,1e-50
2.73534,1e-50
2.73581,1e-50
2.73695,1e-50
2.73743,1e-50
2.73857,1e-50
2.73904,1e-50
2.74018,1e-50
2.74065,1e-50
2.74179,1e-50
2.74227,1e-50
2.74341,1e-50
2.74388,1e-50
2.74502,1e-50
2.74549,1e-50
2.74664,1e-50
2.74711,1e-50
2.74825,1e-50
2.74872,1e-50
2.74986,1e-50
2.7499,1e-50
2.75,1.92887e+09
2.75,1e-50
2.75043,2.20097e+09
2.75148,2.86326e+09
2.75195,4.58167e+09
2.75309,1.81189e+10
2.75404,2.37785e+10
2.75632,4.53118e+10
2.75821,6.22744e+10
2.76277,1.37531e+11
2.76466,1.96808e+11
2.76923,4.79984e+11
2.77112,6.66118e+11
2.77568,1.50366e+12
2.77757,2.03323e+12
2.78214,4.29723e+12
2.78403,5.67432e+12
2.78859,1.12952e+13
2.79048,1.46016e+13
2.79505,2.75535e+13
2.79694,3.49458e+13
2.8015,6.28578e+13
2.80339,7.83653e+13
2.80796,1.35023e+14
2.80985,1.65751e+14
2.81441,2.7475e+14
2.8163,3.326e+14
2.82087,5.32417e+14
2.82276,6.36429e+14
2.82732,9.87154e+14
2.82921,1.16656e+15
2.83378,1.75847e+15
2.83567,2.05651e+15
2.84023,3.02059e+15
2.84212,3.49915e+15
2.84669,5.01957e+15
2.84858,5.76463e+15
2.85314,8.09309e+15
2.85503,9.22088e+15
2.8596,1.26927e+16
2.86149,1.43566e+16
2.86605,1.94083e+16
2.86794,2.18061e+16
2.87251,2.89941e+16
2.8744,3.23761e+16
2.87896,4.23961e+16
2.88085,4.70731e+16
2.88542,6.078e+16
2.88731,6.71317e+16
2.89188,8.55598e+16
2.89376,9.40431e+16
2.89833,1.18426e+17
2.90022,1.29583e+17
2.90479,1.61373e+17
2.90667,1.75839e+17
2.91124,2.16725e+17
2.91313,2.35238e+17
2.9177,2.87163e+17
2.91958,3.10568e+17
2.92415,3.75749e+17
2.92604,4.05009e+17
2.93061,4.85948e+17
2.93249,5.22148e+17
2.93706,6.21656e+17
2.93895,6.66001e+17
2.94352,7.87181e+17
2.9454,8.41185e+17
2.94997,9.87936e+17
2.95186,1.04375e+18
2.95643,1.18273e+18
2.95747,1.23701e+18
2.96,1.35279e+18
2.96,2.71786e+17
2.96084,4.06686e+17
2.96288,1.11345e+18
2.96477,1.2121e+18
2.96934,1.46421e+18
2.97311,1.47338e+18
2.98225,1.47838e+18
2.98602,1.4996e+18
2.99516,1.54486e+18
2.99893,1.56626e+18
3.00807,1.61153e+18
3.01184,1.63417e+18
3.02098,1.68192e+18
3.02475,1.70583e+18
3.03389,1.75614e+18
3.03766,1.78141e+18
3.0468,1.83443e+18
3.05057,1.86114e+18
3.05971,1.91704e+18
3.06348,1.9453e+18
3.07262,2.00425e+18
3.07639,2.03415e+18
3.08553,2.09636e+18
3.08931,2.128e+18
3.09844,2.19368e+18
3.10222,2.22719e+18
3.11135,2.29655e+18
3.11513,2.33205e+18
3.12426,2.40534e+18
3.12804,2.44296e+18
3.13717,2.52044e+18
3.14095,2.56033e+18
3.15008,2.64227e+18
3.15386,2.68458e+18
3.16299,2.77128e+18
3.16677,2.81618e+18
3.1759,2.90796e+18
3.17968,2.95564e+18
3.18881,3.05284e+18
3.19259,3.10348e+18
3.20172,3.20648e+18
3.2055,3.26029e+18
3.21463,3.36949e+18
3.21841,3.4267e+18
3.22754,3.54253e+18
3.23132,3.60338e+18
3.24045,3.7263e+18
3.24423,3.79106e+18
3.25336,3.92157e+18
3.25714,3.99052e+18
3.26627,4.12917e+18
3.27005,4.20261e+18
3.27918,4.34999e+18
3.28296,4.42826e+18
3.29209,4.585e+18
3.29587,4.66845e+18
3.305,4.83525e+18
3.30878,4.92427e+18
3.31791,5.10188e+18
3.32169,5.19689e+18
3.33082,5.38612e+18
3.3346,5.48758e+18
3.34373,5.68932e+18
3.34751,5.79773e+18
3.35664,6.01294e+18
3.36042,6.12883e+18
3.36955,6.35858e+18
3.37333,6.48255e+18
3.38246,6.72798e+18
3.38624,6.86068e+18
3.39537,7.12307e+18
3.39915,7.26519e+18
3.40828,7.54594e+18
3.41206,7.69825e+18
3.42119,7.9989e+18
3.42497,8.16227e+18
3.4341,8.48452e+18
3.43788,8.65988e+18
3.44701,9.00564e+18
3.45079,9.19402e+18
3.45992,9.5654e+18
3.4637,9.76798e+18
3.47283,1.01673e+19
3.47661,1.03854e+19
3.48574,1.08154e+19
3.48952,1.10505e+19
3.49865,1.15141e+19
3.50243,1.17678e+19
3.51156,1.22685e+19
3.51534,1.25427e+19
3.52447,1.30845e+19
3.52825,1.33814e+19
3.53738,1.39686e+19
3.54116,1.42907e+19
3.55029,1.49287e+19
3.55407,1.5279e+19
3.5632,1.59737e+19
3.56698,1.63558e+19
3.57611,1.71142e+19
3.57989,1.75321e+19
3.58902,1.83626e+19
3.5928,1.88213e+19
3.60193,1.97334e+19
3.60571,2.02388e+19
3.61484,2.12439e+19
3.61862,2.1803e+19
3.62775,2.29143e+19
3.63153,2.35354e+19
3.64066,2.47679e+19
3.64444,2.5461e+19
3.65357,2.68315e+19
3.65735,2.76078e+19
3.66648,2.91341e+19
3.67026,3.00059e+19
3.67939,3.17053e+19
3.68317,3.2685e+19
3.6923,3.45704e+19
3.69608,3.56686e+19
3.70521,3.77417e+19
3.70899,3.89646e+19
3.71813,4.12038e+19
3.7219,4.25483e+19
3.73104,4.48825e+19
3.73481,4.65554e+19
3.74395,4.9141e+19
3.74772,4.17738e+19
3.75686,3.62687e+19
3.77397,3.02923e+19
3.79559,2.71516e+19
3.80699,1.13817e+19
3.8085,1.11268e+19
3.81,9.42197e+18
3.81,0.000123546
3.82141,8.63468e-05
3.84422,1.98353e-45
3.84723,3.61645e-48
3.85942,3.61646e-48
3.86014,2.55838e-48
3.87233,2.55839e-48
3.87305,1.63561e-50
3.88524,1.63561e-50
3.88596,1.14842e-49
3.89815,1.14842e-49
3.89887,1e-50
3.91106,1e-50
3.91178,1e-50
3.92397,1e-50
3.92469,1e-50
3.93688,1e-50
3.9376,1e-50
3.94979,1e-50
3.95051,1e-50
3.9627,1e-50
3.96342,1e-50
3.97561,1e-50
3.97633,1e-50
3.98852,1e-50
3.98924,1e-50
4.00143,1e-50
4.00215,1e-50
4.01434,1e-50
4.01506,1e-50
4.02725,1e-50
4.02797,1e-50
4.04016,1e-50
4.04088,1e-50
4.05307,1e-50
4.05379,1e-50
4.06598,1e-50
4.0667,1e-50
4.07889,1e-50
4.07961,1e-50
4.0918,1e-50
4.09252,1e-50
4.10471,1e-50
4.10543,1e-50
4.11762,1e-50
4.11834,1e-50
4.13053,1e-50
4.13125,1e-50
4.14344,1e-50
4.14416,1e-50
4.15635,1e-50
4.15707,1e-50
4.16926,1e-50
4.16998,1e-50
4.18217,1e-50
4.18289,1e-50
4.20727,1e-50
4.20871,1e-50
4.2209,1e-50
4.22162,1e-50
4.246,1e-50
4.24744,1e-50
4.25963,1e-50
4.26035,1e-50
4.27254,1e-50
4.27326,1e-50
4.28545,1e-50
4.28617,1e-50
4.29836,1e-50
4.29908,1e-50
4.31127,1e-50
4.31199,1e-50
4.32418,1e-50
4.3249,1e-50
4.33709,1e-50
4.33781,1e-50
4.35,1e-50
4.35072,1e-50
4.36291,1e-50
4.36363,1e-50
4.38801,1e-50
4.38945,1e-50
4.41383,1e-50
4.41527,1e-50
4.43965,1e-50
4.44109,1e-50
4.46547,1e-50
4.46691,1e-50
4.49129,1e-50
4.49273,1e-50
4.51711,1e-50
4.51855,1e-50
4.54293,1e-50
4.54437,1e-50
4.56875,1e-50
4.5702,1e-50
4.59457,1e-50
4.59602,1e-50
4.62039,1e-50
4.62184,1e-50
4.64622,1e-50
4.64766,1e-50
4.67204,1e-50
4.67348,1e-50
4.69786,1e-50
4.6993,1e-50
4.72368,1e-50
4.72512,1e-50
4.7495,1e-50
4.75094,1e-50
4.77532,1e-50
4.77676,1e-50
4.80114,1e-50
4.80258,1e-50
4.82696,1e-50
4.8284,1e-50
4.85278,1e-50
4.85422,1e-50
4.8786,1e-50
4.88004,1e-50
4.90442,1e-50
4.90586,1e-50
4.93024,1e-50
4.93168,1e-50
4.95606,1e-50
4.9575,1e-50
4.98188,1e-50
4.98332,1e-50
5.0077,1e-50
5.00914,1e-50
5.03352,1e-50
5.03496,1e-50
5.05934,1e-50
5.06078,1e-50
5.08516,1e-50
5.0866,1e-50
5.11098,1e-50
5.11242,1e-50
5.1368,1e-50
5.13824,1e-50
5.16262,1e-50
5.16406,1e-50
5.18844,1e-50
5.18988,1e-50
5.21426,1e-50
5.2157,1e-50
5.24008,1e-50
5.24152,1e-50
5.2659,1e-50
5.26734,1e-50
5.29172,1e-50
5.29316,1e-50
5.31754,1e-50
5.31898,1e-50
5.34336,1e-50
5.3448,1e-50
5.36918,1e-50
5.37063,1e-50
5.395,1e-50
5.39645,1e-50
5.42082,1e-50
5.42227,1e-50
5.44664,1e-50
5.44809,1e-50
5.47247,1e-50
5.47391,1e-50
5.49829,1e-50
5.49973,1e-50
5.52411,1e-50
5.52555,1e-50
5.53774,1e-50
5.53846,1e-50
5.54455,1e-50
5.54491,1e-50
5.55101,1.95163e-34
5.55137,1.78805e-33
5.55441,3.92425e-27
5.55459,9.30293e-27
5.55764,1.19574e-26
5.55782,1.21344e-26
5.55935,2.20408e-49
5.55944,1e-50
5.55997,1e-50
5.56,1e-50
5.56,1e-50
5.56099,1e-50
5.56105,1e-50
5.56257,1e-50
5.56266,1e-50
5.56419,1e-50
5.56428,1e-50
5.5658,1e-50
5.56589,1e-50
5.56741,1e-50
5.5675,1e-50
5.56903,1e-50
5.56912,1e-50
5.57064,1e-50
5.57073,1e-50
5.57226,1e-50
5.57235,1e-50
5.57387,1e-50
5.57396,1e-50
5.57548,1e-50
5.57557,1e-50
5.5771,1e-50
5.57719,1e-50
5.57871,1e-50
5.5788,1e-50
5.58032,1e-50
5.58042,1e-50
5.58194,1e-50
5.58203,1e-50
5.58355,1e-50
5.58364,1e-50
5.58517,1e-50
5.58526,1e-50
5.58678,1e-50
5.58687,1e-50
5.58839,1e-50
5.58848,1e-50
5.59001,1e-50
5.5901,1e-50
5.59162,1e-50
5.59171,1e-50
5.59324,1e-50
5.59333,1e-50
5.59485,1e-50
5.59494,1e-50
5.59646,1e-50
5.59655,1e-50
5.59808,1e-50
5.59817,1e-50
5.59969,1e-50
5.59978,1e-50
5.6013,1e-50
5.60139,1e-50
5.60292,1e-50
5.60301,1e-50
5.60453,1e-50
5.60462,1e-50
5.60615,1e-50
5.60624,1e-50
5.60776,1e-50
5.60785,1e-50
5.60937,1e-50
5.60946,1e-50
5.60997,1e-50
5.61,1e-50
5.61,1e-50
5.61102,1e-50
5.61108,1e-50
5.6126,1e-50
5.61269,1e-50
5.61574,1e-50
5.61592,1e-50
5.62201,1e-50
5.62237,1e-50
5.62847,1e-50
5.62883,1e-50
5.64102,1e-50
5.64174,1e-50
5.65393,1e-50
5.65465,1e-50
5.67903,1e-50
5.68047,1e-50
5.70485,1e-50
5.70629,1e-50
5.73067,1e-50
5.73211,1e-50
5.75649,1e-50
5.75793,1e-50
5.78231,1e-50
5.78375,1e-50
5.80813,1e-50
5.80957,1e-50
5.83395,1e-50
5.83539,1e-50
5.85977,1e-50
5.86121,1e-50
5.88559,1e-50
5.88703,1e-50
5.91141,1e-50
5.91285,1e-50
5.93723,1e-50
5.93867,1e-50
5.96305,1e-50
5.96449,1e-50
5.98887,1e-50
5.99031,1e-50
6.01469,1e-50
6.01613,1e-50
6.04051,1e-50
6.04195,1e-50
6.06633,1e-50
6.06777,1e-50
6.09215,1e-50
6.09359,1e-50
6.11797,1e-50
6.11941,1e-50
6.14379,1e-50
6.14523,1e-50
6.16961,1e-50
6.17105,1e-50
6.19543,1e-50
6.19688,1e-50
6.22125,1e-50
6.2227,1e-50
6.24707,1e-50
6.24852,1e-50
6.27289,1e-50
6.27434,1e-50
6.29872,1e-50
6.30016,1e-50
6.32454,1e-50
6.32598,1e-50
6.35036,1e-50
6.3518,1e-50
6.37618,1e-50
6.37762,1e-50
6.402,1e-50
6.40344,1e-50
6.42782,1e-50
6.42926,1e-50
6.45364,1e-50
6.45508,1e-50
6.47946,1e-50
6.4809,1e-50
6.50528,1e-50
6.50672,1e-50
6.5311,1e-50
6.53254,1e-50
6.55692,1e-50
6.55836,1e-50
6.58274,1e-50
6.58418,1e-50
6.60856,1e-50
6.61,1e-50



==> data/v3_image/x12_230.csv <==
"x","y"
0,4.29895e-07
0.000430339,4.83325e-07
0.00161377,6.30348e-07
0.00204411,8.37462e-07
0.00322754,1.40676e-06
0.00365788,1.9532e-06
0.00484131,3.45631e-06
0.00527165,4.82705e-06
0.00645508,8.59697e-06
0.00688542,1.20099e-05
0.00806885,2.13949e-05
0.00849919,2.98875e-05
0.00968262,5.32422e-05
0.010113,7.43691e-05
0.0112964,0.000132468
0.0117267,0.000185021
0.0129102,0.000329544
0.0133405,0.000460271
0.0145239,0.000819771
0.0149543,0.00114496
0.0161377,0.00203921
0.016568,0.00284811
0.0177515,0.00507258
0.0181818,0.00708472
0.0193652,0.0126181
0.0197956,0.0176233
0.020979,0.0313876
0.0214093,0.043838
0.0225928,0.0780767
0.0230231,0.109047
0.0242065,0.194216
0.0246369,0.271255
0.0258203,0.483113
0.0262507,0.674749
0.0274341,1.20175
0.0278644,1.67844
0.0290479,2.98936
0.0294782,4.17515
0.0306616,7.43607
0.031092,10.3858
0.0322754,18.4975
0.0327057,25.8353
0.0338892,46.0142
0.0343195,64.2692
0.0355029,114.47
0.0359333,159.893
0.0371167,284.806
0.037547,397.88
0.0387305,708.832
0.0391608,990.624
0.0403442,1765.55
0.0407746,2469.74
0.041958,4406.26
0.0423883,6178.06
0.0435718,11050.5
0.0440021,15584.4
0.0451855,28052.4
0.0456159,40141.9
0.0467993,73387.8
0.0472297,108426
0.0484131,204782
0.0488363,231440
0.05,304748
0.05,729615
0.0500269,686422
0.0504572,654748
0.0516406,567644
0.0525013,520656
0.0548682,391439
0.0557288,318104
0.0580957,116432
0.0598171,88905.3
0.0645508,13206.6
0.0679935,9776.67
0.0774609,344.296
0.0843464,253.419
0.103281,3.5009
0.110167,2.57218
0.129102,0.0179747
0.135987,0.0132064
0.154922,9.22639e-05
0.161807,6.77823e-05
0.180742,4.50345e-07
0.187628,3.4132e-07
0.206563,3.02321e-08
0.213448,3.04583e-08
0.232383,3.20111e-08
0.239268,3.19441e-08
0.258203,3.1905e-08
0.265089,3.1837e-08
0.284023,3.17819e-08
0.290909,3.17144e-08
0.309844,3.16511e-08
0.316729,3.15842e-08
0.335664,3.15126e-08
0.342549,3.14464e-08
0.361484,3.13662e-08
0.36837,3.13006e-08
0.387305,3.12116e-08
0.39419,3.11467e-08
0.413125,3.10488e-08
0.42001,3.09845e-08
0.438945,3.08776e-08
0.445831,3.0814e-08
0.464766,3.06979e-08
0.471651,3.0635e-08
0.490586,3.05095e-08
0.497471,3.04474e-08
0.516406,3.03126e-08
0.523292,3.02512e-08
0.542227,3.01069e-08
0.549112,3.00464e-08
0.568047,2.98926e-08
0.574932,2.98329e-08
0.593867,2.96696e-08
0.600753,2.96108e-08
0.619688,2.9438e-08
0.626573,2.93801e-08
0.645508,2.91978e-08
0.652393,2.9141e-08
0.671328,2.89506e-08
0.678214,2.89241e-08
0.697148,2.89852e-08
0.704034,4.29799e-08
0.722969,9.57079e-08
0.729854,3.89899e-06
0.748789,1.43191e-05
0.755674,0.000755548
0.774609,0.00278511
0.781495,0.147153
0.80043,0.542447
0.807315,14.6725
0.82625,53.3606
0.829693,595.68
0.83916,2080.72
0.840882,7830.79
0.845615,23580.1
0.846476,40110.9
0.848843,85419.1
0.849151,105188
0.85,192362
0.85,159416
0.850122,190031
0.850457,183545
0.850887,181079
0.85207,174211
0.852501,170959
0.853684,161874
0.854114,159246
0.855298,151852
0.855728,149688
0.856912,143545
0.857342,141740
0.858525,136562
0.858956,135042
0.860139,130631
0.860569,129344
0.861753,125557
0.862183,124463
0.863367,121190
0.863797,120257
0.86498,117417
0.865411,116620
0.866594,114145
0.867025,113462
0.868208,111298
0.868638,110711
0.869822,108813
0.870252,108308
0.871436,106638
0.871866,106202
0.873049,104727
0.87348,104349
0.874663,103042
0.875093,102712
0.876277,101549
0.876707,101259
0.877891,100219
0.878321,99963.3
0.879504,99028.8
0.879935,98800.7
0.881118,97957
0.881549,97752.5
0.882732,96988.2
0.883162,96803
0.884346,96106.7
0.884776,95937.2
0.885959,95297.2
0.88639,95140.3
0.887573,94546.5
0.888004,94399.9
0.889187,93843.7
0.889617,93705.2
0.890801,93178.9
0.891231,93046.9
0.892415,92543.7
0.892845,92416.8
0.894028,91930.2
0.894459,91807.3
0.895642,91330.8
0.896072,91210.8
0.897256,90737.7
0.897686,90637.2
0.89887,90234.2
0.899171,90175.5
0.9,89698.6
0.9,89937.9
0.900129,89688.9
0.900483,89501.1
0.901344,89513.3
0.903711,89440.9
0.905432,89469.8
0.910166,89503.6
0.911887,89570.5
0.916621,89749.8
0.920064,89862
0.929531,90173.7
0.936417,90308.5
0.955352,90685.9
0.962237,90955.7
0.981172,91714.3
0.994943,91984.8
1.03281,92757.1
1.04658,93118.4
1.08445,94160.2
1.09822,94522.3
1.13609,95580.1
1.14986,95942.9
1.18773,97016.6
1.20151,97380.2
1.23938,98470
1.25315,98834.3
1.29102,99940.1
1.30479,100305
1.34266,101427
1.35643,101793
1.3943,102931
1.40807,103297
1.44594,104451
1.45971,104819
1.49758,105989
1.51135,106357
1.54922,107543
1.56299,107912
1.60086,109115
1.61463,109484
1.6525,110703
1.66627,111073
1.70414,112309
1.71791,112679
1.75578,113932
1.76955,114303
1.80742,115572
1.82119,115943
1.85906,117229
1.87283,117601
1.9107,118903
1.92447,119276
1.96234,120595
1.97611,120969
2.01398,122305
2.02776,122678
2.06563,124031
2.0794,124405
2.11727,125775
2.13104,126150
2.16891,127536
2.18268,127911
2.22055,129315
2.23432,129690
2.27219,131110
2.28596,131485
2.32383,132922
2.3376,133298
2.37547,134751
2.38924,135127
2.42711,136597
2.44088,136973
2.47875,138458
2.49252,138834
2.53039,140335
2.54416,140711
2.58203,142227
2.5958,142512
2.63367,143795
2.64056,144029
2.65949,144922
2.66293,145061
2.6724,145508
2.67585,145580
2.68531,145966
2.68703,146025
2.69177,146248
2.69263,146282
2.695,146333
2.69586,146352
2.69822,146510
2.69865,146523
2.69984,146738
2.69988,146744
2.7,146848
2.7,146630
2.70039,146700
2.70145,147041
2.70188,147172
2.70306,147563
2.70349,147702
2.70468,148103
2.70511,148242
2.70629,148646
2.70672,148786
2.70791,149193
2.70834,149334
2.70952,149744
2.70995,149886
2.71113,150299
2.71156,150442
2.71275,150858
2.71318,151002
2.71436,151421
2.71479,151566
2.71597,151987
2.7164,152134
2.71759,152558
2.71802,152706
2.7192,153134
2.71963,153282
2.72082,153713
2.72125,153862
2.72243,154296
2.72286,154447
2.72404,154884
2.72447,155036
2.72566,155476
2.72609,155629
2.72727,156072
2.7277,156227
2.72888,156673
2.72931,156829
2.7305,157279
2.73093,157435
2.73211,157888
2.73254,158046
2.73373,158503
2.73416,158662
2.73534,159122
2.73577,159282
2.73695,159746
2.73738,159907
2.73857,160374
2.739,160536
2.74018,161007
2.74061,161171
2.74179,161645
2.74222,161810
2.74341,162288
2.74384,162454
2.74502,162936
2.74545,163103
2.74664,163589
2.74707,163758
2.74825,164247
2.74868,164341
2.74986,164848
2.7499,164933
2.75,165868
2.75,165207
2.75039,166184
2.75148,167186
2.75191,168102
2.75309,170592
2.75395,172164
2.75632,176522
2.75804,178409
2.76277,183704
2.76449,186219
2.76923,193192
2.77095,195707
2.77568,202681
2.7774,205196
2.78214,212171
2.78386,214686
2.78859,221662
2.79032,224177
2.79505,231154
2.79677,233669
2.8015,240647
2.80323,243162
2.80796,250141
2.80968,252656
2.81441,259635
2.81614,262150
2.82087,269130
2.82259,271645
2.82732,278625
2.82905,281140
2.83378,288121
2.8355,290636
2.84023,297617
2.84196,300132
2.84669,307114
2.84841,309629
2.85314,316611
2.85487,319126
2.8596,326108
2.86132,328623
2.86605,335606
2.86778,338121
2.87251,345105
2.87423,347620
2.87896,354603
2.88069,357118
2.88542,364102
2.88714,366617
2.89188,373601
2.8936,376116
2.89833,383101
2.90005,385616
2.90479,392601
2.90651,395116
2.91124,402101
2.91296,404616
2.9177,411601
2.91942,414116
2.92415,421102
2.92587,423617
2.93061,430602
2.93233,433117
2.93706,440103
2.93878,442618
2.94352,449605
2.94524,452119
2.94997,459106
2.95169,461060
2.95643,466520
2.95738,467778
2.96,471362
2.96,473860
2.96077,473886
2.96288,474023
2.9646,474087
2.96934,474355
2.97278,474434
2.98225,474807
2.98569,474911
2.99516,475344
2.9986,475448
3.00807,475881
3.01151,475986
3.02098,476419
3.02442,476523
3.03389,476957
3.03733,477061
3.0468,477495
3.05024,477599
3.05971,478033
3.06315,478137
3.07262,478571
3.07606,478675
3.08553,479109
3.08897,479213
3.09844,479647
3.10188,479751
3.11135,480185
3.11479,480289
3.12426,480722
3.1277,480826
3.13717,481260
3.14061,481364
3.15008,481797
3.15352,481901
3.16299,482333
3.16643,482437
3.1759,482870
3.17934,482973
3.18881,483405
3.19225,483509
3.20172,483940
3.20516,484044
3.21463,484474
3.21807,484578
3.22754,485008
3.23098,485111
3.24045,485540
3.24389,485644
3.25336,486072
3.2568,486175
3.26627,486602
3.26971,486706
3.27918,487132
3.28262,487235
3.29209,487660
3.29553,487763
3.305,488186
3.30844,488289
3.31791,488712
3.32135,488815
3.33082,489235
3.33426,489338
3.34373,489757
3.34717,489860
3.35664,490277
3.36008,490380
3.36955,490795
3.37299,490898
3.38246,491311
3.3859,491414
3.39537,491825
3.39881,491928
3.40828,492337
3.41172,492439
3.42119,492846
3.42463,492948
3.4341,493352
3.43754,493455
3.44701,493856
3.45045,493958
3.45992,494356
3.46336,494459
3.47283,494854
3.47627,494956
3.48574,495348
3.48918,495450
3.49865,495838
3.5021,495941
3.51156,496325
3.51501,496427
3.52447,496808
3.52792,496910
3.53738,497288
3.54083,497389
3.55029,497762
3.55374,497864
3.5632,498233
3.56665,498335
3.57611,498698
3.57956,498800
3.58902,499159
3.59247,499261
3.60193,499615
3.60538,499716
3.61484,500065
3.61829,500167
3.62775,500510
3.6312,500611
3.64066,500949
3.64411,501050
3.65357,501381
3.65702,501483
3.66648,501808
3.66993,501909
3.67939,502228
3.68284,502329
3.6923,502640
3.69575,502741
3.70521,503046
3.70866,503147
3.71813,503445
3.72157,503545
3.73104,503835
3.73448,503936
3.74395,504218
3.74739,504281
3.75686,504453
3.75769,504505
3.76,504639
3.76,154189
3.7626,126579
3.76977,64406.6
3.77923,16175.5
3.78612,5233.27
3.79559,814.327
3.80505,537.136
3.81194,28.2856
3.82141,10.4227
3.83087,9.27189
3.83776,0.242246
3.84723,0.168163
3.85669,0.1634
3.86358,0.00322349
3.87305,0.00291398
3.88251,0.00289434
3.8894,5.29809e-05
3.89887,5.14026e-05
3.90833,5.13318e-05
3.91522,9.29141e-07
3.92469,9.11309e-07
3.93415,9.10952e-07
3.94104,1.68663e-08
3.95051,1.72879e-08
3.95998,1.708e-08
3.96686,1.23382e-09
3.97633,1.42993e-09
3.9858,1.23537e-09
3.99268,9.94636e-10
4.00215,1.17171e-09
4.01162,9.92116e-10
4.0185,9.89457e-10
4.02797,1.15261e-09
4.03744,9.87234e-10
4.04432,9.87052e-10
4.05379,1.13713e-09
4.06326,9.85157e-10
4.07014,9.85008e-10
4.07961,1.12279e-09
4.08908,9.83394e-10
4.09596,9.83236e-10
4.10543,1.10949e-09
4.1149,9.81859e-10
4.12178,9.81692e-10
4.13125,1.09716e-09
4.14072,9.80509e-10
4.1476,9.80335e-10
4.15707,1.08575e-09
4.16654,9.79308e-10
4.17342,9.79127e-10
4.18289,1.07518e-09
4.19236,1.0061e-09
4.19924,1.00592e-09
4.20871,1.00395e-09
4.21818,9.77217e-10
4.22506,9.77027e-10
4.23453,1.09475e-09
4.244,9.46364e-10
4.25088,9.46171e-10
4.26035,1.04793e-09
4.26982,9.75358e-10
4.2767,9.75163e-10
4.28617,1.04014e-09
4.29564,9.74459e-10
4.30252,9.74263e-10
4.31199,1.0329e-09
4.32146,9.73558e-10
4.32835,9.73361e-10
4.33781,1.02617e-09
4.34728,9.72639e-10
4.35417,9.6833e-10
4.36363,9.70361e-10
4.37052,9.74658e-10
4.38945,9.86597e-10
4.39634,9.86401e-10
4.41527,9.84016e-10
4.42216,9.83821e-10
4.44109,9.8152e-10
4.44798,9.81328e-10
4.46691,9.79096e-10
4.4738,9.78907e-10
4.49273,9.7673e-10
4.49962,9.76543e-10
4.51855,9.74409e-10
4.52544,9.74226e-10
4.54437,9.72126e-10
4.55126,9.71946e-10
4.5702,9.69871e-10
4.57708,9.69694e-10
4.59602,9.67637e-10
4.6029,9.67465e-10
4.62184,9.65419e-10
4.62872,9.65251e-10
4.64766,9.63213e-10
4.65454,9.63049e-10
4.67348,9.61014e-10
4.68036,9.60855e-10
4.6993,9.5882e-10
4.70618,9.58667e-10
4.72512,9.5663e-10
4.732,9.56481e-10
4.75094,9.54442e-10
4.75782,9.54298e-10
4.77676,9.52255e-10
4.78364,9.52116e-10
4.80258,9.50069e-10
4.80946,9.49935e-10
4.8284,9.47885e-10
4.83528,9.47756e-10
4.85422,9.45702e-10
4.8611,9.45579e-10
4.88004,9.43523e-10
4.88692,9.43404e-10
4.90586,9.41349e-10
4.91274,9.41235e-10
4.93168,9.3918e-10
4.93857,9.39071e-10
4.9575,9.37019e-10
4.96439,9.36915e-10
4.98332,9.34867e-10
4.99021,9.34768e-10
5.00914,9.32727e-10
5.01603,9.32633e-10
5.03496,9.30601e-10
5.04185,9.30511e-10
5.06078,9.2849e-10
5.06767,9.28405e-10
5.0866,9.26398e-10
5.09349,9.26317e-10
5.11242,9.24326e-10
5.11931,9.24249e-10
5.13824,9.22276e-10
5.14513,9.22204e-10
5.16406,9.20252e-10
5.17095,9.20184e-10
5.18988,9.18255e-10
5.19677,9.18191e-10
5.2157,9.16287e-10
5.22259,9.16227e-10
5.24152,9.14352e-10
5.24841,9.14295e-10
5.26734,9.1245e-10
5.27423,9.12394e-10
5.29316,9.10573e-10
5.30005,9.10347e-10
5.31898,9.08053e-10
5.32587,8.98114e-10
5.3448,8.6718e-10
5.35169,1.30518e-09
5.37063,1.45958e-09
5.37751,3.58639e-08
5.39645,1.30461e-07
5.40333,2.07002e-06
5.42227,7.40336e-06
5.42915,0.000116742
5.44809,0.000417397
5.45497,0.00658112
5.47391,0.0235299
5.48079,0.370996
5.49973,1.32644
5.50661,11.2906
5.52555,38.6889
5.52899,163.215
5.53846,505.654
5.54018,1407.24
5.54491,3886.6
5.54663,6372.94
5.55137,13210.4
5.55223,21501.5
5.55459,44302
5.55546,54506.2
5.55782,82567.6
5.55825,96478.4
5.55944,134733
5.55959,143041
5.56,148752
5.56,165888
5.56028,140250
5.56105,116870
5.56148,106277
5.56266,77145.5
5.56309,69038.7
5.56428,46744.7
5.56471,41858.2
5.56589,28420.2
5.56632,25459
5.5675,17315.7
5.56794,15515.3
5.56912,10564.1
5.56955,9467.31
5.57073,6451.04
5.57116,5782.13
5.57235,3942.65
5.57278,3534.63
5.57396,2412.57
5.57439,2163.95
5.57557,1480.24
5.576,1329.33
5.57719,914.319
5.57762,823.724
5.5788,574.585
5.57923,521.882
5.58042,376.946
5.58085,349.095
5.58203,272.504
5.58246,262.617
5.58364,235.427
5.58407,241.057
5.58526,256.541
5.58569,279.078
5.58687,341.057
5.5873,386.069
5.58848,509.852
5.58891,588.454
5.5901,804.61
5.59053,936.205
5.59171,1298.09
5.59214,1515.14
5.59333,2112.01
5.59376,2467.98
5.59494,3446.87
5.59537,4029.24
5.59655,5630.76
5.59698,6582.18
5.59817,9198.57
5.5986,10750.7
5.59978,15019
5.60021,17546.1
5.60139,24495.6
5.60182,28597.1
5.60301,39876.3
5.60344,46498.7
5.60462,64710.4
5.60505,75309.7
5.60624,104458
5.60667,121166
5.60785,167115
5.60828,182444
5.60946,224598
5.60961,240022
5.61,282437
5.61,144728
5.61029,139350
5.61108,124562
5.61151,113976
5.61269,84865.4
5.61355,74717.6
5.61592,46811.1
5.61764,41208.6
5.62237,25801.7
5.62409,21600.9
5.62883,10048.7
5.63227,8534.73
5.64174,4371.22
5.64518,3489.75
5.65465,1065.67
5.66153,850.799
5.68047,259.908
5.68735,201.505
5.70629,40.8854
5.71317,31.703
5.73211,6.44971
5.73899,5.0013
5.75793,1.0179
5.76482,0.789313
5.78375,0.160657
5.79064,0.124579
5.80957,0.0253572
5.81646,0.0196628
5.83539,0.00400223
5.84228,0.00310346
5.86121,0.000631688
5.8681,0.000489832
5.88703,9.9702e-05
5.89392,7.73122e-05
5.91285,1.57364e-05
5.91974,1.22025e-05
5.93867,2.48374e-06
5.94556,1.92597e-06
5.96449,3.92019e-07
5.97138,3.03984e-07
5.99031,6.1874e-08
5.9972,4.79791e-08
6.01613,9.76583e-09
6.02302,7.57275e-09
6.04195,1.54138e-09
6.04884,1.19524e-09
6.06777,2.43283e-10
6.07466,1.88649e-10
6.09359,3.83983e-11
6.10048,2.97753e-11
6.11941,6.06057e-12
6.1263,4.69957e-12
6.14523,9.56565e-13
6.15212,7.41752e-13
6.17105,1.50979e-13
6.17794,1.17074e-13
6.19688,2.38296e-14
6.20376,1.84782e-14
6.2227,3.76112e-15
6.22958,2.9165e-15
6.24852,5.93634e-16
6.2554,4.60323e-16
6.27434,9.36957e-17
6.28122,7.26547e-17
6.30016,1.47884e-17
6.30704,1.14674e-17
6.32598,2.33411e-18
6.33286,1.80995e-18
6.3518,3.68403e-19
6.35868,2.85672e-19
6.37762,5.81465e-20
6.3845,4.50887e-20
6.40344,9.17751e-21
6.41032,7.11654e-21
6.42926,1.44852e-21
6.43614,1.12323e-21
6.45508,2.28627e-22
6.46196,1.77285e-22
6.4809,3.6085e-23
6.48778,2.79815e-23
6.50672,5.69556e-24
6.5136,4.41653e-24
6.53254,8.98967e-25
6.53942,6.97067e-25
6.55836,1.41715e-25
6.56524,1.09727e-25
6.58418,2.18448e-26
6.59107,1.7402e-26
6.61,5.18323e-27

"x","y"
0,1e-50
0.000430339,1e-50
0.00161377,1e-50
0.00204411,1e-50
0.00322754,1e-50
0.00365788,1e-50
0.00484131,1e-50
0.00527165,1e-50
0.00645508,1e-50
0.00688542,1e-50
0.00806885,1e-50
0.00849919,1e-50
0.00968262,1e-50
0.010113,1e-50
0.0112964,1e-50
0.0117267,1e-50
0.0129102,1e-50
0.0133405,1e-50
0.0145239,1e-50
0.0149543,1e-50
0.0161377,1e-50
0.016568,1e-50
0.0177515,1e-50
0.0181818,1e-50
0.0193652,1e-50
0.0197956,1e-50
0.020979,1e-50
0.0214093,1e-50
0.0225928,1e-50
0.0230231,1e-50
0.0242065,1e-50
0.0246369,1e-50
0.0258203,1e-50
0.0262507,1e-50
0.0274341,1e-50
0.0278644,1e-50
0.0290479,1e-50
0.0294782,1e-50
0.0306616,1e-50
0.031092,1e-50
0.0322754,1e-50
0.0327057,1e-50
0.0338892,1e-50
0.0343195,1e-50
0.0355029,1e-50
0.0359333,1e-50
0.0371167,1e-50
0.037547,1e-50
0.0387305,1e-50
0.0391608,1e-50
0.0403442,1e-50
0.0407746,1e-50
0.041958,1e-50
0.0423883,1e-50
0.0435718,1e-50
0.0440021,1e-50
0.0451855,1e-50
0.0456159,1e-50
0.0467993,1e-50
0.0472297,1e-50
0.0484131,1e-50
0.0488363,1e-50
0.05,1e-50
0.05,8.94964e+17
0.0500269,4.42449e+16
0.0504572,1.0143e+16
0.0516406,1.76603e+14
0.0525013,8.38473e+12
0.0548682,1.92271e+09
0.0557288,2.98461e-07
0.0580957,1e-50
0.0598171,1e-50
0.0645508,1e-50
0.0679935,1e-50
0.0774609,1e-50
0.0843464,1e-50
0.103281,1e-50
0.110167,1e-50
0.129102,1e-50
0.135987,1e-50
0.154922,1e-50
0.161807,1e-50
0.180742,1e-50
0.187628,1e-50
0.206563,1e-50
0.213448,1e-50
0.232383,1e-50
0.239268,1e-50
0.258203,1e-50
0.265089,1e-50
0.284023,1e-50
0.290909,1e-50
0.309844,1e-50
0.316729,1e-50
0.335664,1e-50
0.342549,1e-50
0.361484,1e-50
0.36837,1e-50
0.387305,1e-50
0.39419,1e-50
0.413125,1e-50
0.42001,1e-50
0.438945,1e-50
0.445831,1e-50
0.464766,1e-50
0.471651,1e-50
0.490586,1e-50
0.497471,1e-50
0.516406,1e-50
0.523292,1e-50
0.542227,1e-50
0.549112,1e-50
0.568047,1e-50
0.574932,1e-50
0.593867,1e-50
0.600753,1e-50
0.619688,1e-50
0.626573,1e-50
0.645508,1e-50
0.652393,1e-50
0.671328,1e-50
0.678214,1e-50
0.697148,1e-50
0.704034,1e-50
0.722969,1e-50
0.729854,1e-50
0.748789,1e-50
0.755674,1e-50
0.774609,1e-50
0.781495,1e-50
0.80043,1e-50
0.807315,1e-50
0.82625,1e-50
0.829693,1e-50
0.83916,1e-50
0.840882,3.02055e-38
0.845615,0.000611139
0.846476,0.000751041
0.848843,0.00131041
0.849151,3.53019e-16
0.85,1e-50
0.85,1e-50
0.850122,1e-50
0.850457,1e-50
0.850887,1e-50
0.85207,1e-50
0.852501,1e-50
0.853684,1e-50
0.854114,1e-50
0.855298,1e-50
0.855728,1e-50
0.856912,1e-50
0.857342,1e-50
0.858525,1e-50
0.858956,1e-50
0.860139,1e-50
0.860569,1e-50
0.861753,1e-50
0.862183,1e-50
0.863367,1e-50
0.863797,1e-50
0.86498,1e-50
0.865411,1e-50
0.866594,1e-50
0.867025,1e-50
0.868208,1e-50
0.868638,1e-50
0.869822,1e-50
0.870252,1e-50
0.871436,1e-50
0.871866,1e-50
0.873049,1e-50
0.87348,1e-50
0.874663,1e-50
0.875093,1e-50
0.876277,1e-50
0.876707,1e-50
0.877891,1e-50
0.878321,1e-50
0.879504,1e-50
0.879935,1e-50
0.881118,1e-50
0.881549,1e-50
0.882732,1e-50
0.883162,1e-50
0.884346,1e-50
0.884776,1e-50
0.885959,1e-50
0.88639,1e-50
0.887573,1e-50
0.888004,1e-50
0.889187,1e-50
0.889617,1e-50
0.890801,1e-50
0.891231,1e-50
0.892415,1e-50
0.892845,1e-50
0.894028,1e-50
0.894459,1e-50
0.895642,1e-50
0.896072,1e-50
0.897256,1e-50
0.897686,1e-50
0.89887,1e-50
0.899171,1e-50
0.9,1e-50
0.9,1e-50
0.900129,1e-50
0.900483,1e-50
0.901344,1e-50
0.903711,1e-50
0.905432,1e-50
0.910166,1e-50
0.911887,1e-50
0.916621,1e-50
0.920064,1e-50
0.929531,1e-50
0.936417,1e-50
0.955352,1e-50
0.962237,1e-50
0.981172,1e-50
0.994943,1e-50
1.03281,1e-50
1.04658,1e-50
1.08445,1e-50
1.09822,1e-50
1.13609,1e-50
1.14986,1e-50
1.18773,1e-50
1.20151,1e-50
1.23938,1e-50
1.25315,1e-50
1.29102,1e-50
1.30479,1e-50
1.34266,1e-50
1.35643,1e-50
1.3943,1e-50
1.40807,1e-50
1.44594,1e-50
1.45971,1e-50
1.49758,1e-50
1.51135,1e-50
1.54922,1e-50
1.56299,1e-50
1.60086,1e-50
1.61463,1e-50
1.6525,1e-50
1.66627,1e-50
1.70414,1e-50
1.71791,1e-50
1.75578,1e-50
1.76955,1e-50
1.80742,1e-50
1.82119,1e-50
1.85906,1e-50
1.87283,1e-50
1.9107,1e-50
1.92447,1e-50
1.96234,1e-50
1.97611,1e-50
2.01398,1e-50
2.02776,1e-50
2.06563,1e-50
2.0794,1e-50
2.11727,1e-50
2.13104,1e-50
2.16891,1e-50
2.18268,1e-50
2.22055,1e-50
2.23432,1e-50
2.27219,1e-50
2.28596,1e-50
2.32383,1e-50
2.3376,1e-50
2.37547,1e-50
2.38924,1e-50
2.42711,1e-50
2.44088,1e-50
2.47875,1e-50
2.49252,1e-50
2.53039,1e-50
2.54416,1e-50
2.58203,1e-50
2.5958,1e-50
2.63367,1e-50
2.64056,1e-50
2.65949,1e-50
2.66293,1e-50
2.6724,1e-50
2.67585,1e-50
2.68531,1e-50
2.68703,1e-50
2.69177,1e-50
2.69263,1e-50
2.695,1e-50
2.69586,1e-50
2.69822,1e-50
2.69865,1e-50
2.69984,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70039,1e-50
2.70145,1e-50
2.70188,1e-50
2.70306,1e-50
2.70349,1e-50
2.70468,1e-50
2.70511,1e-50
2.70629,1e-50
2.70672,1e-50
2.70791,1e-50
2.70834,1e-50
2.70952,1e-50
2.70995,1e-50
2.71113,1e-50
2.71156,1e-50
2.71275,1e-50
2.71318,1e-50
2.71436,1e-50
2.71479,1e-50
2.71597,1e-50
2.7164,1e-50
2.71759,1e-50
2.71802,1e-50
2.7192,1e-50
2.71963,1e-50
2.72082,1e-50
2.72125,1e-50
2.72243,1e-50
2.72286,1e-50
2.72404,1e-50
2.72447,1e-50
2.72566,1e-50
2.72609,1e-50
2.72727,1e-50
2.7277,1e-50
2.72888,1e-50
2.72931,1e-50
2.7305,1e-50
2.73093,1e-50
2.73211,1e-50
2.73254,1e-50
2.73373,1e-50
2.73416,1e-50
2.73534,1e-50
2.73577,1e-50
2.73695,1e-50
2.73738,1e-50
2.73857,1e-50
2.739,1e-50
2.74018,1e-50
2.74061,1e-50
2.74179,1e-50
2.74222,1e-50
2.74341,1e-50
2.74384,1e-50
2.74502,1e-50
2.74545,1e-50
2.74664,1e-50
2.74707,1e-50
2.74825,1e-50
2.74868,1e-50
2.74986,1e-50
2.7499,1e-50
2.75,4.45086e+09
2.75,1e-50
2.75039,6.77432e+09
2.75148,3.51248e+10
2.75191,3.79802e+10
2.75309,3.43686e+10
2.75395,3.20094e+10
2.75632,2.55201e+10
2.75804,3.27217e+10
2.76277,6.42293e+10
2.76449,8.39146e+10
2.76923,1.78001e+11
2.77095,2.28552e+11
2.77568,4.62495e+11
2.7774,5.82348e+11
2.78214,1.11765e+12
2.78386,1.38433e+12
2.78859,2.53828e+12
2.79032,3.09731e+12
2.79505,5.44555e+12
2.79677,6.55612e+12
2.8015,1.10947e+13
2.80323,1.31953e+13
2.80796,2.15645e+13
2.80968,2.53637e+13
2.81441,4.01499e+13
2.81614,4.67463e+13
2.82087,7.187e+13
2.82259,8.29037e+13
2.82732,1.24099e+14
2.82905,1.41936e+14
2.83378,2.07323e+14
2.8355,2.35271e+14
2.84023,3.36015e+14
2.84196,3.78573e+14
2.84669,5.29622e+14
2.84841,5.9275e+14
2.85314,8.13638e+14
2.85487,9.05056e+14
2.8596,1.22075e+15
2.86132,1.35025e+15
2.86605,1.79205e+15
2.86778,1.97179e+15
2.87251,2.57819e+15
2.87423,2.82307e+15
2.87896,3.64067e+15
2.88069,3.96858e+15
2.88542,5.05295e+15
2.88714,5.48515e+15
2.89188,6.90165e+15
2.8936,7.46304e+15
2.89833,9.28764e+15
2.90005,1.00071e+16
2.90479,1.23271e+16
2.90651,1.32377e+16
2.91124,1.61526e+16
2.91296,1.72919e+16
2.9177,2.0914e+16
2.91942,2.23247e+16
2.92415,2.67799e+16
2.92587,2.85096e+16
2.93061,3.3938e+16
2.93233,3.60403e+16
2.93706,4.25978e+16
2.93878,4.51292e+16
2.94352,5.29825e+16
2.94524,5.60558e+16
2.94997,6.54747e+16
2.95169,6.92418e+16
2.95643,8.2757e+16
2.95738,8.78752e+16
2.96,1.08415e+17
2.96,1.73933e+16
2.96077,2.33043e+16
2.96288,5.88041e+16
2.9646,6.45442e+16
2.96934,8.83714e+16
2.97278,8.96671e+16
2.98225,9.49456e+16
2.98569,9.56205e+16
2.99516,9.76386e+16
2.9986,9.82884e+16
3.00807,1.00226e+17
3.01151,1.00893e+17
3.02098,1.02899e+17
3.02442,1.03582e+17
3.03389,1.05653e+17
3.03733,1.06353e+17
3.0468,1.08494e+17
3.05024,1.09211e+17
3.05971,1.11423e+17
3.06315,1.12158e+17
3.07262,1.14445e+17
3.07606,1.15198e+17
3.08553,1.17564e+17
3.08897,1.18336e+17
3.09844,1.20784e+17
3.10188,1.21575e+17
3.11135,1.24109e+17
3.11479,1.24921e+17
3.12426,1.27545e+17
3.1277,1.28378e+17
3.13717,1.31096e+17
3.14061,1.31951e+17
3.15008,1.34769e+17
3.15352,1.35646e+17
3.16299,1.38568e+17
3.16643,1.39469e+17
3.1759,1.42501e+17
3.17934,1.43426e+17
3.18881,1.46575e+17
3.19225,1.47524e+17
3.20172,1.50796e+17
3.20516,1.51771e+17
3.21463,1.55172e+17
3.21807,1.56174e+17
3.22754,1.59712e+17
3.23098,1.60743e+17
3.24045,1.64426e+17
3.24389,1.65486e+17
3.25336,1.69323e+17
3.2568,1.70413e+17
3.26627,1.74414e+17
3.26971,1.75536e+17
3.27918,1.7971e+17
3.28262,1.80866e+17
3.29209,1.85225e+17
3.29553,1.86415e+17
3.305,1.90972e+17
3.30844,1.92198e+17
3.31791,1.96966e+17
3.32135,1.98229e+17
3.33082,2.03223e+17
3.33426,2.04526e+17
3.34373,2.09761e+17
3.34717,2.11106e+17
3.35664,2.166e+17
3.36008,2.17988e+17
3.36955,2.23762e+17
3.37299,2.25195e+17
3.38246,2.31268e+17
3.3859,2.3275e+17
3.39537,2.39146e+17
3.39881,2.40678e+17
3.40828,2.47423e+17
3.41172,2.49009e+17
3.42119,2.56131e+17
3.42463,2.57774e+17
3.4341,2.65304e+17
3.43754,2.67006e+17
3.44701,2.74979e+17
3.45045,2.76745e+17
3.45992,2.85199e+17
3.46336,2.87033e+17
3.47283,2.9601e+17
3.47627,2.97915e+17
3.48574,3.07462e+17
3.48918,3.09444e+17
3.49865,3.19613e+17
3.5021,3.21676e+17
3.51156,3.32525e+17
3.51501,3.34675e+17
3.52447,3.46267e+17
3.52792,3.48511e+17
3.53738,3.60916e+17
3.54083,3.63261e+17
3.55029,3.76557e+17
3.55374,3.79011e+17
3.5632,3.93284e+17
3.56665,3.95855e+17
3.57611,4.112e+17
3.57956,4.13898e+17
3.58902,4.30419e+17
3.59247,4.33254e+17
3.60193,4.51065e+17
3.60538,4.5405e+17
3.61484,4.73274e+17
3.61829,4.76421e+17
3.62775,4.9719e+17
3.6312,5.00514e+17
3.64066,5.22968e+17
3.64411,5.26484e+17
3.65357,5.50765e+17
3.65702,5.54493e+17
3.66648,5.80742e+17
3.66993,5.84701e+17
3.67939,6.13043e+17
3.68284,6.17255e+17
3.6923,6.47788e+17
3.69575,6.52293e+17
3.70521,6.85064e+17
3.70866,6.89437e+17
3.71813,7.2396e+17
3.72157,7.43263e+17
3.73104,7.93336e+17
3.73448,7.23395e+17
3.74395,7.09343e+17
3.74739,1.50613e+17
3.75686,9.48752e+15
3.75769,2.37361e+15
3.76,2.04189e+13
3.76,1e-50
3.7626,2.48921e-50
3.76977,5.66621e-48
3.77923,2.50925e-48
3.78612,1.00805e-48
3.79559,1e-50
3.80505,1e-50
3.81194,1e-50
3.82141,1e-50
3.83087,1e-50
3.83776,1e-50
3.84723,1e-50
3.85669,1e-50
3.86358,1e-50
3.87305,1e-50
3.88251,1e-50
3.8894,1e-50
3.89887,1e-50
3.90833,1e-50
3.91522,1e-50
3.92469,1e-50
3.93415,1e-50
3.94104,1e-50
3.95051,1e-50
3.95998,1e-50
3.96686,1e-50
3.97633,1e-50
3.9858,1e-50
3.99268,1e-50
4.00215,1e-50
4.01162,1e-50
4.0185,1e-50
4.02797,1e-50
4.03744,1e-50
4.04432,1e-50
4.05379,1e-50
4.06326,1e-50
4.07014,1e-50
4.07961,1e-50
4.08908,1e-50
4.09596,1e-50
4.10543,1e-50
4.1149,1e-50
4.12178,1e-50
4.13125,1e-50
4.14072,1e-50
4.1476,1e-50
4.15707,1e-50
4.16654,1e-50
4.17342,1e-50
4.18289,1e-50
4.19236,1e-50
4.19924,1e-50
4.20871,1e-50
4.21818,1e-50
4.22506,1e-50
4.23453,1e-50
4.244,1e-50
4.25088,1e-50
4.26035,1e-50
4.26982,1e-50
4.2767,1e-50
4.28617,1e-50
4.29564,1e-50
4.30252,1e-50
4.31199,1e-50
4.32146,1e-50
4.32835,1e-50
4.33781,1e-50
4.34728,1e-50
4.35417,1e-50
4.36363,1e-50
4.37052,1e-50
4.38945,1e-50
4.39634,1e-50
4.41527,1e-50
4.42216,1e-50
4.44109,1e-50
4.44798,1e-50
4.46691,1e-50
4.4738,1e-50
4.49273,1e-50
4.49962,1e-50
4.51855,1e-50
4.52544,1e-50
4.54437,1e-50
4.55126,1e-50
4.5702,1e-50
4.57708,1e-50
4.59602,1e-50
4.6029,1e-50
4.62184,1e-50
4.62872,1e-50
4.64766,1e-50
4.65454,1e-50
4.67348,1e-50
4.68036,1e-50
4.6993,1e-50
4.70618,1e-50
4.72512,1e-50
4.732,1e-50
4.75094,1e-50
4.75782,1e-50
4.77676,1e-50
4.78364,1e-50
4.80258,1e-50
4.80946,1e-50
4.8284,1e-50
4.83528,1e-50
4.85422,1e-50
4.8611,1e-50
4.88004,1e-50
4.88692,1e-50
4.90586,1e-50
4.91274,1e-50
4.93168,1e-50
4.93857,1e-50
4.9575,1e-50
4.96439,1e-50
4.98332,1e-50
4.99021,1e-50
5.00914,1e-50
5.01603,1e-50
5.03496,1e-50
5.04185,1e-50
5.06078,1e-50
5.06767,1e-50
5.0866,1e-50
5.09349,1e-50
5.11242,1e-50
5.11931,1e-50
5.13824,1e-50
5.14513,1e-50
5.16406,1e-50
5.17095,1e-50
5.18988,1e-50
5.19677,1e-50
5.2157,1e-50
5.22259,1e-50
5.24152,1e-50
5.24841,1e-50
5.26734,1e-50
5.27423,1e-50
5.29316,1e-50
5.30005,1e-50
5.31898,1e-50
5.32587,1e-50
5.3448,1e-50
5.35169,1e-50
5.37063,1e-50
5.37751,1e-50
5.39645,1e-50
5.40333,1e-50
5.42227,1e-50
5.42915,1e-50
5.44809,1e-50
5.45497,1e-50
5.47391,1e-50
5.48079,1e-50
5.49973,1e-50
5.50661,1e-50
5.52555,1e-50
5.52899,1e-50
5.53846,1e-50
5.54018,1e-50
5.54491,1e-50
5.54663,1.20892e-46
5.55137,1.81707e-34
5.55223,1.11819e-32
5.55459,9.35442e-28
5.55546,1.80286e-27
5.55782,3.6613e-27
5.55825,2.55358e-33
5.55944,1e-50
5.55959,1e-50
5.56,1e-50
5.56,1e-50
5.56028,1e-50
5.56105,1e-50
5.56148,1e-50
5.56266,1e-50
5.56309,1e-50
5.56428,1e-50
5.56471,1e-50
5.56589,1e-50
5.56632,1e-50
5.5675,1e-50
5.56794,1e-50
5.56912,1e-50
5.56955,1e-50
5.57073,1e-50
5.57116,1e-50
5.57235,1e-50
5.57278,1e-50
5.57396,1e-50
5.57439,1e-50
5.57557,1e-50
5.576,1e-50
5.57719,1e-50
5.57762,1e-50
5.5788,1e-50
5.57923,1e-50
5.58042,1e-50
5.58085,1e-50
5.58203,1e-50
5.58246,1e-50
5.58364,1e-50
5.58407,1e-50
5.58526,1e-50
5.58569,1e-50
5.58687,1e-50
5.5873,1e-50
5.58848,1e-50
5.58891,1e-50
5.5901,1e-50
5.59053,1e-50
5.59171,1e-50
5.59214,1e-50
5.59333,1e-50
5.59376,1e-50
5.59494,1e-50
5.59537,1e-50
5.59655,1e-50
5.59698,1e-50
5.59817,1e-50
5.5986,1e-50
5.59978,1e-50
5.60021,1e-50
5.60139,1e-50
5.60182,1e-50
5.60301,1e-50
5.60344,1e-50
5.60462,1e-50
5.60505,1e-50
5.60624,1e-50
5.60667,1e-50
5.60785,1e-50
5.60828,1e-50
5.60946,1e-50
5.60961,1e-50
5.61,1e-50
5.61,1e-50
5.61029,1e-50
5.61108,1e-50
5.61151,1e-50
5.61269,1e-50
5.61355,1e-50
5.61592,1e-50
5.61764,1e-50
5.62237,1e-50
5.62409,1e-50
5.62883,1e-50
5.63227,1e-50
5.64174,1e-50
5.64518,1e-50
5.65465,1e-50
5.66153,1e-50
5.68047,1e-50
5.68735,1e-50
5.70629,1e-50
5.71317,1e-50
5.73211,1e-50
5.73899,1e-50
5.75793,1e-50
5.76482,1e-50
5.78375,1e-50
5.79064,1e-50
5.80957,1e-50
5.81646,1e-50
5.83539,1e-50
5.84228,1e-50
5.86121,1e-50
5.8681,1e-50
5.88703,1e-50
5.89392,1e-50
5.91285,1e-50
5.91974,1e-50
5.93867,1e-50
5.94556,1e-50
5.96449,1e-50
5.97138,1e-50
5.99031,1e-50
5.9972,1e-50
6.01613,1e-50
6.02302,1e-50
6.04195,1e-50
6.04884,1e-50
6.06777,1e-50
6.07466,1e-50
6.09359,1e-50
6.10048,1e-50
6.11941,1e-50
6.1263,1e-50
6.14523,1e-50
6.15212,1e-50
6.17105,1e-50
6.17794,1e-50
6.19688,1e-50
6.20376,1e-50
6.2227,1e-50
6.22958,1e-50
6.24852,1e-50
6.2554,1e-50
6.27434,1e-50
6.28122,1e-50
6.30016,1e-50
6.30704,1e-50
6.32598,1e-50
6.33286,1e-50
6.3518,1e-50
6.35868,1e-50
6.37762,1e-50
6.3845,1e-50
6.40344,1e-50
6.41032,1e-50
6.42926,1e-50
6.43614,1e-50
6.45508,1e-50
6.46196,1e-50
6.4809,1e-50
6.48778,1e-50
6.50672,1e-50
6.5136,1e-50
6.53254,1e-50
6.53942,1e-50
6.55836,1e-50
6.56524,1e-50
6.58418,1e-50
6.59107,1e-50
6.61,1e-50



==> data/v3_image/x2_230.csv <==
"x","y"
0,4.2947e-07
0.00114757,5.71884e-07
0.00161377,6.29735e-07
0.00276134,1.18183e-06
0.00322754,1.40614e-06
0.00437511,2.86272e-06
0.00484131,3.45443e-06
0.00598888,7.10815e-06
0.00645508,8.59251e-06
0.00760265,1.76955e-05
0.00806885,2.13936e-05
0.00921642,4.40412e-05
0.00968262,5.32419e-05
0.0108302,0.000109581
0.0112964,0.000132469
0.012444,0.000272613
0.0129102,0.000329546
0.0140577,0.000678147
0.0145239,0.000819768
0.0156715,0.00168693
0.0161377,0.00203921
0.0172853,0.00419627
0.0177515,0.00507258
0.018899,0.0104383
0.0193652,0.0126181
0.0205128,0.0259653
0.020979,0.0313876
0.0221266,0.0645888
0.0225928,0.0780767
0.0237403,0.160665
0.0242065,0.194216
0.0253541,0.399654
0.0258203,0.483114
0.0269679,0.994142
0.0274341,1.20175
0.0285817,2.47294
0.0290479,2.98936
0.0301954,6.15147
0.0306616,7.43608
0.0318092,15.302
0.0322754,18.4975
0.033423,38.065
0.0338892,46.0142
0.0350367,94.6941
0.0355029,114.47
0.0366505,235.598
0.0371167,284.806
0.0382643,586.336
0.0387305,708.832
0.039878,1460.28
0.0403442,1765.55
0.0414918,3643.39
0.041958,4406.26
0.0431056,9131.06
0.0435718,11050.5
0.0447193,23140.8
0.0451855,28052.4
0.0463331,60290.9
0.0467993,73387.8
0.0479469,166824
0.0484131,204782
0.0495416,275869
0.05,304748
0.05,728306
0.0500191,686422
0.0504931,652392
0.0516406,567927
0.0539358,442626
0.0548682,391439
0.0571633,195878
0.0580957,116432
0.062686,43027
0.0645508,13206.3
0.0737313,4060.02
0.0774609,344.261
0.095822,101.95
0.103281,3.50044
0.121642,1.02406
0.129102,0.0179724
0.147463,0.00525783
0.154922,9.22541e-05
0.173283,2.69768e-05
0.180742,4.55998e-07
0.199103,1.74869e-07
0.206563,5.70585e-08
0.224924,5.74121e-08
0.232383,5.75917e-08
0.250744,5.74189e-08
0.258203,5.73282e-08
0.276564,5.71594e-08
0.284023,5.70706e-08
0.302385,5.69088e-08
0.309844,5.68234e-08
0.328205,5.66686e-08
0.335664,5.65866e-08
0.354025,5.64389e-08
0.361484,5.63605e-08
0.379845,5.622e-08
0.387305,5.61452e-08
0.405666,5.6012e-08
0.413125,5.59408e-08
0.431486,5.58149e-08
0.438945,5.57475e-08
0.457306,5.5629e-08
0.464766,5.55653e-08
0.483127,5.54543e-08
0.490586,5.53945e-08
0.508947,5.52909e-08
0.516406,5.5235e-08
0.534767,5.5139e-08
0.542227,5.50871e-08
0.560588,5.49987e-08
0.568047,5.49507e-08
0.586408,5.487e-08
0.593867,5.48261e-08
0.612228,5.47531e-08
0.619688,5.47133e-08
0.638049,5.46481e-08
0.645508,5.46124e-08
0.663869,5.45551e-08
0.671328,5.45236e-08
0.689689,5.44982e-08
0.697148,5.44836e-08
0.71551,8.16059e-08
0.722969,9.44747e-08
0.74133,1.01166e-05
0.748789,1.4193e-05
0.76715,0.00196898
0.774609,0.00276363
0.79297,0.383494
0.80043,0.538266
0.818791,37.8
0.82625,52.9483
0.835431,1483.11
0.83916,2064.51
0.84375,17236.9
0.845615,23404.7
0.84791,67100.5
0.848843,84861.5
0.849666,137230
0.85,191353
0.85,158513
0.850325,185028
0.850457,182433
0.851604,175663
0.85207,172909
0.853218,163881
0.853684,160218
0.854832,152797
0.855298,149786
0.856445,143543
0.856912,141010
0.858059,135668
0.858525,133499
0.859673,128864
0.860139,126983
0.861287,122917
0.861753,121266
0.8629,117666
0.863367,116204
0.864514,112989
0.86498,111683
0.866128,108790
0.866594,107615
0.867742,104993
0.868208,103928
0.869356,101534
0.869822,100562
0.870969,98362.1
0.871436,97468.4
0.872583,95431.3
0.873049,94603.9
0.874197,92703.6
0.874663,91931.7
0.875811,90145.1
0.876277,89419.3
0.877424,87725.1
0.877891,87036.9
0.879038,85415.5
0.879504,84756.9
0.880652,83191.9
0.881118,82556.1
0.882266,81034.7
0.882732,80416.7
0.88388,78921.9
0.884346,78314.6
0.885493,76823.2
0.885959,76217.4
0.887107,74703
0.887573,74087.7
0.888721,72518.6
0.889187,71881.1
0.890335,70216.2
0.890801,69539.8
0.891948,67723.3
0.892415,66985.2
0.893562,64935.9
0.894028,64103.3
0.895176,61696.2
0.895642,60718.1
0.89679,57747.7
0.897256,56540.7
0.898403,53312.4
0.89887,52001.9
0.899673,49760.4
0.9,44794.9
0.9,48851.6
0.900344,39710.4
0.900483,37642.3
0.902779,31241.1
0.903711,28638.2
0.908301,23307.1
0.910166,21139.7
0.914756,15842.4
0.916621,13689.2
0.925802,9823.26
0.929531,8252.21
0.947892,6093.05
0.955352,5215.64
0.973713,3375.3
0.981172,2627.6
1.01789,1814.55
1.03281,1484.16
1.06953,963.649
1.08445,752.15
1.12118,501.476
1.13609,399.619
1.17282,269.959
1.18773,217.271
1.22446,147.809
1.23938,119.575
1.2761,81.6874
1.29102,66.2773
1.32774,45.4325
1.34266,36.9376
1.37938,25.4627
1.3943,20.7543
1.43102,14.5585
1.44594,11.9409
1.48266,8.974
1.49758,7.51611
1.5343,6.91825
1.54922,6.10514
1.58594,7.30035
1.60086,6.84603
1.63758,9.42567
1.6525,9.17111
1.68922,13.2798
1.70414,13.1378
1.74086,19.3711
1.75578,19.3005
1.7925,28.5976
1.80742,28.592
1.84414,42.1685
1.85906,42.2141
1.89578,61.4105
1.9107,61.4919
1.94743,87.5166
1.96234,87.6465
1.99907,121.322
2.01398,121.538
2.05071,163.203
2.06563,163.578
2.10235,213.188
2.11727,213.855
2.15399,271.154
2.16891,272.351
2.20563,337.017
2.22055,339.174
2.25727,410.911
2.27219,414.801
2.30891,493.437
2.32383,500.46
2.36055,586.174
2.37547,598.9
2.41219,692.851
2.42711,716.091
2.46383,822.246
2.47875,865.32
2.51547,995.883
2.53039,1078.02
2.56711,1269.99
2.58203,1435.72
2.61875,1539.22
2.63367,1784.11
2.65203,2146.37
2.65949,2533.52
2.66867,3002.38
2.6724,3417.79
2.68158,3542.37
2.68531,3850.45
2.6899,4093.19
2.69177,4447.87
2.69406,4714.79
2.695,4987.86
2.69729,4983.02
2.69822,5146.82
2.69937,5110.64
2.69988,5226.83
2.7,5458.63
2.7,6144.39
2.70103,5691.91
2.70145,5733.71
2.7026,5761.28
2.70306,5822.61
2.70421,5853.97
2.70468,5892.67
2.70583,5916.19
2.70629,5941.59
2.70744,5961.3
2.70791,5979.88
2.70905,5997.73
2.70952,6012.75
2.71067,6029.69
2.71113,6042.82
2.71228,6059.33
2.71275,6071.46
2.71389,6087.79
2.71436,6099.4
2.71551,6115.68
2.71597,6127.02
2.71712,6143.33
2.71759,6154.56
2.71874,6170.92
2.7192,6182.12
2.72035,6198.57
2.72082,6209.79
2.72196,6226.32
2.72243,6237.59
2.72358,6254.23
2.72404,6265.56
2.72519,6282.3
2.72566,6293.7
2.7268,6310.55
2.72727,6322.03
2.72842,6338.98
2.72888,6350.55
2.73003,6367.62
2.7305,6379.27
2.73165,6396.45
2.73211,6408.19
2.73326,6425.48
2.73373,6437.31
2.73487,6454.71
2.73534,6466.63
2.73649,6484.15
2.73695,6496.17
2.7381,6513.81
2.73857,6525.91
2.73971,6543.67
2.74018,6555.87
2.74133,6573.75
2.74179,6586.05
2.74294,6604.04
2.74341,6616.44
2.74456,6634.56
2.74502,6647.05
2.74617,6665.29
2.74664,6677.88
2.74778,6696.25
2.74825,6709.39
2.7494,6505.97
2.7499,6512.26
2.75,6402.02
2.75,6736.32
2.75105,5124.38
2.75148,4784.21
2.75262,4594.16
2.75309,3602.68
2.75539,6970.53
2.75632,5495.04
2.76091,10304.4
2.76277,12327.9
2.76736,18965.4
2.76923,21686.9
2.77382,28349.6
2.77568,31071.5
2.78027,37742.6
2.78214,40464.6
2.78673,47139.2
2.78859,49861.3
2.79318,56537.8
2.79505,59259.8
2.79964,65937.4
2.8015,68659.4
2.80609,75337.6
2.80796,78059.5
2.81255,84738
2.81441,87460
2.819,94138.6
2.82087,96860.6
2.82546,103539
2.82732,106261
2.83191,112940
2.83378,115662
2.83837,122340
2.84023,125062
2.84482,131741
2.84669,134463
2.85128,141141
2.85314,143863
2.85773,150541
2.8596,153263
2.86419,159941
2.86605,162663
2.87064,169341
2.87251,172063
2.8771,178741
2.87896,181462
2.88356,188140
2.88542,190862
2.89001,197539
2.89188,200261
2.89647,206938
2.89833,209660
2.90292,216337
2.90479,219059
2.90938,225735
2.91124,228457
2.91583,235134
2.9177,237855
2.92229,244532
2.92415,247253
2.92874,253930
2.93061,256651
2.9352,263327
2.93706,266049
2.94165,272725
2.94352,275446
2.94811,282122
2.94997,284843
2.95456,290022
2.95643,292136
2.95897,295467
2.96,296828
2.96,299500
2.96205,299543
2.96288,299569
2.96747,299708
2.96934,299774
2.97852,299924
2.98225,300004
2.99143,300219
2.99516,300326
3.00434,300540
3.00807,300647
3.01725,300860
3.02098,300967
3.03016,301179
3.03389,301286
3.04307,301497
3.0468,301604
3.05598,301815
3.05971,301921
3.06889,302131
3.07262,302238
3.0818,302447
3.08553,302553
3.09471,302762
3.09844,302868
3.10762,303076
3.11135,303182
3.12053,303389
3.12426,303495
3.13344,303701
3.13717,303808
3.14635,304013
3.15008,304119
3.15926,304324
3.16299,304430
3.17217,304634
3.1759,304740
3.18508,304944
3.18881,305050
3.19799,305252
3.20172,305358
3.2109,305560
3.21463,305666
3.22381,305868
3.22754,305974
3.23672,306174
3.24045,306280
3.24963,306480
3.25336,306586
3.26254,306785
3.26627,306891
3.27545,307090
3.27918,307196
3.28836,307394
3.29209,307499
3.30127,307697
3.305,307803
3.31418,308000
3.31791,308105
3.32709,308302
3.33082,308407
3.34,308603
3.34373,308709
3.35291,308904
3.35664,309009
3.36582,309204
3.36955,309310
3.37873,309504
3.38246,309609
3.39164,309803
3.39537,309908
3.40455,310102
3.40828,310207
3.41746,310400
3.42119,310505
3.43037,310697
3.4341,310802
3.44328,310994
3.44701,311099
3.45619,311291
3.45992,311396
3.4691,311587
3.47283,311692
3.48201,311883
3.48574,311988
3.49492,312178
3.49865,312283
3.50783,312473
3.51156,312578
3.52074,312767
3.52447,312872
3.53365,313061
3.53738,313166
3.54656,313355
3.55029,313460
3.55947,313648
3.5632,313753
3.57238,313941
3.57611,314046
3.58529,314233
3.58902,314338
3.5982,314526
3.60193,314630
3.61111,314818
3.61484,314922
3.62402,315109
3.62775,315214
3.63693,315401
3.64066,315505
3.64984,315692
3.65357,315797
3.66275,315983
3.66648,316087
3.67566,316273
3.67939,316378
3.68858,316564
3.6923,316669
3.70149,316854
3.70521,316959
3.7144,317144
3.71813,317249
3.72731,317434
3.73104,317539
3.74022,317724
3.74395,317829
3.75313,318014
3.75686,318119
3.76604,318304
3.76977,318408
3.77895,318593
3.78268,318698
3.79186,318883
3.79559,318987
3.80477,319172
3.8085,319277
3.81768,319462
3.82141,319566
3.83059,319751
3.83432,319856
3.8435,320041
3.84723,320146
3.85641,320331
3.86014,320435
3.86932,320620
3.87305,320725
3.88223,320910
3.88596,321015
3.89514,321200
3.89887,321305
3.90805,321490
3.91178,321595
3.92096,321780
3.92469,321885
3.93387,322070
3.9376,322175
3.94678,322361
3.95051,322466
3.95969,322652
3.96342,322756
3.9726,322943
3.97633,323047
3.98551,323234
3.98924,323339
3.99842,323525
4.00215,323630
4.01133,323817
4.01506,323922
4.02424,324109
4.02797,324214
4.03715,324402
4.04088,324507
4.05006,324695
4.05379,324800
4.06297,324988
4.0667,325093
4.07588,325282
4.07961,325387
4.08879,325576
4.09252,325681
4.1017,325871
4.10543,325976
4.11461,326166
4.11834,326271
4.12752,326462
4.13125,326567
4.14043,326758
4.14416,326863
4.15334,327055
4.15707,327160
4.16625,327352
4.16998,327457
4.17916,327650
4.18289,327755
4.19207,327949
4.1958,328054
4.20498,328248
4.20871,328354
4.21789,328548
4.22162,328654
4.2308,328849
4.23453,328955
4.24371,329151
4.24744,329256
4.25662,329453
4.26035,329558
4.26953,329756
4.27326,329862
4.28244,330060
4.28617,330166
4.29535,330365
4.29908,330470
4.30826,330670
4.31199,330776
4.32117,330977
4.3249,331083
4.33408,331284
4.33781,331390
4.34699,331593
4.35072,331699
4.3599,331902
4.36363,332008
4.37281,332213
4.37654,332318
4.38572,332524
4.38945,332630
4.39863,332836
4.40236,332942
4.41154,333150
4.41527,333256
4.42445,333464
4.42818,333570
4.43736,333761
4.44109,333867
4.45027,334088
4.454,334194
4.46318,334397
4.46691,334503
4.47609,334725
4.47982,334831
4.489,335054
4.49273,335161
4.50191,335376
4.50564,335483
4.51483,335699
4.51855,335805
4.52774,336023
4.53146,336130
4.54065,336349
4.54437,336455
4.55356,336675
4.55729,336782
4.56647,337003
4.5702,337110
4.57938,337333
4.58311,337440
4.59229,337664
4.59602,337771
4.6052,337996
4.60893,338103
4.61811,338330
4.62184,338437
4.63102,338665
4.63475,338772
4.64393,339001
4.64766,339108
4.65684,339339
4.66057,339447
4.66975,339679
4.67348,339786
4.68266,340020
4.68639,340127
4.69557,340362
4.6993,340470
4.70848,340707
4.71221,340814
4.72139,341052
4.72512,341160
4.7343,341399
4.73803,341507
4.74721,341748
4.75094,341856
4.76012,342099
4.76385,342206
4.77303,342450
4.77676,342558
4.78594,342804
4.78967,342912
4.79885,343159
4.80258,343267
4.81176,343516
4.81549,343624
4.82467,343875
4.8284,343983
4.83758,344235
4.84131,344343
4.85049,344594
4.85422,344702
4.8634,344956
4.86713,345064
4.87631,345323
4.88004,345432
4.88922,345688
4.89295,345797
4.90213,346061
4.90586,346169
4.91504,346431
4.91877,346539
4.92795,346802
4.93168,346911
4.94086,347174
4.94459,347283
4.95377,347911
4.9575,348141
4.95928,350688
4.96,351591
4.96,77511.6
4.9674,49372
4.97041,37739.7
4.97959,12438.5
4.98332,1978.95
5.00168,626.986
5.00914,67.8913
5.0275,20.7136
5.03496,1.20434
5.05332,0.367445
5.06078,0.0213639
5.07914,0.00651812
5.0866,0.000378976
5.10496,0.000115625
5.11242,6.72267e-06
5.13078,2.05109e-06
5.13824,1.19255e-07
5.1566,3.63857e-08
5.16406,2.11678e-09
5.18242,6.469e-10
5.18988,3.90082e-11
5.20824,1.38179e-11
5.2157,3.07916e-12
5.23406,2.82221e-12
5.24152,2.65842e-12
5.25988,2.67642e-12
5.26734,2.67485e-12
5.2857,2.69198e-12
5.29316,2.69001e-12
5.31153,2.41886e-12
5.31898,2.29311e-12
5.33735,2.80256e-11
5.3448,3.94989e-11
5.36317,1.66705e-09
5.37063,2.32826e-09
5.38899,9.40851e-08
5.39645,1.3136e-07
5.41481,5.30395e-06
5.42227,7.40523e-06
5.44063,0.000298998
5.44809,0.000417453
5.46645,0.0168554
5.47391,0.023533
5.49227,0.950184
5.49973,1.32662
5.51809,27.8982
5.52555,38.6931
5.53473,370.763
5.53846,505.666
5.54305,2909.9
5.54491,3886.62
5.5495,10516.9
5.55137,13210.4
5.55366,35320
5.55459,44302.1
5.55689,71513.1
5.55782,82567.6
5.55897,119663
5.55944,134733
5.55984,156888
5.56,148752
5.56,165888
5.56075,126080
5.56105,116870
5.5622,88621.5
5.56266,77145.5
5.56381,55527.2
5.56428,46744.7
5.56542,33713.9
5.56589,28420.2
5.56704,20523.7
5.5675,17315.7
5.56865,12514.6
5.56912,10564.1
5.57027,7639.27
5.57073,6451.04
5.57188,4667.29
5.57235,3942.65
5.57349,2854.6
5.57396,2412.57
5.57511,1749.58
5.57557,1480.24
5.57672,1077.81
5.57719,914.319
5.57834,672.731
5.5788,574.585
5.57995,434.042
5.58042,376.946
5.58156,302.676
5.58203,272.504
5.58318,246.138
5.58364,235.427
5.58479,250.441
5.58526,256.541
5.5864,316.641
5.58687,341.057
5.58802,461.089
5.58848,509.852
5.58963,719.458
5.5901,804.61
5.59125,1155.53
5.59171,1298.09
5.59286,1876.88
5.59333,2112.01
5.59447,3061.24
5.59494,3446.87
5.59609,4999.86
5.59655,5630.76
5.5977,8167.87
5.59817,9198.57
5.59931,13337.6
5.59978,15019
5.60093,21757.9
5.60139,24495.6
5.60254,35433
5.60301,39876.3
5.60416,57536.1
5.60462,64710.4
5.60577,92975.2
5.60624,104458
5.60738,149014
5.60785,167115
5.609,207992
5.60946,224598
5.60984,265728
5.61,282437
5.61,144728
5.61077,130388
5.61108,124562
5.61222,96333.3
5.61269,84865.4
5.61499,57804.5
5.61592,46811
5.62051,31871
5.62237,25801.6
5.62696,14599.5
5.62883,10048.6
5.63801,6011.33
5.64174,4371.15
5.65092,2020.53
5.65465,1065.61
5.67301,492.658
5.68047,259.883
5.69883,104.15
5.70629,40.8814
5.72465,16.3965
5.73211,6.44908
5.75047,2.58688
5.75793,1.0178
5.77629,0.408273
5.78375,0.160642
5.80211,0.0644387
5.80957,0.0253547
5.82793,0.0101706
5.83539,0.00400184
5.85375,0.00160527
5.86121,0.000631627
5.87957,0.000253367
5.88703,9.96923e-05
5.90539,3.99899e-05
5.91285,1.57348e-05
5.93121,6.31177e-06
5.93867,2.4835e-06
5.95703,9.96213e-07
5.96449,3.91981e-07
5.98285,1.57237e-07
5.99031,6.18679e-08
6.00867,2.48173e-08
6.01613,9.76487e-09
6.03449,3.91702e-09
6.04195,1.54123e-09
6.06031,6.18239e-10
6.06777,2.43259e-10
6.08613,9.75793e-11
6.09359,3.83946e-11
6.11195,1.54013e-11
6.11941,6.05998e-12
6.13778,2.43086e-12
6.14523,9.56471e-13
6.1636,3.83673e-13
6.17105,1.50964e-13
6.18942,6.05566e-14
6.19688,2.38273e-14
6.21524,9.55791e-15
6.2227,3.76075e-15
6.24106,1.50856e-15
6.24852,5.93576e-16
6.26688,2.38103e-16
6.27434,9.36865e-17
6.2927,3.75808e-17
6.30016,1.47869e-17
6.31852,5.93153e-18
6.32598,2.33388e-18
6.34434,9.36199e-19
6.3518,3.68367e-19
6.37016,1.47764e-19
6.37762,5.81408e-20
6.39598,2.33222e-20
6.40344,9.17661e-21
6.4218,3.68105e-21
6.42926,1.44838e-21
6.44762,5.80995e-22
6.45508,2.28604e-22
6.47344,9.17009e-23
6.4809,3.60815e-23
6.49926,1.44735e-23
6.50672,5.69488e-24
6.52508,2.28443e-24
6.53254,8.98879e-25
6.5509,3.60512e-25
6.55836,1.41792e-25
6.57672,5.64954e-26
6.58418,2.18424e-26
6.60254,9.9962e-27
6.61,5.18336e-27

"x","y"
0,1e-50
0.00114757,1e-50
0.00161377,1e-50
0.00276134,1e-50
0.00322754,1e-50
0.00437511,1e-50
0.00484131,1e-50
0.00598888,1e-50
0.00645508,1e-50
0.00760265,1e-50
0.00806885,1e-50
0.00921642,1e-50
0.00968262,1e-50
0.0108302,1e-50
0.0112964,1e-50
0.012444,1e-50
0.0129102,1e-50
0.0140577,1e-50
0.0145239,1e-50
0.0156715,1e-50
0.0161377,1e-50
0.0172853,1e-50
0.0177515,1e-50
0.018899,1e-50
0.0193652,1e-50
0.0205128,1e-50
0.020979,1e-50
0.0221266,1e-50
0.0225928,1e-50
0.0237403,1e-50
0.0242065,1e-50
0.0253541,1e-50
0.0258203,1e-50
0.0269679,1e-50
0.0274341,1e-50
0.0285817,1e-50
0.0290479,1e-50
0.0301954,1e-50
0.0306616,1e-50
0.0318092,1e-50
0.0322754,1e-50
0.033423,1e-50
0.0338892,1e-50
0.0350367,1e-50
0.0355029,1e-50
0.0366505,1e-50
0.0371167,1e-50
0.0382643,1e-50
0.0387305,1e-50
0.039878,1e-50
0.0403442,1e-50
0.0414918,1e-50
0.041958,1e-50
0.0431056,1e-50
0.0435718,1e-50
0.0447193,1e-50
0.0451855,1e-50
0.0463331,1e-50
0.0467993,1e-50
0.0479469,1e-50
0.0484131,1e-50
0.0495416,1e-50
0.05,1e-50
0.05,7.01811e+17
0.0500191,2.84145e+16
0.0504931,1.06456e+16
0.0516406,2.83258e+14
0.0539358,6.2386e+10
0.0548682,7.98366e+08
0.0571633,7.39683e-34
0.0580957,1e-50
0.062686,1e-50
0.0645508,1e-50
0.0737313,1e-50
0.0774609,1e-50
0.095822,1e-50
0.103281,1e-50
0.121642,1e-50
0.129102,1e-50
0.147463,1e-50
0.154922,1e-50
0.173283,1e-50
0.180742,1e-50
0.199103,1e-50
0.206563,1e-50
0.224924,1e-50
0.232383,1e-50
0.250744,1e-50
0.258203,1e-50
0.276564,1e-50
0.284023,1e-50
0.302385,1e-50
0.309844,1e-50
0.328205,1e-50
0.335664,1e-50
0.354025,1e-50
0.361484,1e-50
0.379845,1e-50
0.387305,1e-50
0.405666,1e-50
0.413125,1e-50
0.431486,1e-50
0.438945,1e-50
0.457306,1e-50
0.464766,1e-50
0.483127,1e-50
0.490586,1e-50
0.508947,1e-50
0.516406,1e-50
0.534767,1e-50
0.542227,1e-50
0.560588,1e-50
0.568047,1e-50
0.586408,1e-50
0.593867,1e-50
0.612228,1e-50
0.619688,1e-50
0.638049,1e-50
0.645508,1e-50
0.663869,1e-50
0.671328,1e-50
0.689689,1e-50
0.697148,1e-50
0.71551,1e-50
0.722969,1e-50
0.74133,1e-50
0.748789,1e-50
0.76715,1e-50
0.774609,1e-50
0.79297,1e-50
0.80043,1e-50
0.818791,1e-50
0.82625,1e-50
0.835431,1e-50
0.83916,1e-50
0.84375,1.66973e-17
0.845615,0.000517266
0.84791,0.00088714
0.848843,0.00110042
0.849666,3.84269e-37
0.85,1e-50
0.85,1e-50
0.850325,1e-50
0.850457,1e-50
0.851604,1e-50
0.85207,1e-50
0.853218,1e-50
0.853684,1e-50
0.854832,1e-50
0.855298,1e-50
0.856445,1e-50
0.856912,1e-50
0.858059,1e-50
0.858525,1e-50
0.859673,1e-50
0.860139,1e-50
0.861287,1e-50
0.861753,1e-50
0.8629,1e-50
0.863367,1e-50
0.864514,1e-50
0.86498,1e-50
0.866128,1e-50
0.866594,1e-50
0.867742,1e-50
0.868208,1e-50
0.869356,1e-50
0.869822,1e-50
0.870969,1e-50
0.871436,1e-50
0.872583,1e-50
0.873049,1e-50
0.874197,1e-50
0.874663,1e-50
0.875811,1e-50
0.876277,1e-50
0.877424,1e-50
0.877891,1e-50
0.879038,1e-50
0.879504,1e-50
0.880652,1e-50
0.881118,1e-50
0.882266,1e-50
0.882732,1e-50
0.88388,1e-50
0.884346,1e-50
0.885493,1e-50
0.885959,1e-50
0.887107,1e-50
0.887573,1e-50
0.888721,1e-50
0.889187,1e-50
0.890335,1e-50
0.890801,1e-50
0.891948,1e-50
0.892415,1e-50
0.893562,1e-50
0.894028,1e-50
0.895176,1e-50
0.895642,1e-50
0.89679,1e-50
0.897256,1e-50
0.898403,1e-50
0.89887,1e-50
0.899673,1e-50
0.9,1e-50
0.9,1e-50
0.900344,1e-50
0.900483,1e-50
0.902779,1e-50
0.903711,1e-50
0.908301,1e-50
0.910166,1e-50
0.914756,1e-50
0.916621,1e-50
0.925802,1e-50
0.929531,1e-50
0.947892,1e-50
0.955352,1e-50
0.973713,1e-50
0.981172,1e-50
1.01789,1e-50
1.03281,1e-50
1.06953,1e-50
1.08445,1e-50
1.12118,1e-50
1.13609,1e-50
1.17282,1e-50
1.18773,1e-50
1.22446,1e-50
1.23938,1e-50
1.2761,1e-50
1.29102,1e-50
1.32774,1e-50
1.34266,1e-50
1.37938,1e-50
1.3943,1e-50
1.43102,1e-50
1.44594,1e-50
1.48266,1e-50
1.49758,1e-50
1.5343,1e-50
1.54922,1e-50
1.58594,1e-50
1.60086,1e-50
1.63758,1e-50
1.6525,1e-50
1.68922,1e-50
1.70414,1e-50
1.74086,1e-50
1.75578,1e-50
1.7925,1e-50
1.80742,1e-50
1.84414,1e-50
1.85906,1e-50
1.89578,1e-50
1.9107,1e-50
1.94743,1e-50
1.96234,1e-50
1.99907,1e-50
2.01398,1e-50
2.05071,1e-50
2.06563,1e-50
2.10235,1e-50
2.11727,1e-50
2.15399,1e-50
2.16891,1e-50
2.20563,1e-50
2.22055,1e-50
2.25727,1e-50
2.27219,1e-50
2.30891,1e-50
2.32383,1e-50
2.36055,1e-50
2.37547,1e-50
2.41219,1e-50
2.42711,1e-50
2.46383,1e-50
2.47875,1e-50
2.51547,1e-50
2.53039,1e-50
2.56711,1e-50
2.58203,1e-50
2.61875,1e-50
2.63367,1e-50
2.65203,1e-50
2.65949,1e-50
2.66867,1e-50
2.6724,1e-50
2.68158,1e-50
2.68531,1e-50
2.6899,1e-50
2.69177,1e-50
2.69406,1e-50
2.695,1e-50
2.69729,1e-50
2.69822,1e-50
2.69937,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70103,1e-50
2.70145,1e-50
2.7026,1e-50
2.70306,1e-50
2.70421,1e-50
2.70468,1e-50
2.70583,1e-50
2.70629,1e-50
2.70744,1e-50
2.70791,1e-50
2.70905,1e-50
2.70952,1e-50
2.71067,1e-50
2.71113,1e-50
2.71228,1e-50
2.71275,1e-50
2.71389,1e-50
2.71436,1e-50
2.71551,1e-50
2.71597,1e-50
2.71712,1e-50
2.71759,1e-50
2.71874,1e-50
2.7192,1e-50
2.72035,1e-50
2.72082,1e-50
2.72196,1e-50
2.72243,1e-50
2.72358,1e-50
2.72404,1e-50
2.72519,1e-50
2.72566,1e-50
2.7268,1e-50
2.72727,1e-50
2.72842,1e-50
2.72888,1e-50
2.73003,1e-50
2.7305,1e-50
2.73165,1e-50
2.73211,1e-50
2.73326,1e-50
2.73373,1e-50
2.73487,1e-50
2.73534,1e-50
2.73649,1e-50
2.73695,1e-50
2.7381,1e-50
2.73857,1e-50
2.73971,1e-50
2.74018,1e-50
2.74133,1e-50
2.74179,1e-50
2.74294,1e-50
2.74341,1e-50
2.74456,1e-50
2.74502,1e-50
2.74617,1e-50
2.74664,1e-50
2.74778,1e-50
2.74825,1e-50
2.7494,1e-50
2.7499,1e-50
2.75,1e-50
2.75,1e-50
2.75105,1e-50
2.75148,1e-50
2.75262,1e-50
2.75309,1e-50
2.75539,4.78953e-44
2.75632,4.78953e-44
2.76091,6.31132e-35
2.76277,6.31132e-35
2.76736,3.87548e-29
2.76923,3.87548e-29
2.77382,3.27351e-25
2.77568,3.27351e-25
2.78027,2.15894e-22
2.78214,2.15894e-22
2.78673,2.84671e-20
2.78859,1.74057e-13
2.79318,7.80713e-12
2.79505,2.38588e-07
2.79964,5.09303e-06
2.8015,2.07355e-05
2.80609,0.000265357
2.80796,0.0032399
2.81255,0.0290931
2.81441,0.104626
2.819,0.72853
2.82087,2.71537
2.82546,15.4826
2.82732,44.3122
2.83191,213.718
2.83378,530.864
2.83837,2214.04
2.84023,4816.61
2.84482,17694.1
2.84669,34850.4
2.85128,114426
2.85314,207548
2.85773,616248
2.8596,1.0446e+06
2.86419,2.83225e+06
2.86605,4.53622e+06
2.87064,1.13264e+07
2.87251,1.72894e+07
2.8771,4.00613e+07
2.87896,5.86873e+07
2.88356,1.27091e+08
2.88542,1.79682e+08
2.89001,3.66046e+08
2.89188,5.01773e+08
2.89647,9.67381e+08
2.89833,1.2907e+09
2.90292,2.36773e+09
2.90479,3.08481e+09
2.90938,5.41092e+09
2.91124,6.9029e+09
2.91583,1.16283e+10
2.9177,1.45601e+10
2.92229,2.36482e+10
2.92415,2.91213e+10
2.92874,4.57635e+10
2.93061,5.55213e+10
2.9352,8.46869e+10
2.93706,1.01379e+11
2.94165,1.50501e+11
2.94352,1.78008e+11
2.94811,2.58204e+11
2.94997,3.02183e+11
2.95456,3.84947e+11
2.95643,4.28472e+11
2.95897,4.78115e+11
2.96,5.06168e+11
2.96,7.5989e+09
2.96205,1.73015e+11
2.96288,7.21911e+11
2.96747,7.46699e+11
2.96934,7.59202e+11
2.97852,6.78811e+11
2.98225,6.47711e+11
2.99143,6.66356e+11
2.99516,6.74213e+11
3.00434,6.88032e+11
3.00807,6.93612e+11
3.01725,7.08103e+11
3.02098,7.13994e+11
3.03016,7.28842e+11
3.03389,7.34897e+11
3.04307,7.50117e+11
3.0468,7.56346e+11
3.05598,7.71939e+11
3.05971,7.78343e+11
3.06889,7.94315e+11
3.07262,8.00897e+11
3.0818,8.17253e+11
3.08553,8.24018e+11
3.09471,8.40765e+11
3.09844,8.47716e+11
3.10762,8.64861e+11
3.11135,8.72002e+11
3.12053,8.89555e+11
3.12426,8.9689e+11
3.13344,9.14857e+11
3.13717,9.22392e+11
3.14635,9.40782e+11
3.15008,9.4852e+11
3.15926,9.67343e+11
3.16299,9.75289e+11
3.17217,9.94553e+11
3.1759,1.00271e+12
3.18508,1.02243e+12
3.18881,1.0308e+12
3.19799,1.05098e+12
3.20172,1.05958e+12
3.2109,1.08023e+12
3.21463,1.08905e+12
3.22381,1.11018e+12
3.22754,1.11924e+12
3.23672,1.14086e+12
3.24045,1.15016e+12
3.24963,1.17228e+12
3.25336,1.18183e+12
3.26254,1.20445e+12
3.26627,1.21425e+12
3.27545,1.2374e+12
3.27918,1.24746e+12
3.28836,1.27115e+12
3.29209,1.28146e+12
3.30127,1.30569e+12
3.305,1.31628e+12
3.31418,1.34107e+12
3.31791,1.35193e+12
3.32709,1.37729e+12
3.33082,1.38844e+12
3.34,1.41438e+12
3.34373,1.42581e+12
3.35291,1.45235e+12
3.35664,1.46407e+12
3.36582,1.49122e+12
3.36955,1.50325e+12
3.37873,1.53101e+12
3.38246,1.54335e+12
3.39164,1.57175e+12
3.39537,1.58441e+12
3.40455,1.61345e+12
3.40828,1.62643e+12
3.41746,1.65614e+12
3.42119,1.66946e+12
3.43037,1.69984e+12
3.4341,1.71349e+12
3.44328,1.74458e+12
3.44701,1.75857e+12
3.45619,1.79037e+12
3.45992,1.80472e+12
3.4691,1.83723e+12
3.47283,1.85195e+12
3.48201,1.8852e+12
3.48574,1.90029e+12
3.49492,1.93431e+12
3.49865,1.94977e+12
3.50783,1.98456e+12
3.51156,2.00042e+12
3.52074,2.036e+12
3.52447,2.05226e+12
3.53365,2.08865e+12
3.53738,2.10531e+12
3.54656,2.14253e+12
3.55029,2.15961e+12
3.55947,2.19768e+12
3.5632,2.21519e+12
3.57238,2.25413e+12
3.57611,2.27207e+12
3.58529,2.3119e+12
3.58902,2.33029e+12
3.5982,2.37102e+12
3.60193,2.38987e+12
3.61111,2.43153e+12
3.61484,2.45085e+12
3.62402,2.49347e+12
3.62775,2.51327e+12
3.63693,2.55685e+12
3.64066,2.57714e+12
3.64984,2.62173e+12
3.65357,2.64252e+12
3.66275,2.68813e+12
3.66648,2.70943e+12
3.67566,2.75609e+12
3.67939,2.77791e+12
3.68858,2.82564e+12
3.6923,2.84801e+12
3.70149,2.89683e+12
3.70521,2.91975e+12
3.7144,2.96969e+12
3.71813,2.99318e+12
3.72731,3.04427e+12
3.73104,3.06833e+12
3.74022,3.12061e+12
3.74395,3.14526e+12
3.75313,3.19874e+12
3.75686,3.224e+12
3.76604,3.27872e+12
3.76977,3.3046e+12
3.77895,3.36059e+12
3.78268,3.3871e+12
3.79186,3.44439e+12
3.79559,3.47155e+12
3.80477,3.53018e+12
3.8085,3.558e+12
3.81768,3.618e+12
3.82141,3.64649e+12
3.83059,3.7079e+12
3.83432,3.73709e+12
3.8435,3.79993e+12
3.84723,3.82984e+12
3.85641,3.89415e+12
3.86014,3.92479e+12
3.86932,3.99062e+12
3.87305,4.022e+12
3.88223,4.08939e+12
3.88596,4.12153e+12
3.89514,4.19051e+12
3.89887,4.22344e+12
3.90805,4.29406e+12
3.91178,4.32779e+12
3.92096,4.40009e+12
3.92469,4.43464e+12
3.93387,4.50866e+12
3.9376,4.54405e+12
3.94678,4.61984e+12
3.95051,4.65609e+12
3.95969,4.7337e+12
3.96342,4.77083e+12
3.9726,4.8503e+12
3.97633,4.88834e+12
3.98551,4.96973e+12
3.98924,5.00869e+12
3.99842,5.09205e+12
4.00215,5.13196e+12
4.01133,5.21733e+12
4.01506,5.25822e+12
4.02424,5.34567e+12
4.02797,5.38755e+12
4.03715,5.47713e+12
4.04088,5.52003e+12
4.05006,5.61181e+12
4.05379,5.65575e+12
4.06297,5.74978e+12
4.0667,5.79479e+12
4.07588,5.89113e+12
4.07961,5.93724e+12
4.08879,6.03596e+12
4.09252,6.0832e+12
4.1017,6.18436e+12
4.10543,6.23275e+12
4.11461,6.33643e+12
4.11834,6.38599e+12
4.12752,6.49226e+12
4.13125,6.54303e+12
4.14043,6.65195e+12
4.14416,6.70397e+12
4.15334,6.81562e+12
4.15707,6.86891e+12
4.16625,6.98337e+12
4.16998,7.03796e+12
4.17916,7.15531e+12
4.18289,7.21124e+12
4.19207,7.33156e+12
4.1958,7.38886e+12
4.20498,7.51224e+12
4.20871,7.57094e+12
4.21789,7.69746e+12
4.22162,7.7576e+12
4.2308,7.88736e+12
4.23453,7.94898e+12
4.24371,8.08207e+12
4.24744,8.1452e+12
4.25662,8.28171e+12
4.26035,8.34639e+12
4.26953,8.48643e+12
4.27326,8.5527e+12
4.28244,8.69636e+12
4.28617,8.76427e+12
4.29535,8.91166e+12
4.29908,8.98125e+12
4.30826,9.13248e+12
4.31199,9.20378e+12
4.32117,9.35896e+12
4.3249,9.43203e+12
4.33408,9.59128e+12
4.33781,9.66615e+12
4.34699,9.82959e+12
4.35072,9.90632e+12
4.3599,1.00741e+13
4.36363,1.01527e+13
4.37281,1.03249e+13
4.37654,1.04055e+13
4.38572,1.05822e+13
4.38945,1.06648e+13
4.39863,1.08463e+13
4.40236,1.09309e+13
4.41154,1.11172e+13
4.41527,1.1204e+13
4.42445,1.13948e+13
4.42818,1.14837e+13
4.43736,1.19562e+13
4.44109,1.20495e+13
4.45027,1.16952e+13
4.454,1.17865e+13
4.46318,1.25728e+13
4.46691,1.26709e+13
4.47609,1.22808e+13
4.47982,1.23766e+13
4.489,1.28988e+13
4.49273,1.29994e+13
4.50191,1.3224e+13
4.50564,1.33272e+13
4.51483,1.35577e+13
4.51855,1.36635e+13
4.52774,1.39004e+13
4.53146,1.40089e+13
4.54065,1.42522e+13
4.54437,1.43634e+13
4.55356,1.46135e+13
4.55729,1.47275e+13
4.56647,1.49844e+13
4.5702,1.51014e+13
4.57938,1.53654e+13
4.58311,1.54853e+13
4.59229,1.57566e+13
4.59602,1.58796e+13
4.6052,1.61585e+13
4.60893,1.62846e+13
4.61811,1.65712e+13
4.62184,1.67005e+13
4.63102,1.69951e+13
4.63475,1.71278e+13
4.64393,1.74306e+13
4.64766,1.75666e+13
4.65684,1.78779e+13
4.66057,1.80175e+13
4.66975,1.83375e+13
4.67348,1.84807e+13
4.68266,1.88097e+13
4.68639,1.89565e+13
4.69557,1.92948e+13
4.6993,1.94454e+13
4.70848,1.97933e+13
4.71221,1.99478e+13
4.72139,2.03055e+13
4.72512,2.04641e+13
4.7343,2.08319e+13
4.73803,2.09945e+13
4.74721,2.13729e+13
4.75094,2.15397e+13
4.76012,2.19288e+13
4.76385,2.21e+13
4.77303,2.25002e+13
4.77676,2.26759e+13
4.78594,2.30875e+13
4.78967,2.32678e+13
4.79885,2.36912e+13
4.80258,2.38762e+13
4.81176,2.43117e+13
4.81549,2.45016e+13
4.82467,2.49497e+13
4.8284,2.51446e+13
4.83758,2.56048e+13
4.84131,2.58048e+13
4.85049,2.71005e+13
4.85422,2.73123e+13
4.8634,2.6142e+13
4.86713,2.63461e+13
4.87631,2.85562e+13
4.88004,2.87793e+13
4.88922,2.75425e+13
4.89295,2.7759e+13
4.90213,2.90887e+13
4.90586,2.9286e+13
4.91504,3.20257e+13
4.91877,3.30319e+13
4.92795,2.337e+13
4.93168,2.01306e+13
4.94086,9.35078e+11
4.94459,3.0226e+11
4.95377,6.83155e+10
4.9575,3.41809e+10
4.95928,236179
4.96,2004.86
4.96,1e-50
4.9674,1e-50
4.97041,1e-50
4.97959,1e-50
4.98332,1e-50
5.00168,1e-50
5.00914,1e-50
5.0275,1e-50
5.03496,1e-50
5.05332,1e-50
5.06078,1e-50
5.07914,1e-50
5.0866,1e-50
5.10496,1e-50
5.11242,1e-50
5.13078,1e-50
5.13824,1e-50
5.1566,1e-50
5.16406,1e-50
5.18242,1e-50
5.18988,1e-50
5.20824,1e-50
5.2157,1e-50
5.23406,1e-50
5.24152,1e-50
5.25988,1e-50
5.26734,1e-50
5.2857,1e-50
5.29316,1e-50
5.31153,1e-50
5.31898,1e-50
5.33735,1e-50
5.3448,1e-50
5.36317,1e-50
5.37063,1e-50
5.38899,1e-50
5.39645,1e-50
5.41481,1e-50
5.42227,1e-50
5.44063,1e-50
5.44809,1e-50
5.46645,1e-50
5.47391,1e-50
5.49227,1e-50
5.49973,1e-50
5.51809,1e-50
5.52555,1e-50
5.53473,1e-50
5.53846,1e-50
5.54305,1e-50
5.54491,1e-50
5.5495,1.2965e-40
5.55137,1.72159e-36
5.55366,1.01104e-31
5.55459,8.76486e-30
5.55689,1.15526e-29
5.55782,1.28693e-29
5.55897,1.28236e-44
5.55944,1e-50
5.55984,1e-50
5.56,1e-50
5.56,1e-50
5.56075,1e-50
5.56105,1e-50
5.5622,1e-50
5.56266,1e-50
5.56381,1e-50
5.56428,1e-50
5.56542,1e-50
5.56589,1e-50
5.56704,1e-50
5.5675,1e-50
5.56865,1e-50
5.56912,1e-50
5.57027,1e-50
5.57073,1e-50
5.57188,1e-50
5.57235,1e-50
5.57349,1e-50
5.57396,1e-50
5.57511,1e-50
5.57557,1e-50
5.57672,1e-50
5.57719,1e-50
5.57834,1e-50
5.5788,1e-50
5.57995,1e-50
5.58042,1e-50
5.58156,1e-50
5.58203,1e-50
5.58318,1e-50
5.58364,1e-50
5.58479,1e-50
5.58526,1e-50
5.5864,1e-50
5.58687,1e-50
5.58802,1e-50
5.58848,1e-50
5.58963,1e-50
5.5901,1e-50
5.59125,1e-50
5.59171,1e-50
5.59286,1e-50
5.59333,1e-50
5.59447,1e-50
5.59494,1e-50
5.59609,1e-50
5.59655,1e-50
5.5977,1e-50
5.59817,1e-50
5.59931,1e-50
5.59978,1e-50
5.60093,1e-50
5.60139,1e-50
5.60254,1e-50
5.60301,1e-50
5.60416,1e-50
5.60462,1e-50
5.60577,1e-50
5.60624,1e-50
5.60738,1e-50
5.60785,1e-50
5.609,1e-50
5.60946,1e-50
5.60984,1e-50
5.61,1e-50
5.61,1e-50
5.61077,1e-50
5.61108,1e-50
5.61222,1e-50
5.61269,1e-50
5.61499,1e-50
5.61592,1e-50
5.62051,1e-50
5.62237,1e-50
5.62696,1e-50
5.62883,1e-50
5.63801,1e-50
5.64174,1e-50
5.65092,1e-50
5.65465,1e-50
5.67301,1e-50
5.68047,1e-50
5.69883,1e-50
5.70629,1e-50
5.72465,1e-50
5.73211,1e-50
5.75047,1e-50
5.75793,1e-50
5.77629,1e-50
5.78375,1e-50
5.80211,1e-50
5.80957,1e-50
5.82793,1e-50
5.83539,1e-50
5.85375,1e-50
5.86121,1e-50
5.87957,1e-50
5.88703,1e-50
5.90539,1e-50
5.91285,1e-50
5.93121,1e-50
5.93867,1e-50
5.95703,1e-50
5.96449,1e-50
5.98285,1e-50
5.99031,1e-50
6.00867,1e-50
6.01613,1e-50
6.03449,1e-50
6.04195,1e-50
6.06031,1e-50
6.06777,1e-50
6.08613,1e-50
6.09359,1e-50
6.11195,1e-50
6.11941,1e-50
6.13778,1e-50
6.14523,1e-50
6.1636,1e-50
6.17105,1e-50
6.18942,1e-50
6.19688,1e-50
6.21524,1e-50
6.2227,1e-50
6.24106,1e-50
6.24852,1e-50
6.26688,1e-50
6.27434,1e-50
6.2927,1e-50
6.30016,1e-50
6.31852,1e-50
6.32598,1e-50
6.34434,1e-50
6.3518,1e-50
6.37016,1e-50
6.37762,1e-50
6.39598,1e-50
6.40344,1e-50
6.4218,1e-50
6.42926,1e-50
6.44762,1e-50
6.45508,1e-50
6.47344,1e-50
6.4809,1e-50
6.49926,1e-50
6.50672,1e-50
6.52508,1e-50
6.53254,1e-50
6.5509,1e-50
6.55836,1e-50
6.57672,1e-50
6.58418,1e-50
6.60254,1e-50
6.61,1e-50



==> data/v3_image/x48_230.csv <==
"x","y"
0,4.29547e-07
0.00152001,6.18238e-07
0.00161377,6.29847e-07
0.00313378,1.35838e-06
0.00322754,1.40363e-06
0.00474755,3.3312e-06
0.00484131,3.45014e-06
0.00636132,8.29673e-06
0.00645508,8.59532e-06
0.00797509,2.06469e-05
0.00806885,2.13906e-05
0.00958886,5.13839e-05
0.00968262,5.32341e-05
0.0112026,0.000127862
0.0112964,0.000132465
0.0128164,0.000318094
0.0129102,0.000329544
0.0144302,0.000791294
0.0145239,0.000819775
0.0160439,0.00196838
0.0161377,0.00203922
0.0176577,0.00489638
0.0177515,0.00507261
0.0192715,0.0121798
0.0193652,0.0126182
0.0208852,0.0302972
0.020979,0.0313877
0.022499,0.0753645
0.0225928,0.078077
0.0241128,0.187469
0.0242065,0.194217
0.0257266,0.466331
0.0258203,0.483115
0.0273403,1.16
0.0274341,1.20175
0.0289541,2.88551
0.0290479,2.98937
0.0305679,7.17776
0.0306616,7.4361
0.0321816,17.8549
0.0322754,18.4976
0.0337954,44.4157
0.0338892,46.0144
0.0354092,110.494
0.0355029,114.471
0.0370229,274.911
0.0371167,284.807
0.0386367,684.2
0.0387305,708.835
0.0402505,1704.17
0.0403442,1765.56
0.0418643,4252.86
0.041958,4406.28
0.043478,10664.5
0.0435718,11050.6
0.0450918,27064.8
0.0451855,28052.6
0.0467056,70754.2
0.0467993,73388.1
0.0483193,197149
0.0484131,204783
0.0499078,298941
0.05,304748
0.05,745321
0.0500253,689844
0.0515469,574535
0.0516406,567634
0.0546807,401672
0.0548682,391435
0.0579082,132354
0.0580957,116376
0.0641758,19168.9
0.0645508,13172.4
0.0767109,1087.02
0.0774609,340.663
0.101781,23.183
0.103281,3.49325
0.127601,0.219579
0.129102,0.0179354
0.153422,0.00112737
0.154922,9.20643e-05
0.179242,5.78873e-06
0.180742,4.74403e-07
0.205062,1.66172e-07
0.206563,1.46873e-07
0.230883,1.47072e-07
0.232383,1.47086e-07
0.256703,1.46991e-07
0.258203,1.46985e-07
0.282523,1.46893e-07
0.284023,1.46887e-07
0.308344,1.46797e-07
0.309844,1.46791e-07
0.334164,1.46705e-07
0.335664,1.46699e-07
0.359984,1.46616e-07
0.361484,1.4661e-07
0.385805,1.46529e-07
0.387305,1.46524e-07
0.411625,1.46446e-07
0.413125,1.46441e-07
0.437445,1.46366e-07
0.438945,1.46361e-07
0.463266,1.46289e-07
0.464766,1.46284e-07
0.489086,1.46214e-07
0.490586,1.4621e-07
0.514906,1.46142e-07
0.516406,1.46138e-07
0.540726,1.46072e-07
0.542227,1.46069e-07
0.566547,1.46005e-07
0.568047,1.46002e-07
0.592367,1.4594e-07
0.593867,1.45937e-07
0.618187,1.45877e-07
0.619688,1.45874e-07
0.644008,1.45815e-07
0.645508,1.45812e-07
0.669828,1.45755e-07
0.671328,1.45752e-07
0.695648,1.45711e-07
0.697148,1.45709e-07
0.721469,1.64093e-07
0.722969,1.65295e-07
0.747289,1.34054e-05
0.748789,1.42235e-05
0.773109,0.002609
0.774609,0.00276924
0.79893,0.508149
0.80043,0.539358
0.82475,49.5286
0.82625,52.573
0.83841,1944.07
0.83916,2060.92
0.84524,22156.4
0.845615,23396
0.848655,81286.1
0.848843,84856
0.849933,154232
0.85,191352
0.85,158511
0.85043,182952
0.850457,182435
0.851977,173464
0.85207,172911
0.85359,160958
0.853684,160220
0.855204,150393
0.855298,149787
0.856818,141521
0.856912,141011
0.858432,133936
0.858525,133500
0.860045,127362
0.860139,126984
0.861659,121599
0.861753,121267
0.863273,116499
0.863367,116205
0.864887,111947
0.86498,111684
0.8665,107853
0.866594,107617
0.868114,104144
0.868208,103930
0.869728,100760
0.869822,100564
0.871342,97650.2
0.871436,97470.4
0.872956,94772.5
0.873049,94606.1
0.874569,92089.5
0.874663,91934.2
0.876183,89568.1
0.876277,89422.1
0.877797,87178.4
0.877891,87040
0.879411,84892.8
0.879504,84760.3
0.881024,82687.8
0.881118,82559.9
0.882638,80545.2
0.882732,80420.9
0.884252,78441.4
0.884346,78319.3
0.885866,76344.4
0.885959,76222.6
0.887479,74217.3
0.887573,74093.6
0.889093,72015.9
0.889187,71887.7
0.890707,69683.3
0.890801,69547.3
0.892321,67142.3
0.892415,66993.9
0.893935,64280.9
0.894028,64113.5
0.895548,60927
0.895642,60730.4
0.897162,56798.6
0.897256,56556.1
0.898776,52284.7
0.89887,52021.1
0.899934,49056.4
0.9,44820
0.9,48873.4
0.900455,38090.8
0.900483,37675.6
0.903523,29206.6
0.903711,28684
0.909791,21642.5
0.910166,21207.6
0.916246,14221.9
0.916621,13790.2
0.928781,8720.42
0.929531,8406.18
0.953851,5646.79
0.955352,5473.39
0.979672,3235.16
0.981172,3091.19
1.02981,2318.84
1.03281,2262.31
1.08145,2119.15
1.08445,2095.27
1.13309,2524.24
1.13609,2531.74
1.18473,3323.22
1.18773,3352.07
1.23637,4372.37
1.23937,4417.79
1.28802,5562.51
1.29102,5619.98
1.33966,6819.75
1.34266,6884.56
1.3913,8105.27
1.3943,8173.82
1.44294,9403.9
1.44594,9474.37
1.49458,10711.8
1.49758,10783.6
1.54622,12029
1.54922,12101.9
1.59786,13356.1
1.60086,13429.9
1.6495,14693.6
1.6525,14768.1
1.70114,16041.7
1.70414,16116.9
1.75278,17400.8
1.75578,17476.6
1.80442,18771.2
1.80742,18847.6
1.85606,20153.4
1.85906,20230.4
1.9077,21547.8
1.9107,21625.5
1.95934,22955
1.96234,23033.3
2.01098,24375.3
2.01398,24454.3
2.06262,25809.2
2.06562,25888.9
2.11427,27257.3
2.11727,27337.7
2.16591,28719.9
2.16891,28801
2.21755,30197.5
2.22055,30279.3
2.26919,31690.3
2.27219,31772.9
2.32083,33198.6
2.32383,33281.9
2.37247,34722
2.37547,34806.2
2.42411,36259.8
2.42711,36344.9
2.47575,37809.7
2.47875,37895.7
2.52739,39341.6
2.53039,39425.2
2.57903,40882.1
2.58203,40975.9
2.59031,41161
2.63367,42665.3
2.65535,43254.2
2.65949,43486.7
2.67033,44026.9
2.6724,44129
2.68324,44372.5
2.68531,44414.5
2.69073,44640
2.69177,44681.8
2.69448,44824
2.695,44851.3
2.69771,44908.7
2.69822,44918.2
2.69958,44953.4
2.69984,44958.5
2.69997,44975.7
2.7,44978.4
2.7,45098.4
2.70122,45124.8
2.70145,45127.3
2.70281,45222.1
2.70306,45239.2
2.70442,45341.3
2.70468,45359.8
2.70603,45462.6
2.70629,45481.2
2.70765,45584.8
2.70791,45603.6
2.70926,45707.9
2.70952,45726.8
2.71087,45831.9
2.71113,45850.9
2.71249,45956.7
2.71275,45975.9
2.7141,46082.5
2.71436,46101.8
2.71572,46209.2
2.71597,46228.7
2.71733,46336.8
2.71759,46356.4
2.71894,46465.3
2.7192,46485.1
2.72056,46594.8
2.72082,46614.8
2.72217,46725.3
2.72243,46745.3
2.72378,46856.7
2.72404,46876.9
2.7254,46989
2.72566,47009.4
2.72701,47122.4
2.72727,47142.9
2.72863,47256.7
2.72888,47277.4
2.73024,47392.1
2.7305,47412.9
2.73185,47528.4
2.73211,47549.5
2.73347,47665.8
2.73373,47687
2.73508,47804.3
2.73534,47825.6
2.73669,47943.7
2.73695,47965.2
2.73831,48084.2
2.73857,48105.9
2.73992,48225.8
2.74018,48247.7
2.74154,48368.5
2.74179,48390.5
2.74315,48512.3
2.74341,48534.4
2.74476,48657.2
2.74502,48679.5
2.74638,48803.2
2.74664,48825.7
2.74799,48950.3
2.74825,48973
2.7496,49020.4
2.74986,49027.5
2.74998,49087.1
2.75,50054.1
2.75,49097.3
2.75124,50853.5
2.75148,51003.8
2.75283,53453
2.75309,53917.1
2.7558,58226.5
2.75632,59043.9
2.76174,64297.5
2.76277,65295.2
2.76819,72521.1
2.76923,73896.4
2.77465,81265.7
2.77568,82669.7
2.7811,90141.3
2.78214,91565.7
2.78756,99112.5
2.78859,100552
2.79401,108155
2.79505,109606
2.80047,117253
2.8015,118712
2.80692,126393
2.80796,127859
2.81338,135568
2.81441,137039
2.81983,144771
2.82087,146246
2.82629,153996
2.82732,155475
2.83274,163240
2.83378,164722
2.8392,172500
2.84023,173984
2.84565,181773
2.84669,183259
2.85211,191057
2.85314,192545
2.85856,200351
2.8596,201841
2.86502,209654
2.86605,211145
2.87147,218963
2.87251,220456
2.87793,228280
2.87896,229773
2.88438,237601
2.88542,239095
2.89084,246928
2.89188,248423
2.89729,256259
2.89833,257755
2.90375,265594
2.90479,267090
2.91021,274933
2.91124,276430
2.91666,284275
2.9177,285772
2.92312,293619
2.92415,295116
2.92957,302966
2.93061,304464
2.93603,312315
2.93706,313813
2.94248,321666
2.94352,323165
2.94894,331019
2.94997,332518
2.95539,338597
2.95643,339757
2.95943,343696
2.96,344448
2.96,347101
2.96242,347177
2.96288,347190
2.9683,347388
2.96934,347424
2.98018,347607
2.98225,347639
2.99309,347926
2.99516,347978
3.006,348266
3.00807,348318
3.01891,348606
3.02098,348657
3.03182,348945
3.03389,348997
3.04473,349284
3.0468,349335
3.05764,349623
3.05971,349674
3.07055,349961
3.07262,350012
3.08346,350299
3.08553,350350
3.09637,350637
3.09844,350688
3.10928,350974
3.11135,351025
3.12219,351311
3.12426,351362
3.1351,351648
3.13717,351699
3.14801,351984
3.15008,352035
3.16092,352320
3.16299,352370
3.17383,352655
3.1759,352705
3.18674,352990
3.18881,353040
3.19965,353324
3.20172,353373
3.21256,353657
3.21463,353707
3.22547,353990
3.22754,354039
3.23838,354322
3.24045,354371
3.25129,354654
3.25336,354702
3.2642,354984
3.26627,355033
3.27711,355314
3.27918,355362
3.29002,355643
3.29209,355691
3.30293,355971
3.305,356019
3.31584,356298
3.31791,356346
3.32875,356624
3.33082,356672
3.34166,356949
3.34373,356996
3.35457,357273
3.35664,357320
3.36748,357596
3.36955,357642
3.38039,357918
3.38246,357964
3.3933,358238
3.39537,358283
3.40621,358557
3.40828,358602
3.41912,358874
3.42119,358919
3.43203,359190
3.4341,359234
3.44494,359504
3.44701,359548
3.45785,359817
3.45992,359860
3.47076,360127
3.47283,360170
3.48367,360436
3.48574,360478
3.49658,360743
3.49865,360784
3.50949,361047
3.51156,361088
3.5224,361350
3.52447,361390
3.53531,361650
3.53738,361689
3.54822,361947
3.55029,361986
3.56113,362242
3.5632,362280
3.57404,362534
3.57611,362571
3.58695,362822
3.58902,362859
3.59986,363108
3.60193,363144
3.61277,363391
3.61484,363426
3.62568,363669
3.62775,363704
3.63859,363944
3.64066,363978
3.6515,364215
3.65357,364248
3.66441,364482
3.66648,364514
3.67732,364745
3.67939,364775
3.69023,365002
3.6923,365031
3.70314,365255
3.70521,365282
3.71605,365502
3.71813,365528
3.72896,365743
3.73104,365768
3.74187,365978
3.74395,366002
3.75479,366207
3.75686,366229
3.7677,366429
3.76977,366450
3.78061,366644
3.78268,366663
3.79352,366851
3.79559,366868
3.80643,367049
3.8085,367064
3.81934,367239
3.82141,367252
3.83225,367419
3.83432,367430
3.84516,367589
3.84723,367597
3.85807,367748
3.86014,367754
3.87098,367895
3.87305,367899
3.88389,368030
3.88596,368032
3.8968,368152
3.89887,368151
3.90971,368259
3.91178,368255
3.92262,368352
3.92469,368344
3.93553,368428
3.9376,368417
3.94844,368486
3.95051,368472
3.96135,368526
3.96342,368508
3.97426,368545
3.97633,368523
3.98717,368543
3.98924,368517
4.00008,368517
4.00215,368487
4.01299,368466
4.01506,368432
4.0259,368389
4.02797,368349
4.03881,368282
4.04088,368237
4.05172,368144
4.05379,368094
4.06463,367973
4.0667,367916
4.07754,367765
4.07961,367702
4.09045,367518
4.09252,367448
4.10336,367229
4.10543,367152
4.11627,366895
4.11834,366811
4.12918,366512
4.13125,366420
4.14209,366077
4.14416,365976
4.155,365585
4.15707,365475
4.16791,365032
4.16998,364912
4.18082,364413
4.18289,364283
4.19373,363724
4.1958,363583
4.20664,362959
4.20871,362807
4.21955,362113
4.22162,361948
4.23246,361179
4.23453,361002
4.24537,360151
4.24744,359960
4.25828,359023
4.26035,358818
4.27119,357788
4.27326,357567
4.2841,356438
4.28617,356202
4.29701,354967
4.29908,354713
4.30992,353366
4.31199,353094
4.32283,351628
4.3249,351338
4.33574,349746
4.33781,349436
4.34865,347711
4.35072,347381
4.36156,345517
4.36363,345166
4.37447,343156
4.37654,342784
4.38738,340623
4.38945,340228
4.40029,337912
4.40236,337495
4.4132,335020
4.41527,334579
4.42611,331941
4.42818,331477
4.43902,328127
4.44109,327536
4.46277,321934
4.46691,320989
4.48859,315104
4.49273,314115
4.50357,309745
4.50564,309001
4.51648,305262
4.51855,304638
4.52939,300764
4.53146,300121
4.5423,296120
4.54437,295458
4.55521,291340
4.55729,290660
4.56812,286434
4.5702,285737
4.58104,281412
4.58311,280700
4.59395,276285
4.59602,275558
4.60686,271062
4.60893,270323
4.61977,265753
4.62184,265002
4.63268,260368
4.63475,259607
4.64559,254915
4.64766,254147
4.6585,249407
4.66057,248632
4.67141,243854
4.67348,243075
4.68432,238270
4.68639,237488
4.69723,232669
4.6993,231887
4.71014,227067
4.71221,226287
4.72305,221481
4.72512,220706
4.73596,215929
4.73803,215162
4.74887,210432
4.75094,209675
4.76178,205018
4.76385,204274
4.77469,199719
4.77676,198993
4.7876,194581
4.78967,193876
4.80051,189654
4.80258,188974
4.81342,184979
4.81549,184329
4.82633,180575
4.8284,179959
4.83924,176437
4.84131,175859
4.85215,172007
4.85422,171252
4.8759,169586
4.88004,169069
4.88832,168396
4.90586,163186
4.91,163206
4.91,53075.9
4.91877,35460.6
4.92754,18192.9
4.93168,7240.88
4.94922,4864.4
4.9575,1521.05
4.96627,1306.81
4.97041,42.5531
4.97918,36.8163
4.98332,2.04672
5.00086,1.64522
5.00914,0.103121
5.02668,0.0898144
5.03496,0.00215985
5.0525,0.00191271
5.06078,4.47256e-05
5.07832,3.9586e-05
5.0866,9.08782e-07
5.10414,8.02341e-07
5.11242,1.82017e-08
5.12996,1.60317e-08
5.13824,3.88755e-10
5.15578,3.65367e-10
5.16406,7.53598e-11
5.1816,7.37104e-11
5.18988,7.22229e-11
5.20742,7.08914e-11
5.2157,7.02442e-11
5.23324,6.90577e-11
5.24152,6.84892e-11
5.25906,6.74253e-11
5.26734,6.69206e-11
5.28488,6.59581e-11
5.29316,6.55049e-11
5.3107,6.43351e-11
5.31898,6.37764e-11
5.33652,5.23588e-11
5.3448,4.66494e-11
5.36234,1.51294e-09
5.37063,2.23211e-09
5.38816,8.67949e-08
5.39645,1.28177e-07
5.41398,4.89525e-06
5.42227,7.22809e-06
5.4398,0.000275961
5.44809,0.00040747
5.46562,0.0155567
5.47391,0.0229702
5.49145,0.876973
5.49973,1.29489
5.51727,24.497
5.52555,35.2891
5.53432,344.333
5.53846,489.221
5.54284,2784.62
5.54491,3875.1
5.5493,10166.9
5.55137,13125.5
5.55356,34277
5.55459,44281.2
5.55679,70251.6
5.55782,82498.7
5.55892,117969
5.55944,134722
5.55982,155891
5.56,148752
5.56,165888
5.56071,127097
5.56105,116866
5.56215,89887.6
5.56266,77151.3
5.56376,56498.8
5.56428,46748.1
5.56537,34299.6
5.56589,28422.3
5.56699,20878.6
5.5675,17316.9
5.5686,12730.4
5.56912,10564.9
5.57021,7770.74
5.57073,6451.51
5.57183,4747.47
5.57235,3942.93
5.57344,2903.5
5.57396,2412.75
5.57506,1779.38
5.57557,1480.35
5.57667,1095.9
5.57719,914.383
5.57828,683.589
5.5788,574.623
5.5799,440.358
5.58042,376.968
5.58151,306.013
5.58203,272.514
5.58312,247.32
5.58364,235.428
5.58474,249.761
5.58526,256.533
5.58635,313.931
5.58687,341.039
5.58797,455.68
5.58848,509.819
5.58958,710.014
5.5901,804.554
5.59119,1139.72
5.59171,1298
5.59281,1850.81
5.59333,2111.86
5.59442,3018.48
5.59494,3446.62
5.59604,4929.9
5.59655,5630.35
5.59765,8053.57
5.59817,9197.91
5.59926,13151.1
5.59978,15017.9
5.60088,21454.3
5.60139,24493.8
5.60249,34940.3
5.60301,39873.5
5.6041,56740.5
5.60462,64705.8
5.60572,91702
5.60624,104450
5.60733,147007
5.60785,167104
5.60895,206150
5.60946,224578
5.60983,263878
5.61,282437
5.61,144728
5.61073,131031
5.61108,124560
5.61217,97593
5.61269,84847.1
5.61488,58993.7
5.61592,46745.3
5.6203,32518.6
5.62237,25839.6
5.62676,15093.9
5.62883,9985.36
5.6376,6165.34
5.64174,4400.27
5.65051,2120.44
5.65465,1039.85
5.67219,502.931
5.68047,264.868
5.69801,111.91
5.70629,41.6648
5.72383,17.617
5.73211,6.57265
5.74965,2.77941
5.75793,1.0373
5.77547,0.438657
5.78375,0.163719
5.80129,0.0692343
5.80957,0.0258405
5.82711,0.0109275
5.83539,0.00407851
5.85293,0.00172474
5.86121,0.000643728
5.87875,0.000272222
5.88703,0.000101602
5.90457,4.2966e-05
5.91285,1.60363e-05
5.93039,6.7815e-06
5.93867,2.53108e-06
5.95621,1.07035e-06
5.96449,3.99491e-07
5.98203,1.68938e-07
5.99031,6.30533e-08
6.00785,2.66642e-08
6.01613,9.95196e-09
6.03367,4.20853e-09
6.04195,1.57076e-09
6.05949,6.64249e-10
6.06777,2.4792e-10
6.08531,1.04841e-10
6.09359,3.91302e-11
6.11113,1.65475e-11
6.11941,6.17608e-12
6.13695,2.61177e-12
6.14523,9.74796e-13
6.16277,4.12226e-13
6.17105,1.53856e-13
6.18859,6.50633e-14
6.19688,2.42838e-14
6.21441,1.02692e-14
6.2227,3.83281e-15
6.24023,1.62083e-15
6.24852,6.04948e-16
6.26605,2.55823e-16
6.27434,9.54815e-17
6.29187,4.03776e-17
6.30016,1.50702e-17
6.3177,6.37296e-18
6.32598,2.3786e-18
6.34352,1.00587e-18
6.3518,3.75424e-19
6.36934,1.58761e-19
6.37762,5.92548e-20
6.39516,2.50579e-20
6.40344,9.35243e-21
6.42098,3.95499e-21
6.42926,1.47613e-21
6.4468,6.24233e-22
6.45508,2.32984e-22
6.47262,9.85252e-23
6.4809,3.67727e-23
6.49844,1.55507e-23
6.50672,5.80411e-24
6.52426,2.45448e-24
6.53254,9.16108e-25
6.55008,3.87265e-25
6.55836,1.44386e-25
6.5759,6.07165e-26
6.58418,2.23136e-26
6.60172,1.05651e-26
6.61,5.269e-27

"x","y"
0,1e-50
0.00152001,1e-50
0.00161377,1e-50
0.00313378,1e-50
0.00322754,1e-50
0.00474755,1e-50
0.00484131,1e-50
0.00636132,1e-50
0.00645508,1e-50
0.00797509,1e-50
0.00806885,1e-50
0.00958886,1e-50
0.00968262,1e-50
0.0112026,1e-50
0.0112964,1e-50
0.0128164,1e-50
0.0129102,1e-50
0.0144302,1e-50
0.0145239,1e-50
0.0160439,1e-50
0.0161377,1e-50
0.0176577,1e-50
0.0177515,1e-50
0.0192715,1e-50
0.0193652,1e-50
0.0208852,1e-50
0.020979,1e-50
0.022499,1e-50
0.0225928,1e-50
0.0241128,1e-50
0.0242065,1e-50
0.0257266,1e-50
0.0258203,1e-50
0.0273403,1e-50
0.0274341,1e-50
0.0289541,1e-50
0.0290479,1e-50
0.0305679,1e-50
0.0306616,1e-50
0.0321816,1e-50
0.0322754,1e-50
0.0337954,1e-50
0.0338892,1e-50
0.0354092,1e-50
0.0355029,1e-50
0.0370229,1e-50
0.0371167,1e-50
0.0386367,1e-50
0.0387305,1e-50
0.0402505,1e-50
0.0403442,1e-50
0.0418643,1e-50
0.041958,1e-50
0.043478,1e-50
0.0435718,1e-50
0.0450918,1e-50
0.0451855,1e-50
0.0467056,1e-50
0.0467993,1e-50
0.0483193,1e-50
0.0484131,1e-50
0.0499078,1e-50
0.05,1e-50
0.05,2.67082e+18
0.0500253,5.61428e+16
0.0515469,2.43312e+14
0.0516406,1.76519e+14
0.0546807,3.73351e+09
0.0548682,1.92204e+09
0.0579082,2.78115e-47
0.0580957,1e-50
0.0641758,1e-50
0.0645508,1e-50
0.0767109,1e-50
0.0774609,1e-50
0.101781,1e-50
0.103281,1e-50
0.127601,1e-50
0.129102,1e-50
0.153422,1e-50
0.154922,1e-50
0.179242,1e-50
0.180742,1e-50
0.205062,1e-50
0.206563,1e-50
0.230883,1e-50
0.232383,1e-50
0.256703,1e-50
0.258203,1e-50
0.282523,1e-50
0.284023,1e-50
0.308344,1e-50
0.309844,1e-50
0.334164,1e-50
0.335664,1e-50
0.359984,1e-50
0.361484,1e-50
0.385805,1e-50
0.387305,1e-50
0.411625,1e-50
0.413125,1e-50
0.437445,1e-50
0.438945,1e-50
0.463266,1e-50
0.464766,1e-50
0.489086,1e-50
0.490586,1e-50
0.514906,1e-50
0.516406,1e-50
0.540726,1e-50
0.542227,1e-50
0.566547,1e-50
0.568047,1e-50
0.592367,1e-50
0.593867,1e-50
0.618187,1e-50
0.619688,1e-50
0.644008,1e-50
0.645508,1e-50
0.669828,1e-50
0.671328,1e-50
0.695648,1e-50
0.697148,1e-50
0.721469,1e-50
0.722969,1e-50
0.747289,1e-50
0.748789,1e-50
0.773109,1e-50
0.774609,1e-50
0.79893,1e-50
0.80043,1e-50
0.82475,1e-50
0.82625,1e-50
0.83841,1e-50
0.83916,1e-50
0.84524,1.01716e-06
0.845615,0.000526919
0.848655,0.0011108
0.848843,0.00116318
0.849933,5.42461e-48
0.85,1e-50
0.85,1e-50
0.85043,1e-50
0.850457,1e-50
0.851977,1e-50
0.85207,1e-50
0.85359,1e-50
0.853684,1e-50
0.855204,1e-50
0.855298,1e-50
0.856818,1e-50
0.856912,1e-50
0.858432,1e-50
0.858525,1e-50
0.860045,1e-50
0.860139,1e-50
0.861659,1e-50
0.861753,1e-50
0.863273,1e-50
0.863367,1e-50
0.864887,1e-50
0.86498,1e-50
0.8665,1e-50
0.866594,1e-50
0.868114,1e-50
0.868208,1e-50
0.869728,1e-50
0.869822,1e-50
0.871342,1e-50
0.871436,1e-50
0.872956,1e-50
0.873049,1e-50
0.874569,1e-50
0.874663,1e-50
0.876183,1e-50
0.876277,1e-50
0.877797,1e-50
0.877891,1e-50
0.879411,1e-50
0.879504,1e-50
0.881024,1e-50
0.881118,1e-50
0.882638,1e-50
0.882732,1e-50
0.884252,1e-50
0.884346,1e-50
0.885866,1e-50
0.885959,1e-50
0.887479,1e-50
0.887573,1e-50
0.889093,1e-50
0.889187,1e-50
0.890707,1e-50
0.890801,1e-50
0.892321,1e-50
0.892415,1e-50
0.893935,1e-50
0.894028,1e-50
0.895548,1e-50
0.895642,1e-50
0.897162,1e-50
0.897256,1e-50
0.898776,1e-50
0.89887,1e-50
0.899934,1e-50
0.9,1e-50
0.9,1e-50
0.900455,1e-50
0.900483,1e-50
0.903523,1e-50
0.903711,1e-50
0.909791,1e-50
0.910166,1e-50
0.916246,1e-50
0.916621,1e-50
0.928781,1e-50
0.929531,1e-50
0.953851,1e-50
0.955352,1e-50
0.979672,1e-50
0.981172,1e-50
1.02981,1e-50
1.03281,1e-50
1.08145,1e-50
1.08445,1e-50
1.13309,1e-50
1.13609,1e-50
1.18473,1e-50
1.18773,1e-50
1.23637,1e-50
1.23937,1e-50
1.28802,1e-50
1.29102,1e-50
1.33966,1e-50
1.34266,1e-50
1.3913,1e-50
1.3943,1e-50
1.44294,1e-50
1.44594,1e-50
1.49458,1e-50
1.49758,1e-50
1.54622,1e-50
1.54922,1e-50
1.59786,1e-50
1.60086,1e-50
1.6495,1e-50
1.6525,1e-50
1.70114,1e-50
1.70414,1e-50
1.75278,1e-50
1.75578,1e-50
1.80442,1e-50
1.80742,1e-50
1.85606,1e-50
1.85906,1e-50
1.9077,1e-50
1.9107,1e-50
1.95934,1e-50
1.96234,1e-50
2.01098,1e-50
2.01398,1e-50
2.06262,1e-50
2.06562,1e-50
2.11427,1e-50
2.11727,1e-50
2.16591,1e-50
2.16891,1e-50
2.21755,1e-50
2.22055,1e-50
2.26919,1e-50
2.27219,1e-50
2.32083,1e-50
2.32383,1e-50
2.37247,1e-50
2.37547,1e-50
2.42411,1e-50
2.42711,1e-50
2.47575,1e-50
2.47875,1e-50
2.52739,1e-50
2.53039,1e-50
2.57903,1e-50
2.58203,1e-50
2.59031,1e-50
2.63367,1e-50
2.65535,1e-50
2.65949,1e-50
2.67033,1e-50
2.6724,1e-50
2.68324,1e-50
2.68531,1e-50
2.69073,1e-50
2.69177,1e-50
2.69448,1e-50
2.695,1e-50
2.69771,1e-50
2.69822,1e-50
2.69958,1e-50
2.69984,1e-50
2.69997,1e-50
2.7,1e-50
2.7,1e-50
2.70122,1e-50
2.70145,1e-50
2.70281,1e-50
2.70306,1e-50
2.70442,1e-50
2.70468,1e-50
2.70603,1e-50
2.70629,1e-50
2.70765,1e-50
2.70791,1e-50
2.70926,1e-50
2.70952,1e-50
2.71087,1e-50
2.71113,1e-50
2.71249,1e-50
2.71275,1e-50
2.7141,1e-50
2.71436,1e-50
2.71572,1e-50
2.71597,1e-50
2.71733,1e-50
2.71759,1e-50
2.71894,1e-50
2.7192,1e-50
2.72056,1e-50
2.72082,1e-50
2.72217,1e-50
2.72243,1e-50
2.72378,1e-50
2.72404,1e-50
2.7254,1e-50
2.72566,1e-50
2.72701,1e-50
2.72727,1e-50
2.72863,1e-50
2.72888,1e-50
2.73024,1e-50
2.7305,1e-50
2.73185,1e-50
2.73211,1e-50
2.73347,1e-50
2.73373,1e-50
2.73508,1e-50
2.73534,1e-50
2.73669,1e-50
2.73695,1e-50
2.73831,1e-50
2.73857,1e-50
2.73992,1e-50
2.74018,1e-50
2.74154,1e-50
2.74179,1e-50
2.74315,1e-50
2.74341,1e-50
2.74476,1e-50
2.74502,1e-50
2.74638,1e-50
2.74664,1e-50
2.74799,1e-50
2.74825,1e-50
2.7496,1e-50
2.74986,1e-50
2.74998,1e-50
2.75,3.45816e-12
2.75,1e-50
2.75124,1.35473e-11
2.75148,1.78397e-11
2.75283,4.31932e-10
2.75309,8.07043e-10
2.7558,7.2418e-08
2.75632,1.75711e-07
2.76174,3.18196e-05
2.76277,8.92596e-05
2.76819,0.00756367
2.76923,0.0181995
2.77465,0.70402
2.77568,1.44847
2.7811,30.488
2.78214,55.5511
2.78756,729.207
2.78859,1209.35
2.79401,10986.9
2.79505,16936.1
2.80047,115321
2.8015,167901
2.80692,910412
2.80796,1.26729e+06
2.81338,5.72812e+06
2.81441,7.69338e+06
2.81983,2.9985e+07
2.82087,3.91196e+07
2.82629,1.34747e+08
2.82732,1.71589e+08
2.83274,5.31703e+08
2.83378,6.63166e+08
2.8392,1.87306e+09
2.84023,2.29396e+09
2.84565,5.96569e+09
2.84669,7.18837e+09
2.85211,1.73557e+10
2.85314,2.06085e+10
2.85856,4.65242e+10
2.8596,5.45167e+10
2.86502,1.15802e+11
2.86605,1.34077e+11
2.87147,2.69496e+11
2.87251,3.08651e+11
2.87793,5.9007e+11
2.87896,6.69177e+11
2.88438,1.22244e+12
2.88542,1.374e+12
2.89084,2.40843e+12
2.89188,2.68521e+12
2.89729,4.5334e+12
2.89833,5.01737e+12
2.90375,8.1863e+12
2.90479,8.99992e+12
2.91021,1.42342e+13
2.91124,1.5554e+13
2.91666,2.39111e+13
2.9177,2.59838e+13
2.92312,3.89209e+13
2.92415,4.20813e+13
2.92957,6.15519e+13
2.93061,6.62425e+13
2.93603,9.48066e+13
2.93706,1.016e+14
2.94248,1.42477e+14
2.94352,1.52084e+14
2.94894,2.10046e+14
2.94997,2.23536e+14
2.95539,2.74146e+14
2.95643,2.8512e+14
2.95943,3.10545e+14
2.96,3.15554e+14
2.96,3.07859e+13
2.96242,2.46616e+14
2.96288,3.71577e+14
2.9683,4.16131e+14
2.96934,4.24794e+14
2.98018,3.909e+14
2.98225,3.84491e+14
2.99309,3.89595e+14
2.99516,3.90507e+14
3.006,3.93772e+14
3.00807,3.94322e+14
3.01891,3.97681e+14
3.02098,3.98246e+14
3.03182,4.01607e+14
3.03389,4.02171e+14
3.04473,4.05537e+14
3.0468,4.06099e+14
3.05764,4.0947e+14
3.05971,4.1003e+14
3.07055,4.13405e+14
3.07262,4.13963e+14
3.08346,4.1734e+14
3.08553,4.17895e+14
3.09637,4.21273e+14
3.09844,4.21825e+14
3.10928,4.25203e+14
3.11135,4.25752e+14
3.12219,4.29129e+14
3.12426,4.29674e+14
3.1351,4.33048e+14
3.13717,4.33589e+14
3.14801,4.36959e+14
3.15008,4.37496e+14
3.16092,4.40861e+14
3.16299,4.41392e+14
3.17383,4.4475e+14
3.1759,4.45276e+14
3.18674,4.48625e+14
3.18881,4.49146e+14
3.19965,4.52484e+14
3.20172,4.52999e+14
3.21256,4.56325e+14
3.21463,4.56833e+14
3.22547,4.60145e+14
3.22754,4.60646e+14
3.23838,4.63943e+14
3.24045,4.64436e+14
3.25129,4.67715e+14
3.25336,4.682e+14
3.2642,4.71459e+14
3.26627,4.71934e+14
3.27711,4.75172e+14
3.27918,4.75638e+14
3.29002,4.78851e+14
3.29209,4.79307e+14
3.30293,4.82493e+14
3.305,4.82939e+14
3.31584,4.86096e+14
3.31791,4.8653e+14
3.32875,4.89656e+14
3.33082,4.90078e+14
3.34166,4.93169e+14
3.34373,4.93578e+14
3.35457,4.96632e+14
3.35664,4.97028e+14
3.36748,5.00042e+14
3.36955,5.00423e+14
3.38039,5.03394e+14
3.38246,5.0376e+14
3.3933,5.06684e+14
3.39537,5.07034e+14
3.40621,5.09909e+14
3.40828,5.10242e+14
3.41912,5.13063e+14
3.42119,5.13378e+14
3.43203,5.16143e+14
3.4341,5.16439e+14
3.44494,5.19142e+14
3.44701,5.19418e+14
3.45785,5.22057e+14
3.45992,5.22312e+14
3.47076,5.24882e+14
3.47283,5.25115e+14
3.48367,5.27611e+14
3.48574,5.27821e+14
3.49658,5.30239e+14
3.49865,5.30425e+14
3.50949,5.3276e+14
3.51156,5.3292e+14
3.5224,5.35168e+14
3.52447,5.353e+14
3.53531,5.37455e+14
3.53738,5.37559e+14
3.54822,5.39615e+14
3.55029,5.3969e+14
3.56113,5.41642e+14
3.5632,5.41685e+14
3.57404,5.43526e+14
3.57611,5.43538e+14
3.58695,5.45262e+14
3.58902,5.4524e+14
3.59986,5.4684e+14
3.60193,5.46782e+14
3.61277,5.48253e+14
3.61484,5.48158e+14
3.62568,5.49491e+14
3.62775,5.49357e+14
3.63859,5.50546e+14
3.64066,5.50371e+14
3.6515,5.51407e+14
3.65357,5.51189e+14
3.66441,5.52065e+14
3.66648,5.51803e+14
3.67732,5.52509e+14
3.67939,5.52202e+14
3.69023,5.5273e+14
3.6923,5.52374e+14
3.70314,5.52715e+14
3.70521,5.52309e+14
3.71605,5.52454e+14
3.71813,5.51996e+14
3.72896,5.51934e+14
3.73104,5.51422e+14
3.74187,5.51143e+14
3.74395,5.50575e+14
3.75479,5.50068e+14
3.75686,5.49442e+14
3.7677,5.48697e+14
3.76977,5.4801e+14
3.78061,5.47016e+14
3.78268,5.46266e+14
3.79352,5.4501e+14
3.79559,5.44196e+14
3.80643,5.42667e+14
3.8085,5.41786e+14
3.81934,5.39972e+14
3.82141,5.39022e+14
3.83225,5.36909e+14
3.83432,5.35888e+14
3.84516,5.33464e+14
3.84723,5.3237e+14
3.85807,5.29623e+14
3.86014,5.28454e+14
3.87098,5.2537e+14
3.87305,5.24124e+14
3.88389,5.2069e+14
3.88596,5.19365e+14
3.8968,5.15569e+14
3.89887,5.14164e+14
3.90971,5.09991e+14
3.91178,5.08504e+14
3.92262,5.03943e+14
3.92469,5.02374e+14
3.93553,4.97412e+14
3.9376,4.95758e+14
3.94844,4.90384e+14
3.95051,4.88645e+14
3.96135,4.82848e+14
3.96342,4.81024e+14
3.97426,4.74793e+14
3.97633,4.72884e+14
3.98717,4.6621e+14
3.98924,4.64216e+14
4.00008,4.57091e+14
4.00215,4.55013e+14
4.01299,4.47432e+14
4.01506,4.45272e+14
4.0259,4.3723e+14
4.02797,4.34989e+14
4.03881,4.26485e+14
4.04088,4.24166e+14
4.05172,4.152e+14
4.05379,4.12807e+14
4.06463,4.03383e+14
4.0667,4.00919e+14
4.07754,3.91044e+14
4.07961,3.88515e+14
4.09045,3.782e+14
4.09252,3.75612e+14
4.10336,3.64873e+14
4.10543,3.62231e+14
4.11627,3.51087e+14
4.11834,3.48401e+14
4.12918,3.36877e+14
4.13125,3.34155e+14
4.14209,3.22282e+14
4.14416,3.19533e+14
4.155,3.07346e+14
4.15707,3.04582e+14
4.16791,2.92124e+14
4.16998,2.89355e+14
4.18082,2.76674e+14
4.18289,2.73914e+14
4.19373,2.61063e+14
4.1958,2.58325e+14
4.20664,2.45365e+14
4.20871,2.42661e+14
4.21955,2.29658e+14
4.22162,2.27004e+14
4.23246,2.14027e+14
4.23453,2.11436e+14
4.24537,1.9856e+14
4.24744,1.96047e+14
4.25828,1.83349e+14
4.26035,1.80925e+14
4.27119,1.68484e+14
4.27326,1.66162e+14
4.2841,1.54056e+14
4.28617,1.51847e+14
4.29701,1.40151e+14
4.29908,1.38063e+14
4.30992,1.26849e+14
4.31199,1.2489e+14
4.32283,1.14221e+14
4.3249,1.12395e+14
4.33574,1.02326e+14
4.33781,1.00634e+14
4.34865,9.12084e+13
4.35072,8.96508e+13
4.36156,8.08981e+13
4.36363,7.94718e+13
4.37447,7.14072e+13
4.37654,7.01073e+13
4.38738,6.2731e+13
4.38945,6.15512e+13
4.40029,5.48491e+13
4.40236,5.37819e+13
4.4132,4.77226e+13
4.41527,4.67593e+13
4.42611,4.14128e+13
4.42818,4.05629e+13
4.43902,3.39187e+13
4.44109,3.28861e+13
4.46277,2.6191e+13
4.46691,2.51825e+13
4.48859,1.99258e+13
4.49273,1.91396e+13
4.50357,1.53324e+13
4.50564,1.47529e+13
4.51648,1.24601e+13
4.51855,1.21016e+13
4.52939,1.01262e+13
4.53146,9.82035e+12
4.5423,8.14067e+12
4.54437,7.88303e+12
4.55521,6.47181e+12
4.55729,6.25738e+12
4.56812,5.08619e+12
4.5702,4.9099e+12
4.58104,3.95001e+12
4.58311,3.80693e+12
4.59395,3.03017e+12
4.59602,2.91556e+12
4.60686,2.2951e+12
4.60893,2.20454e+12
4.61977,1.71549e+12
4.62184,1.64492e+12
4.63268,1.26472e+12
4.63475,1.21054e+12
4.64559,9.19151e+11
4.64766,8.78176e+11
4.6585,6.58166e+11
4.66057,6.27671e+11
4.67141,4.64134e+11
4.67348,4.4181e+11
4.68432,3.22228e+11
4.68639,3.06163e+11
4.69723,2.20187e+11
4.6993,2.08829e+11
4.71014,1.48081e+11
4.71221,1.40193e+11
4.72305,9.8023e+10
4.72512,9.26439e+10
4.73596,6.38883e+10
4.73803,6.02867e+10
4.74887,4.10273e+10
4.75094,3.86592e+10
4.76178,2.60071e+10
4.76385,2.44758e+10
4.77469,1.63876e+10
4.77676,1.5408e+10
4.7876,1.02786e+10
4.78967,9.65688e+09
4.80051,6.70294e+09
4.80258,6.29872e+09
4.81342,4.09466e+09
4.81549,3.85106e+09
4.82633,2.07841e+09
4.8284,1.95193e+09
4.83924,4.35018e+09
4.84131,4.39678e+09
4.85215,2.20331e+09
4.85422,2.04605e+09
4.8759,2.47946e+08
4.88004,2.1998e+08
4.88832,1.80512e+06
4.90586,74.8025
4.91,76.8556
4.91,4.4196e-34
4.91877,4.56752e-34
4.92754,1.43751e-40
4.93168,1.72452e-43
4.94922,2.66646e-48
4.9575,1e-50
4.96627,1e-50
4.97041,1e-50
4.97918,1e-50
4.98332,1e-50
5.00086,1e-50
5.00914,1e-50
5.02668,1e-50
5.03496,1e-50
5.0525,1e-50
5.06078,1e-50
5.07832,1e-50
5.0866,1e-50
5.10414,1e-50
5.11242,1e-50
5.12996,1e-50
5.13824,1e-50
5.15578,1e-50
5.16406,1e-50
5.1816,1e-50
5.18988,1e-50
5.20742,1e-50
5.2157,1e-50
5.23324,1e-50
5.24152,1e-50
5.25906,1e-50
5.26734,1e-50
5.28488,1e-50
5.29316,1e-50
5.3107,1e-50
5.31898,1e-50
5.33652,1e-50
5.3448,1e-50
5.36234,1e-50
5.37063,1e-50
5.38816,1e-50
5.39645,1e-50
5.41398,1e-50
5.42227,1e-50
5.4398,1e-50
5.44809,1e-50
5.46562,1e-50
5.47391,1e-50
5.49145,1e-50
5.49973,1e-50
5.51727,1e-50
5.52555,1e-50
5.53432,1e-50
5.53846,1e-50
5.54284,1e-50
5.54491,1e-50
5.5493,7.02922e-40
5.55137,8.80855e-35
5.55356,3.20915e-30
5.55459,4.55878e-28
5.55679,5.23337e-28
5.55782,5.60773e-28
5.55892,1.90748e-43
5.55944,1e-50
5.55982,1e-50
5.56,1e-50
5.56,1e-50
5.56071,1e-50
5.56105,1e-50
5.56215,1e-50
5.56266,1e-50
5.56376,1e-50
5.56428,1e-50
5.56537,1e-50
5.56589,1e-50
5.56699,1e-50
5.5675,1e-50
5.5686,1e-50
5.56912,1e-50
5.57021,1e-50
5.57073,1e-50
5.57183,1e-50
5.57235,1e-50
5.57344,1e-50
5.57396,1e-50
5.57506,1e-50
5.57557,1e-50
5.57667,1e-50
5.57719,1e-50
5.57828,1e-50
5.5788,1e-50
5.5799,1e-50
5.58042,1e-50
5.58151,1e-50
5.58203,1e-50
5.58312,1e-50
5.58364,1e-50
5.58474,1e-50
5.58526,1e-50
5.58635,1e-50
5.58687,1e-50
5.58797,1e-50
5.58848,1e-50
5.58958,1e-50
5.5901,1e-50
5.59119,1e-50
5.59171,1e-50
5.59281,1e-50
5.59333,1e-50
5.59442,1e-50
5.59494,1e-50
5.59604,1e-50
5.59655,1e-50
5.59765,1e-50
5.59817,1e-50
5.59926,1e-50
5.59978,1e-50
5.60088,1e-50
5.60139,1e-50
5.60249,1e-50
5.60301,1e-50
5.6041,1e-50
5.60462,1e-50
5.60572,1e-50
5.60624,1e-50
5.60733,1e-50
5.60785,1e-50
5.60895,1e-50
5.60946,1e-50
5.60983,1e-50
5.61,1e-50
5.61,1e-50
5.61073,1e-50
5.61108,1e-50
5.61217,1e-50
5.61269,1e-50
5.61488,1e-50
5.61592,1e-50
5.6203,1e-50
5.62237,1e-50
5.62676,1e-50
5.62883,1e-50
5.6376,1e-50
5.64174,1e-50
5.65051,1e-50
5.65465,1e-50
5.67219,1e-50
5.68047,1e-50
5.69801,1e-50
5.70629,1e-50
5.72383,1e-50
5.73211,1e-50
5.74965,1e-50
5.75793,1e-50
5.77547,1e-50
5.78375,1e-50
5.80129,1e-50
5.80957,1e-50
5.82711,1e-50
5.83539,1e-50
5.85293,1e-50
5.86121,1e-50
5.87875,1e-50
5.88703,1e-50
5.90457,1e-50
5.91285,1e-50
5.93039,1e-50
5.93867,1e-50
5.95621,1e-50
5.96449,1e-50
5.98203,1e-50
5.99031,1e-50
6.00785,1e-50
6.01613,1e-50
6.03367,1e-50
6.04195,1e-50
6.05949,1e-50
6.06777,1e-50
6.08531,1e-50
6.09359,1e-50
6.11113,1e-50
6.11941,1e-50
6.13695,1e-50
6.14523,1e-50
6.16277,1e-50
6.17105,1e-50
6.18859,1e-50
6.19688,1e-50
6.21441,1e-50
6.2227,1e-50
6.24023,1e-50
6.24852,1e-50
6.26605,1e-50
6.27434,1e-50
6.29187,1e-50
6.30016,1e-50
6.3177,1e-50
6.32598,1e-50
6.34352,1e-50
6.3518,1e-50
6.36934,1e-50
6.37762,1e-50
6.39516,1e-50
6.40344,1e-50
6.42098,1e-50
6.42926,1e-50
6.4468,1e-50
6.45508,1e-50
6.47262,1e-50
6.4809,1e-50
6.49844,1e-50
6.50672,1e-50
6.52426,1e-50
6.53254,1e-50
6.55008,1e-50
6.55836,1e-50
6.5759,1e-50
6.58418,1e-50
6.60172,1e-50
6.61,1e-50



==> data/v3_image/x52_230.csv <==
"x","y"
0,4.29156e-07
0.000212348,4.55455e-07
0.00161377,6.29285e-07
0.00182612,7.31766e-07
0.00322754,1.40673e-06
0.00343989,1.67621e-06
0.00484131,3.45478e-06
0.00505366,4.13083e-06
0.00645508,8.59393e-06
0.00666743,1.02783e-05
0.00806885,2.13938e-05
0.0082812,2.55845e-05
0.00968262,5.32421e-05
0.00989496,6.3667e-05
0.0112964,0.000132469
0.0115087,0.000158401
0.0129102,0.000329546
0.0131225,0.000394052
0.0145239,0.000819777
0.0147363,0.000980237
0.0161377,0.00203923
0.01635,0.00243837
0.0177515,0.00507262
0.0179638,0.00606549
0.0193652,0.0126182
0.0195776,0.015088
0.020979,0.0313878
0.0211914,0.0375314
0.0225928,0.0780773
0.0228051,0.0933595
0.0242065,0.194218
0.0244189,0.232232
0.0258203,0.483117
0.0260327,0.577678
0.0274341,1.20176
0.0276464,1.43698
0.0290479,2.98938
0.0292602,3.5745
0.0306616,7.43613
0.030874,8.89165
0.0322754,18.4976
0.0324877,22.1184
0.0338892,46.0145
0.0341015,55.0223
0.0355029,114.471
0.0357153,136.885
0.0371167,284.808
0.037329,340.603
0.0387305,708.837
0.0389428,847.885
0.0403442,1765.56
0.0405566,2113.04
0.041958,4406.29
0.0421704,5280.58
0.0435718,11050.6
0.0437841,13287.8
0.0451855,28052.6
0.0453979,34018.1
0.0467993,73388.4
0.0470117,90677.8
0.0484131,204783
0.0486219,217937
0.05,304748
0.05,737571
0.0500269,686422
0.0502392,670790
0.0516406,567620
0.0520653,544437
0.0548682,391431
0.0552929,355228
0.0580957,116304
0.0589451,102728
0.0645508,13129.6
0.0662496,11446.1
0.0774609,336.48
0.0808585,292.654
0.103281,3.48887
0.106679,3.03054
0.129102,0.017913
0.132499,0.0155598
0.154922,9.19488e-05
0.158319,7.98704e-05
0.180742,4.77551e-07
0.18414,4.35569e-07
0.206563,1.58866e-07
0.20996,1.58892e-07
0.232383,1.59067e-07
0.23578,1.59056e-07
0.258203,1.58977e-07
0.261601,1.58966e-07
0.284023,1.58889e-07
0.287421,1.58878e-07
0.309844,1.58804e-07
0.313241,1.58794e-07
0.335664,1.58723e-07
0.339062,1.58713e-07
0.361484,1.58645e-07
0.364882,1.58636e-07
0.387305,1.58571e-07
0.390702,1.58562e-07
0.413125,1.58501e-07
0.416523,1.58492e-07
0.438945,1.58433e-07
0.442343,1.58426e-07
0.464766,1.5837e-07
0.468163,1.58362e-07
0.490586,1.5831e-07
0.493984,1.58303e-07
0.516406,1.58253e-07
0.519804,1.58246e-07
0.542227,1.582e-07
0.545624,1.58194e-07
0.568047,1.5815e-07
0.571444,1.58144e-07
0.593867,1.58104e-07
0.597265,1.58099e-07
0.619688,1.58061e-07
0.623085,1.58056e-07
0.645508,1.58022e-07
0.648905,1.58018e-07
0.671328,1.57986e-07
0.674726,1.57985e-07
0.697148,1.57968e-07
0.700546,1.6032e-07
0.722969,1.76066e-07
0.726366,2.02015e-06
0.748789,1.42413e-05
0.752187,0.000375973
0.774609,0.00277278
0.778007,0.0732265
0.80043,0.540048
0.803827,7.27874
0.82625,52.0475
0.827949,315.32
0.83916,2055.63
0.84001,4861.62
0.845615,23383.9
0.84604,31472.9
0.848843,84851.4
0.848995,94544.8
0.85,191353
0.85,158513
0.85006,190179
0.850457,182434
0.850669,181181
0.85207,172910
0.852283,171240
0.853684,160220
0.853896,158847
0.855298,149788
0.85551,148633
0.856912,141012
0.857124,140024
0.858525,133501
0.858738,132644
0.860139,126986
0.860352,126234
0.861753,121270
0.861965,120604
0.863367,116208
0.863579,115613
0.86498,111688
0.865193,111153
0.866594,107621
0.866807,107136
0.868208,103934
0.86842,103492
0.869822,100570
0.870034,100163
0.871436,97476.9
0.871648,97100.1
0.873049,94613.4
0.873262,94262
0.874663,91942.5
0.874875,91612.1
0.876277,89431.4
0.876489,89118.1
0.877891,87050.4
0.878103,86750.6
0.879504,84771.9
0.879717,84482.6
0.881118,82572.8
0.881331,82291.6
0.882732,80435.3
0.882944,80159.1
0.884346,78335.4
0.884558,78059.9
0.885959,76240.6
0.886172,75960.8
0.887573,74113.9
0.887786,73824
0.889187,71910.6
0.889399,71603.2
0.890801,69573.4
0.891013,69238.1
0.892415,67024.1
0.892627,66645.9
0.894028,64148.9
0.894241,63705
0.895642,60773
0.895854,60225.5
0.897256,56609
0.897468,56014.6
0.89887,52087.3
0.899018,51674.9
0.9,44911.7
0.9,48949.7
0.900064,43976.2
0.900483,37794.8
0.900908,36619.9
0.903711,28851.3
0.90456,27879.6
0.910166,21445.6
0.911015,20490.9
0.916621,14152.5
0.91832,13480.4
0.929531,8978.97
0.932929,8643.86
0.955352,6349.95
0.958749,6145.4
0.981172,4626.21
0.987967,4624.94
1.03281,4484.34
1.03961,4600.31
1.08445,5230.46
1.09125,5394.74
1.13609,6408.55
1.14289,6586.8
1.18773,7731.31
1.19453,7913.5
1.23937,9097.78
1.24617,9281.67
1.29102,10480.2
1.29781,10665.4
1.34266,11872.8
1.34945,12059.2
1.3943,13274.7
1.40109,13462.5
1.44594,14686.2
1.45273,14875.4
1.49758,16107.6
1.50437,16298.2
1.54922,17539.5
1.55601,17731.5
1.60086,18982.4
1.60765,19176
1.6525,20436.9
1.6593,20632.3
1.70414,21903.9
1.71094,22101
1.75578,23384
1.76258,23583
1.80742,24878
1.81422,25079.1
1.85906,26386.8
1.86586,26589.9
1.9107,27911.1
1.9175,28116.5
1.96234,29451.9
1.96914,29659.7
2.01398,31010.1
2.02078,31220.4
2.06562,32586.7
2.07242,32799.7
2.11727,34182.8
2.12406,34398.5
2.16891,35799.4
2.1757,36018.1
2.22055,37437.7
2.22734,37659.6
2.27219,39099
2.27898,39324.2
2.32383,40784.6
2.33062,41013.3
2.37547,42495.6
2.38226,42728.1
2.42711,44233
2.4339,44469.8
2.47875,45997.4
2.48555,46239.1
2.53039,47787.7
2.53719,48026.7
2.58203,49502.5
2.58883,49694.3
2.63367,51456
2.63895,51646.2
2.64422,51700.3
2.65949,52182.9
2.66477,52589.8
2.6724,52964.8
2.67768,53119.9
2.68531,53333.2
2.68795,53468.1
2.69177,53657.5
2.69309,53734.5
2.695,53844
2.69631,53883.9
2.69822,53940.9
2.69888,53970
2.69984,54011.4
2.6999,54024.1
2.7,54042.3
2.7,54100.6
2.70059,54139.1
2.70145,54193.7
2.70211,54259.5
2.70306,54352.8
2.70372,54422.2
2.70468,54520.8
2.70534,54590.6
2.70629,54689.9
2.70695,54760.2
2.70791,54860.1
2.70856,54930.9
2.70952,55031.5
2.71018,55102.7
2.71113,55204
2.71179,55275.8
2.71275,55377.8
2.71341,55450
2.71436,55552.7
2.71502,55625.5
2.71597,55728.9
2.71663,55802.1
2.71759,55906.3
2.71825,55980.1
2.7192,56085
2.71986,56159.2
2.72082,56264.9
2.72147,56339.7
2.72243,56446.1
2.72309,56521.5
2.72404,56628.7
2.7247,56704.5
2.72566,56812.5
2.72632,56888.9
2.72727,56997.7
2.72793,57074.7
2.72888,57184.2
2.72954,57261.8
2.7305,57372.2
2.73116,57450.3
2.73211,57561.5
2.73277,57640.2
2.73373,57752.2
2.73438,57831.5
2.73534,57944.3
2.736,58024.2
2.73695,58137.9
2.73761,58218.4
2.73857,58332.9
2.73923,58414
2.74018,58529.4
2.74084,58611.2
2.74179,58727.5
2.74245,58809.8
2.74341,58927
2.74407,59009.9
2.74502,59128
2.74568,59211.6
2.74664,59330.6
2.74729,59414.9
2.74825,59534.8
2.74891,59584.2
2.74986,59654.2
2.74992,59696.6
2.75,60703.7
2.75,59756.8
2.7506,61137.1
2.75148,61761.7
2.75214,63027.3
2.75309,64853.7
2.75441,67070.5
2.75632,70271.1
2.75896,72921.6
2.76277,76749.9
2.76541,80372.1
2.76923,85607.3
2.77187,89275.4
2.77568,94579.1
2.77832,98281.3
2.78214,103636
2.78478,107364
2.78859,112757
2.79123,116505
2.79505,121928
2.79769,125692
2.8015,131138
2.80414,134916
2.80796,140381
2.8106,144169
2.81441,149650
2.81705,153446
2.82087,158940
2.82351,162744
2.82732,168249
2.82996,172059
2.83378,177572
2.83642,181388
2.84023,186909
2.84287,190729
2.84669,196258
2.84933,200081
2.85314,205616
2.85578,209443
2.8596,214982
2.86224,218813
2.86605,224356
2.86869,228189
2.87251,233737
2.87515,237573
2.87896,243124
2.8816,246962
2.88542,252516
2.88806,256356
2.89188,261913
2.89451,265755
2.89833,271315
2.90097,275158
2.90479,280721
2.90742,284565
2.91124,290130
2.91388,293976
2.9177,299542
2.92033,303390
2.92415,308958
2.92679,312807
2.93061,318377
2.93324,322226
2.93706,327798
2.9397,331649
2.94352,337222
2.94615,341073
2.94997,346648
2.95261,349621
2.95643,353923
2.95789,355870
2.96,358688
2.96,361350
2.96118,361404
2.96288,361482
2.96552,361617
2.96934,361811
2.97461,361944
2.98225,362133
2.98752,362335
2.99516,362622
3.00043,362825
3.00807,363114
3.01334,363318
3.02098,363608
3.02625,363814
3.03389,364106
3.03916,364313
3.0468,364608
3.05207,364816
3.05971,365112
3.06498,365322
3.07262,365620
3.07789,365832
3.08553,366132
3.0908,366345
3.09844,366647
3.10371,366862
3.11135,367166
3.11662,367382
3.12426,367689
3.12953,367907
3.13717,368216
3.14244,368436
3.15008,368747
3.15535,368969
3.16299,369283
3.16826,369506
3.1759,369822
3.18117,370047
3.18881,370367
3.19408,370594
3.20172,370916
3.20699,371145
3.21463,371470
3.2199,371701
3.22754,372028
3.23281,372262
3.24045,372592
3.24572,372828
3.25336,373162
3.25863,373400
3.26627,373737
3.27154,373977
3.27918,374318
3.28445,374560
3.29209,374904
3.29736,375150
3.305,375497
3.31027,375746
3.31791,376097
3.32318,376348
3.33082,376703
3.33609,376957
3.34373,377316
3.349,377573
3.35664,377936
3.36191,378196
3.36955,378564
3.37482,378827
3.38246,379200
3.38773,379467
3.39537,379844
3.40064,380114
3.40828,380496
3.41355,380770
3.42119,381157
3.42647,381435
3.4341,381827
3.43938,382109
3.44701,382507
3.45229,382793
3.45992,383197
3.4652,383487
3.47283,383897
3.47811,384192
3.48574,384609
3.49102,384908
3.49865,385331
3.50393,385636
3.51156,386066
3.51684,386376
3.52447,386813
3.52975,387128
3.53738,387573
3.54266,387894
3.55029,388347
3.55557,388673
3.5632,389134
3.56848,389468
3.57611,389937
3.58139,390277
3.58902,390756
3.5943,391102
3.60193,391591
3.60721,391944
3.61484,392443
3.62012,392804
3.62775,393313
3.63303,393682
3.64066,394202
3.64594,394580
3.65357,395111
3.65885,395497
3.66648,396041
3.67176,396436
3.67939,396993
3.68467,397398
3.6923,397967
3.69758,398383
3.70521,398967
3.71049,399393
3.71813,399991
3.7234,400428
3.73104,401043
3.73631,401492
3.74395,402122
3.74922,402584
3.75686,403232
3.76213,403707
3.76977,404373
3.77504,404862
3.78268,405547
3.78795,406050
3.79559,406756
3.80086,407275
3.8085,408001
3.81377,408537
3.82141,409286
3.82668,409838
3.83432,410611
3.83959,411182
3.84723,411980
3.8525,412570
3.86014,413395
3.86541,414005
3.87305,414858
3.87832,415490
3.88596,416372
3.89123,417027
3.89887,417941
3.90414,418620
3.91178,419566
3.91705,420271
3.92469,421253
3.92996,421985
3.9376,423004
3.94287,423766
3.95051,424824
3.95578,425616
3.96342,426716
3.96869,427541
3.97633,428686
3.9816,429545
3.98924,430737
3.99451,431633
4.00215,432875
4.00742,433811
4.01506,435107
4.02033,436085
4.02797,437437
4.03324,438460
4.04088,439873
4.04615,440943
4.05379,442421
4.05906,443543
4.0667,445089
4.07197,446266
4.07961,447886
4.08488,449122
4.09252,450821
4.09779,452120
4.10543,453903
4.1107,455270
4.11834,457143
4.12361,458584
4.13125,460553
4.13652,462073
4.14416,464146
4.14943,465751
4.15707,467935
4.16234,469632
4.16998,471935
4.17525,473731
4.18289,476162
4.18816,478066
4.1958,480633
4.20107,482653
4.20871,485365
4.21398,487510
4.22162,490375
4.22689,492655
4.23453,495681
4.2398,498102
4.24744,501295
4.25272,503865
4.26035,507227
4.26563,509948
4.27326,513477
4.27854,516344
4.28617,520031
4.29145,523029
4.29908,526850
4.30436,529944
4.31199,533862
4.31727,536988
4.3249,540941
4.33018,543986
4.33781,547884
4.34309,550657
4.35072,554376
4.356,556312
4.36363,559698
4.36891,560562
4.37654,563554
4.38182,564742
4.38945,567416
4.39473,569183
4.40236,570386
4.41,570506
4.41,135000
4.41527,107447
4.42055,84117.8
4.42818,46637.3
4.43346,40247.9
4.44109,5283.46
4.45164,4964.5
4.46691,433.58
4.47746,414.831
4.49273,85.8903
4.49801,84.0356
4.50564,3.2788
4.51092,3.22234
4.51855,0.437155
4.52383,0.431785
4.53146,0.106892
4.53674,0.106171
4.54437,0.0358014
4.54965,0.035652
4.55729,0.01686
4.56256,0.0167998
4.5702,0.00786655
4.57547,0.00783448
4.58311,0.00274705
4.58838,0.00273412
4.59602,0.000737242
4.60129,0.000733514
4.60893,0.000198592
4.6142,0.000197657
4.62184,6.96952e-05
4.62711,6.94302e-05
4.63475,3.2315e-05
4.64002,3.22012e-05
4.64766,1.50842e-05
4.65293,1.50239e-05
4.66057,5.48584e-06
4.66584,5.46109e-06
4.67348,1.62672e-06
4.67875,1.6193e-06
4.68639,5.45836e-07
4.69166,5.43814e-07
4.6993,2.59488e-07
4.70457,2.58878e-07
4.71221,1.73688e-07
4.71748,1.73261e-07
4.72512,1.07869e-07
4.73039,1.07502e-07
4.73803,4.67909e-08
4.7433,4.66019e-08
4.75094,1.53694e-08
4.75621,1.53138e-08
4.76385,5.14028e-09
4.76912,5.13267e-09
4.77676,1.80246e-09
4.78203,1.80242e-09
4.78967,5.76061e-10
4.79494,5.76242e-10
4.80258,1.93489e-10
4.80785,1.93464e-10
4.81549,1.01745e-10
4.82076,1.01618e-10
4.8284,9.51021e-11
4.83367,9.49327e-11
4.84131,9.66335e-11
4.84658,9.62776e-11
4.85422,9.31089e-11
4.86477,9.27086e-11
4.88004,2.23928e-10
4.89059,2.22847e-10
4.90586,4.83118e-10
4.91113,4.83652e-10
4.91877,2.81661e-10
4.92404,2.81554e-10
4.93168,8.89576e-11
4.94223,8.88712e-11
4.9575,9.36112e-11
4.96277,9.32907e-11
4.97041,9.40084e-11
4.97568,9.37063e-11
4.98332,9.33296e-11
4.99387,9.30221e-11
5.00914,9.24784e-11
5.01969,9.20646e-11
5.03496,9.13568e-11
5.04551,9.09416e-11
5.06078,9.02313e-11
5.07133,8.98173e-11
5.0866,8.91109e-11
5.09715,8.87005e-11
5.11242,8.80029e-11
5.12297,8.75982e-11
5.13824,8.69133e-11
5.14879,8.65159e-11
5.16406,8.5847e-11
5.17461,8.54581e-11
5.18988,8.48077e-11
5.20043,8.44285e-11
5.2157,8.37981e-11
5.22625,8.34292e-11
5.24152,8.28202e-11
5.25207,8.2462e-11
5.26734,8.18747e-11
5.27789,8.15232e-11
5.29316,8.09513e-11
5.30371,8.0367e-11
5.31898,7.94433e-11
5.32953,6.70887e-11
5.3448,4.80359e-11
5.35535,9.52317e-10
5.37063,2.31601e-09
5.38117,5.50205e-08
5.39645,1.34294e-07
5.40699,3.1054e-06
5.42227,7.57425e-06
5.43281,0.000175063
5.44809,0.000426985
5.45863,0.00986882
5.47391,0.0240704
5.48445,0.556332
5.49973,1.35691
5.51027,15.1017
5.52555,37.0161
5.53082,221.543
5.53846,497.612
5.54109,1886.44
5.54491,3896.55
5.54755,7664.58
5.55137,13168.5
5.55269,25909.8
5.55459,44320.1
5.55591,59918
5.55782,82533.4
5.55848,103870
5.55944,134727
5.55967,147459
5.56,148752
5.56,165888
5.56043,135722
5.56105,116856
5.56171,100635
5.56266,77140.6
5.56332,64722.2
5.56428,46741.7
5.56494,39256.3
5.56589,28418.4
5.56655,23882.3
5.5675,17314.6
5.56816,14556.7
5.56912,10563.5
5.56978,8883.31
5.57073,6450.63
5.57139,5425.98
5.57235,3942.4
5.57301,3317.38
5.57396,2412.42
5.57462,2031.58
5.57557,1480.15
5.57623,1248.98
5.57719,914.264
5.57785,775.486
5.5788,574.553
5.57946,493.819
5.58042,376.928
5.58107,334.264
5.58203,272.496
5.58269,257.35
5.58364,235.426
5.5843,244.051
5.58526,256.547
5.58592,291.071
5.58687,341.073
5.58753,410.024
5.58848,509.88
5.58914,630.286
5.5901,804.658
5.59076,1006.24
5.59171,1298.17
5.59237,1630.65
5.59333,2112.15
5.59398,2657.42
5.59494,3447.08
5.5956,4339.18
5.59655,5631.11
5.59721,7088.53
5.59817,9199.15
5.59883,11576.7
5.59978,15020
5.60044,18891
5.60139,24497.1
5.60205,30780
5.60301,39878.8
5.60367,50023.3
5.60462,64714.3
5.60528,80950.8
5.60624,104464
5.60689,130059
5.60785,167125
5.60851,190596
5.60946,224586
5.60968,248223
5.61,282437
5.61,144728
5.61044,136487
5.61108,124553
5.61174,108320
5.61269,84821.5
5.61401,69222
5.61592,46653.2
5.61855,38146.8
5.62237,25768.9
5.62501,19262.7
5.62883,9898.21
5.6341,7650.23
5.64174,4345.97
5.64701,2969.74
5.65465,1007.97
5.6652,704.779
5.68047,255.646
5.69102,166.182
5.70629,40.2156
5.71684,26.1497
5.73211,6.34407
5.74266,4.12534
5.75793,1.00123
5.76848,0.65107
5.78375,0.158026
5.7943,0.10276
5.80957,0.0249419
5.82012,0.016219
5.83539,0.00393668
5.84594,0.00255991
5.86121,0.000621342
5.87176,0.000404041
5.88703,9.8069e-05
5.89758,6.37715e-05
5.91285,1.54786e-05
5.9234,1.00653e-05
5.93867,2.44306e-06
5.94922,1.58865e-06
5.96449,3.85598e-07
5.97504,2.50744e-07
5.99031,6.08606e-08
6.00086,3.95759e-08
6.01613,9.60588e-09
6.02668,6.24643e-09
6.04195,1.51614e-09
6.0525,9.859e-10
6.06777,2.39298e-10
6.07832,1.55609e-10
6.09359,3.77694e-11
6.10414,2.45604e-11
6.11941,5.9613e-12
6.12996,3.87647e-12
6.14523,9.40897e-13
6.15578,6.11839e-13
6.17105,1.48506e-13
6.1816,9.65691e-14
6.19688,2.34393e-14
6.20742,1.52419e-14
6.2227,3.69952e-15
6.23324,2.40569e-15
6.24852,5.83911e-16
6.25906,3.79701e-16
6.27434,9.21611e-17
6.28488,5.99297e-17
6.30016,1.45462e-17
6.3107,9.45896e-18
6.32598,2.29588e-18
6.33652,1.49295e-18
6.3518,3.62369e-19
6.36234,2.35638e-19
6.37762,5.71942e-20
6.38816,3.71917e-20
6.40344,9.02719e-21
6.41398,5.87013e-21
6.42926,1.4248e-21
6.43981,9.26507e-22
6.45508,2.24882e-22
6.46563,1.46234e-22
6.4809,3.54939e-23
6.49145,2.30807e-23
6.50672,5.60227e-24
6.51727,3.64301e-24
6.53254,8.84238e-25
6.54309,5.7491e-25
6.55836,1.39359e-25
6.56891,9.0409e-26
6.58418,2.14701e-26
6.59473,1.46645e-26
6.61,5.18325e-27

"x","y"
0,1e-50
0.000212348,1e-50
0.00161377,1e-50
0.00182612,1e-50
0.00322754,1e-50
0.00343989,1e-50
0.00484131,1e-50
0.00505366,1e-50
0.00645508,1e-50
0.00666743,1e-50
0.00806885,1e-50
0.0082812,1e-50
0.00968262,1e-50
0.00989496,1e-50
0.0112964,1e-50
0.0115087,1e-50
0.0129102,1e-50
0.0131225,1e-50
0.0145239,1e-50
0.0147363,1e-50
0.0161377,1e-50
0.01635,1e-50
0.0177515,1e-50
0.0179638,1e-50
0.0193652,1e-50
0.0195776,1e-50
0.020979,1e-50
0.0211914,1e-50
0.0225928,1e-50
0.0228051,1e-50
0.0242065,1e-50
0.0244189,1e-50
0.0258203,1e-50
0.0260327,1e-50
0.0274341,1e-50
0.0276464,1e-50
0.0290479,1e-50
0.0292602,1e-50
0.0306616,1e-50
0.030874,1e-50
0.0322754,1e-50
0.0324877,1e-50
0.0338892,1e-50
0.0341015,1e-50
0.0355029,1e-50
0.0357153,1e-50
0.0371167,1e-50
0.037329,1e-50
0.0387305,1e-50
0.0389428,1e-50
0.0403442,1e-50
0.0405566,1e-50
0.041958,1e-50
0.0421704,1e-50
0.0435718,1e-50
0.0437841,1e-50
0.0451855,1e-50
0.0453979,1e-50
0.0467993,1e-50
0.0470117,1e-50
0.0484131,1e-50
0.0486219,1e-50
0.05,1e-50
0.05,1.55703e+18
0.0500269,4.4238e+16
0.0502392,2.13835e+16
0.0516406,1.76395e+14
0.0520653,3.92307e+13
0.0548682,1.92461e+09
0.0552929,30.4325
0.0580957,1e-50
0.0589451,1e-50
0.0645508,1e-50
0.0662496,1e-50
0.0774609,1e-50
0.0808585,1e-50
0.103281,1e-50
0.106679,1e-50
0.129102,1e-50
0.132499,1e-50
0.154922,1e-50
0.158319,1e-50
0.180742,1e-50
0.18414,1e-50
0.206563,1e-50
0.20996,1e-50
0.232383,1e-50
0.23578,1e-50
0.258203,1e-50
0.261601,1e-50
0.284023,1e-50
0.287421,1e-50
0.309844,1e-50
0.313241,1e-50
0.335664,1e-50
0.339062,1e-50
0.361484,1e-50
0.364882,1e-50
0.387305,1e-50
0.390702,1e-50
0.413125,1e-50
0.416523,1e-50
0.438945,1e-50
0.442343,1e-50
0.464766,1e-50
0.468163,1e-50
0.490586,1e-50
0.493984,1e-50
0.516406,1e-50
0.519804,1e-50
0.542227,1e-50
0.545624,1e-50
0.568047,1e-50
0.571444,1e-50
0.593867,1e-50
0.597265,1e-50
0.619688,1e-50
0.623085,1e-50
0.645508,1e-50
0.648905,1e-50
0.671328,1e-50
0.674726,1e-50
0.697148,1e-50
0.700546,1e-50
0.722969,1e-50
0.726366,1e-50
0.748789,1e-50
0.752187,1e-50
0.774609,1e-50
0.778007,1e-50
0.80043,1e-50
0.803827,1e-50
0.82625,1e-50
0.827949,1e-50
0.83916,1e-50
0.84001,1.40612e-44
0.845615,0.000527535
0.84604,0.000585401
0.848843,0.00116457
0.848995,7.46351e-10
0.85,1e-50
0.85,1e-50
0.85006,1e-50
0.850457,1e-50
0.850669,1e-50
0.85207,1e-50
0.852283,1e-50
0.853684,1e-50
0.853896,1e-50
0.855298,1e-50
0.85551,1e-50
0.856912,1e-50
0.857124,1e-50
0.858525,1e-50
0.858738,1e-50
0.860139,1e-50
0.860352,1e-50
0.861753,1e-50
0.861965,1e-50
0.863367,1e-50
0.863579,1e-50
0.86498,1e-50
0.865193,1e-50
0.866594,1e-50
0.866807,1e-50
0.868208,1e-50
0.86842,1e-50
0.869822,1e-50
0.870034,1e-50
0.871436,1e-50
0.871648,1e-50
0.873049,1e-50
0.873262,1e-50
0.874663,1e-50
0.874875,1e-50
0.876277,1e-50
0.876489,1e-50
0.877891,1e-50
0.878103,1e-50
0.879504,1e-50
0.879717,1e-50
0.881118,1e-50
0.881331,1e-50
0.882732,1e-50
0.882944,1e-50
0.884346,1e-50
0.884558,1e-50
0.885959,1e-50
0.886172,1e-50
0.887573,1e-50
0.887786,1e-50
0.889187,1e-50
0.889399,1e-50
0.890801,1e-50
0.891013,1e-50
0.892415,1e-50
0.892627,1e-50
0.894028,1e-50
0.894241,1e-50
0.895642,1e-50
0.895854,1e-50
0.897256,1e-50
0.897468,1e-50
0.89887,1e-50
0.899018,1e-50
0.9,1e-50
0.9,1e-50
0.900064,1e-50
0.900483,1e-50
0.900908,1e-50
0.903711,1e-50
0.90456,1e-50
0.910166,1e-50
0.911015,1e-50
0.916621,1e-50
0.91832,1e-50
0.929531,1e-50
0.932929,1e-50
0.955352,1e-50
0.958749,1e-50
0.981172,1e-50
0.987967,1e-50
1.03281,1e-50
1.03961,1e-50
1.08445,1e-50
1.09125,1e-50
1.13609,1e-50
1.14289,1e-50
1.18773,1e-50
1.19453,1e-50
1.23937,1e-50
1.24617,1e-50
1.29102,1e-50
1.29781,1e-50
1.34266,1e-50
1.34945,1e-50
1.3943,1e-50
1.40109,1e-50
1.44594,1e-50
1.45273,1e-50
1.49758,1e-50
1.50437,1e-50
1.54922,1e-50
1.55601,1e-50
1.60086,1e-50
1.60765,1e-50
1.6525,1e-50
1.6593,1e-50
1.70414,1e-50
1.71094,1e-50
1.75578,1e-50
1.76258,1e-50
1.80742,1e-50
1.81422,1e-50
1.85906,1e-50
1.86586,1e-50
1.9107,1e-50
1.9175,1e-50
1.96234,1e-50
1.96914,1e-50
2.01398,1e-50
2.02078,1e-50
2.06562,1e-50
2.07242,1e-50
2.11727,1e-50
2.12406,1e-50
2.16891,1e-50
2.1757,1e-50
2.22055,1e-50
2.22734,1e-50
2.27219,1e-50
2.27898,1e-50
2.32383,1e-50
2.33062,1e-50
2.37547,1e-50
2.38226,1e-50
2.42711,1e-50
2.4339,1e-50
2.47875,1e-50
2.48555,1e-50
2.53039,1e-50
2.53719,1e-50
2.58203,1e-50
2.58883,1e-50
2.63367,1e-50
2.63895,1e-50
2.64422,1e-50
2.65949,1e-50
2.66477,1e-50
2.6724,1e-50
2.67768,1e-50
2.68531,1e-50
2.68795,1e-50
2.69177,1e-50
2.69309,1e-50
2.695,1e-50
2.69631,1e-50
2.69822,1e-50
2.69888,1e-50
2.69984,1e-50
2.6999,1e-50
2.7,1e-50
2.7,1e-50
2.70059,1e-50
2.70145,1e-50
2.70211,1e-50
2.70306,1e-50
2.70372,1e-50
2.70468,1e-50
2.70534,1e-50
2.70629,1e-50
2.70695,1e-50
2.70791,1e-50
2.70856,1e-50
2.70952,1e-50
2.71018,1e-50
2.71113,1e-50
2.71179,1e-50
2.71275,1e-50
2.71341,1e-50
2.71436,1e-50
2.71502,1e-50
2.71597,1e-50
2.71663,1e-50
2.71759,1e-50
2.71825,1e-50
2.7192,1e-50
2.71986,1e-50
2.72082,1e-50
2.72147,1e-50
2.72243,1e-50
2.72309,1e-50
2.72404,1e-50
2.7247,1e-50
2.72566,1e-50
2.72632,1e-50
2.72727,1e-50
2.72793,1e-50
2.72888,1e-50
2.72954,1e-50
2.7305,1e-50
2.73116,1e-50
2.73211,1e-50
2.73277,1e-50
2.73373,1e-50
2.73438,1e-50
2.73534,1e-50
2.736,1e-50
2.73695,1e-50
2.73761,1e-50
2.73857,1e-50
2.73923,1e-50
2.74018,1e-50
2.74084,1e-50
2.74179,1e-50
2.74245,1e-50
2.74341,1e-50
2.74407,1e-50
2.74502,1e-50
2.74568,1e-50
2.74664,1e-50
2.74729,1e-50
2.74825,1e-50
2.74891,1e-50
2.74986,1e-50
2.74992,1e-50
2.75,1.02921e-06
2.75,1e-50
2.7506,1.64197e-06
2.75148,3.28915e-06
2.75214,1.09644e-05
2.75309,6.20056e-05
2.75441,0.000351118
2.75632,0.00431107
2.75896,0.0297757
2.76277,0.503841
2.76541,2.73314
2.76923,32.5013
2.77187,133.338
2.77568,1053.61
2.77832,3475.63
2.78214,19949.4
2.78478,55399
2.78859,247013
2.79123,597699
2.79505,2.1778e+06
2.79769,4.71358e+06
2.8015,1.4587e+07
2.80414,2.88169e+07
2.80796,7.80335e+07
2.8106,1.4295e+08
2.81441,3.46712e+08
2.81705,5.96395e+08
2.82087,1.31973e+09
2.82351,2.15311e+09
2.82732,4.41144e+09
2.82996,6.88135e+09
2.83378,1.32092e+10
2.83642,1.98294e+10
2.84023,3.60014e+10
2.84287,5.22864e+10
2.84669,9.04743e+10
2.84933,1.27671e+11
2.85314,2.11858e+11
2.85578,2.91498e+11
2.8596,4.66218e+11
2.86224,6.27278e+11
2.86605,9.70977e+11
2.86869,1.28057e+12
2.87251,1.92504e+12
2.87515,2.49364e+12
2.87896,3.65097e+12
2.8816,4.65315e+12
2.88542,6.65166e+12
2.88806,8.35322e+12
2.89188,1.16834e+13
2.89451,1.44755e+13
2.89833,1.98465e+13
2.90097,2.42873e+13
2.90479,3.2695e+13
2.90742,3.95586e+13
2.91124,5.23636e+13
2.91388,6.2696e+13
2.9177,8.17118e+13
2.92033,9.68936e+13
2.92415,1.24484e+14
2.92679,1.46296e+14
2.93061,1.85474e+14
2.93324,2.1619e+14
2.93706,2.70763e+14
2.9397,3.12989e+14
2.94352,3.87242e+14
2.94615,4.47145e+14
2.94997,5.51644e+14
2.95261,5.94667e+14
2.95643,6.67602e+14
2.95789,6.82253e+14
2.96,7.11126e+14
2.96,2.39592e+14
2.96118,3.84723e+14
2.96288,8.20186e+14
2.96552,8.75978e+14
2.96934,9.66905e+14
2.97461,9.47274e+14
2.98225,9.17918e+14
2.98752,9.27276e+14
2.99516,9.41165e+14
3.00043,9.49093e+14
3.00807,9.60725e+14
3.01334,9.6895e+14
3.02098,9.81021e+14
3.02625,9.89472e+14
3.03389,1.00187e+15
3.03916,1.01057e+15
3.0468,1.02332e+15
3.05207,1.03225e+15
3.05971,1.04537e+15
3.06498,1.05456e+15
3.07262,1.06805e+15
3.07789,1.07752e+15
3.08553,1.09139e+15
3.0908,1.10114e+15
3.09844,1.11541e+15
3.10371,1.12545e+15
3.11135,1.14015e+15
3.11662,1.15048e+15
3.12426,1.16562e+15
3.12953,1.17627e+15
3.13717,1.19186e+15
3.14244,1.20283e+15
3.15008,1.2189e+15
3.15535,1.23021e+15
3.16299,1.24677e+15
3.16826,1.25844e+15
3.1759,1.2755e+15
3.18117,1.28754e+15
3.18881,1.30514e+15
3.19408,1.31756e+15
3.20172,1.33572e+15
3.20699,1.34854e+15
3.21463,1.36728e+15
3.2199,1.38052e+15
3.22754,1.39986e+15
3.23281,1.41354e+15
3.24045,1.43351e+15
3.24572,1.44766e+15
3.25336,1.46828e+15
3.25863,1.4829e+15
3.26627,1.50421e+15
3.27154,1.51934e+15
3.27918,1.54137e+15
3.28445,1.55702e+15
3.29209,1.5798e+15
3.29736,1.596e+15
3.305,1.61957e+15
3.31027,1.63635e+15
3.31791,1.66074e+15
3.32318,1.67812e+15
3.33082,1.70338e+15
3.33609,1.72139e+15
3.34373,1.74755e+15
3.349,1.76623e+15
3.35664,1.79334e+15
3.36191,1.81272e+15
3.36955,1.84082e+15
3.37482,1.86094e+15
3.38246,1.89008e+15
3.38773,1.91098e+15
3.39537,1.94122e+15
3.40064,1.96293e+15
3.40828,1.99433e+15
3.41355,2.0169e+15
3.42119,2.0495e+15
3.42647,2.07298e+15
3.4341,2.10686e+15
3.43938,2.1313e+15
3.44701,2.16653e+15
3.45229,2.19197e+15
3.45992,2.22862e+15
3.4652,2.25513e+15
3.47283,2.29328e+15
3.47811,2.32091e+15
3.48574,2.36064e+15
3.49102,2.38947e+15
3.49865,2.43087e+15
3.50393,2.46096e+15
3.51156,2.50413e+15
3.51684,2.53556e+15
3.52447,2.5806e+15
3.52975,2.61345e+15
3.53738,2.66048e+15
3.54266,2.69483e+15
3.55029,2.74396e+15
3.55557,2.77992e+15
3.5632,2.83127e+15
3.56848,2.86894e+15
3.57611,2.92266e+15
3.58139,2.96214e+15
3.58902,3.01838e+15
3.5943,3.0598e+15
3.60193,3.11871e+15
3.60721,3.16219e+15
3.61484,3.22396e+15
3.62012,3.26964e+15
3.62775,3.33445e+15
3.63303,3.38249e+15
3.64066,3.45055e+15
3.64594,3.5011e+15
3.65357,3.57262e+15
3.65885,3.62587e+15
3.66648,3.70111e+15
3.67176,3.75724e+15
3.67939,3.83645e+15
3.68467,3.89569e+15
3.6923,3.97915e+15
3.69758,4.04172e+15
3.70521,4.12975e+15
3.71049,4.1959e+15
3.71813,4.28884e+15
3.7234,4.35886e+15
3.73104,4.45708e+15
3.73631,4.53125e+15
3.74395,4.63515e+15
3.74922,4.71382e+15
3.75686,4.82385e+15
3.76213,4.90737e+15
3.76977,5.02403e+15
3.77504,5.1128e+15
3.78268,5.23662e+15
3.78795,5.33108e+15
3.79559,5.46265e+15
3.80086,5.5633e+15
3.8085,5.70326e+15
3.81377,5.81063e+15
3.82141,5.95972e+15
3.82668,6.07439e+15
3.83432,6.23341e+15
3.83959,6.35605e+15
3.84723,6.52588e+15
3.8525,6.65721e+15
3.86014,6.83883e+15
3.86541,6.97967e+15
3.87305,7.17418e+15
3.87832,7.32543e+15
3.88596,7.53405e+15
3.89123,7.69672e+15
3.89887,7.9208e+15
3.90414,8.09603e+15
3.91178,8.3371e+15
3.91705,8.52615e+15
3.92469,8.78592e+15
3.92996,8.9902e+15
3.9376,9.2706e+15
3.94287,9.49172e+15
3.95051,9.7949e+15
3.95578,1.00347e+16
3.96342,1.03631e+16
3.96869,1.06235e+16
3.97633,1.09799e+16
3.9816,1.12634e+16
3.98924,1.16509e+16
3.99451,1.196e+16
4.00215,1.23823e+16
4.00742,1.272e+16
4.01506,1.3181e+16
4.02033,1.35508e+16
4.02797,1.40553e+16
4.03324,1.44611e+16
4.04088,1.50143e+16
4.04615,1.54606e+16
4.05379,1.60688e+16
4.05906,1.65608e+16
4.0667,1.7231e+16
4.07197,1.77749e+16
4.07961,1.85153e+16
4.08488,1.9118e+16
4.09252,1.99383e+16
4.09779,2.06079e+16
4.10543,2.15192e+16
4.1107,2.22653e+16
4.11834,2.32808e+16
4.12361,2.41147e+16
4.13125,2.52496e+16
4.13652,2.61845e+16
4.14416,2.7457e+16
4.14943,2.85085e+16
4.15707,2.994e+16
4.16234,3.11268e+16
4.16998,3.27426e+16
4.17525,3.40868e+16
4.18289,3.5917e+16
4.18816,3.7445e+16
4.1958,3.95253e+16
4.20107,4.12686e+16
4.20871,4.36414e+16
4.21398,4.56375e+16
4.22162,4.83528e+16
4.22689,5.06462e+16
4.23453,5.37627e+16
4.2398,5.64054e+16
4.24744,5.99913e+16
4.25272,6.3043e+16
4.26035,6.71756e+16
4.26563,7.07026e+16
4.27326,7.54669e+16
4.27854,7.95381e+16
4.28617,8.50218e+16
4.29145,8.97003e+16
4.29908,9.59845e+16
4.30436,1.01309e+17
4.31199,1.08451e+17
4.31727,1.14405e+17
4.3249,1.22411e+17
4.33018,1.28849e+17
4.33781,1.37632e+17
4.34309,1.44384e+17
4.35072,1.53734e+17
4.356,1.5914e+17
4.36363,1.68901e+17
4.36891,1.5635e+17
4.37654,1.66119e+17
4.38182,1.24831e+17
4.38945,1.14457e+17
4.39473,7.35311e+16
4.40236,4.90114e+16
4.41,2.88038e+16
4.41,9.50641e-32
4.41527,1.37558e-38
4.42055,1.38313e-38
4.42818,1.01113e-45
4.43346,1e-50
4.44109,1e-50
4.45164,1e-50
4.46691,1e-50
4.47746,1e-50
4.49273,1e-50
4.49801,1e-50
4.50564,1e-50
4.51092,1e-50
4.51855,1e-50
4.52383,1e-50
4.53146,1e-50
4.53674,1e-50
4.54437,1e-50
4.54965,1e-50
4.55729,1e-50
4.56256,1e-50
4.5702,1e-50
4.57547,1e-50
4.58311,1e-50
4.58838,1e-50
4.59602,1e-50
4.60129,1e-50
4.60893,1e-50
4.6142,1e-50
4.62184,1e-50
4.62711,1e-50
4.63475,1e-50
4.64002,1e-50
4.64766,1e-50
4.65293,1e-50
4.66057,1e-50
4.66584,1e-50
4.67348,1e-50
4.67875,1e-50
4.68639,1e-50
4.69166,1e-50
4.6993,1e-50
4.70457,1e-50
4.71221,1e-50
4.71748,1e-50
4.72512,1e-50
4.73039,1e-50
4.73803,1e-50
4.7433,1e-50
4.75094,1e-50
4.75621,1e-50
4.76385,1e-50
4.76912,1e-50
4.77676,1e-50
4.78203,1e-50
4.78967,1e-50
4.79494,1e-50
4.80258,1e-50
4.80785,1e-50
4.81549,1e-50
4.82076,1e-50
4.8284,1e-50
4.83367,1e-50
4.84131,1e-50
4.84658,1e-50
4.85422,1e-50
4.86477,1e-50
4.88004,1e-50
4.89059,1e-50
4.90586,1e-50
4.91113,1e-50
4.91877,1e-50
4.92404,1e-50
4.93168,1e-50
4.94223,1e-50
4.9575,1e-50
4.96277,1e-50
4.97041,1e-50
4.97568,1e-50
4.98332,1e-50
4.99387,1e-50
5.00914,1e-50
5.01969,1e-50
5.03496,1e-50
5.04551,1e-50
5.06078,1e-50
5.07133,1e-50
5.0866,1e-50
5.09715,1e-50
5.11242,1e-50
5.12297,1e-50
5.13824,1e-50
5.14879,1e-50
5.16406,1e-50
5.17461,1e-50
5.18988,1e-50
5.20043,1e-50
5.2157,1e-50
5.22625,1e-50
5.24152,1e-50
5.25207,1e-50
5.26734,1e-50
5.27789,1e-50
5.29316,1e-50
5.30371,1e-50
5.31898,1e-50
5.32953,1e-50
5.3448,1e-50
5.35535,1e-50
5.37063,1e-50
5.38117,1e-50
5.39645,1e-50
5.40699,1e-50
5.42227,1e-50
5.43281,1e-50
5.44809,1e-50
5.45863,1e-50
5.47391,1e-50
5.48445,1e-50
5.49973,1e-50
5.51027,1e-50
5.52555,1e-50
5.53082,1e-50
5.53846,1e-50
5.54109,1e-50
5.54491,1e-50
5.54755,4.66391e-44
5.55137,2.09285e-34
5.55269,1.16725e-31
5.55459,1.10105e-27
5.55591,1.2331e-27
5.55782,1.43663e-27
5.55848,4.93152e-37
5.55944,1e-50
5.55967,1e-50
5.56,1e-50
5.56,1e-50
5.56043,1e-50
5.56105,1e-50
5.56171,1e-50
5.56266,1e-50
5.56332,1e-50
5.56428,1e-50
5.56494,1e-50
5.56589,1e-50
5.56655,1e-50
5.5675,1e-50
5.56816,1e-50
5.56912,1e-50
5.56978,1e-50
5.57073,1e-50
5.57139,1e-50
5.57235,1e-50
5.57301,1e-50
5.57396,1e-50
5.57462,1e-50
5.57557,1e-50
5.57623,1e-50
5.57719,1e-50
5.57785,1e-50
5.5788,1e-50
5.57946,1e-50
5.58042,1e-50
5.58107,1e-50
5.58203,1e-50
5.58269,1e-50
5.58364,1e-50
5.5843,1e-50
5.58526,1e-50
5.58592,1e-50
5.58687,1e-50
5.58753,1e-50
5.58848,1e-50
5.58914,1e-50
5.5901,1e-50
5.59076,1e-50
5.59171,1e-50
5.59237,1e-50
5.59333,1e-50
5.59398,1e-50
5.59494,1e-50
5.5956,1e-50
5.59655,1e-50
5.59721,1e-50
5.59817,1e-50
5.59883,1e-50
5.59978,1e-50
5.60044,1e-50
5.60139,1e-50
5.60205,1e-50
5.60301,1e-50
5.60367,1e-50
5.60462,1e-50
5.60528,1e-50
5.60624,1e-50
5.60689,1e-50
5.60785,1e-50
5.60851,1e-50
5.60946,1e-50
5.60968,1e-50
5.61,1e-50
5.61,1e-50
5.61044,1e-50
5.61108,1e-50
5.61174,1e-50
5.61269,1e-50
5.61401,1e-50
5.61592,1e-50
5.61855,1e-50
5.62237,1e-50
5.62501,1e-50
5.62883,1e-50
5.6341,1e-50
5.64174,1e-50
5.64701,1e-50
5.65465,1e-50
5.6652,1e-50
5.68047,1e-50
5.69102,1e-50
5.70629,1e-50
5.71684,1e-50
5.73211,1e-50
5.74266,1e-50
5.75793,1e-50
5.76848,1e-50
5.78375,1e-50
5.7943,1e-50
5.80957,1e-50
5.82012,1e-50
5.83539,1e-50
5.84594,1e-50
5.86121,1e-50
5.87176,1e-50
5.88703,1e-50
5.89758,1e-50
5.91285,1e-50
5.9234,1e-50
5.93867,1e-50
5.94922,1e-50
5.96449,1e-50
5.97504,1e-50
5.99031,1e-50
6.00086,1e-50
6.01613,1e-50
6.02668,1e-50
6.04195,1e-50
6.0525,1e-50
6.06777,1e-50
6.07832,1e-50
6.09359,1e-50
6.10414,1e-50
6.11941,1e-50
6.12996,1e-50
6.14523,1e-50
6.15578,1e-50
6.17105,1e-50
6.1816,1e-50
6.19688,1e-50
6.20742,1e-50
6.2227,1e-50
6.23324,1e-50
6.24852,1e-50
6.25906,1e-50
6.27434,1e-50
6.28488,1e-50
6.30016,1e-50
6.3107,1e-50
6.32598,1e-50
6.33652,1e-50
6.3518,1e-50
6.36234,1e-50
6.37762,1e-50
6.38816,1e-50
6.40344,1e-50
6.41398,1e-50
6.42926,1e-50
6.43981,1e-50
6.45508,1e-50
6.46563,1e-50
6.4809,1e-50
6.49145,1e-50
6.50672,1e-50
6.51727,1e-50
6.53254,1e-50
6.54309,1e-50
6.55836,1e-50
6.56891,1e-50
6.58418,1e-50
6.59473,1e-50
6.61,1e-50



==> data/v3_image/x8_230.csv <==
"x","y"
0,4.29136e-07
0.00136274,5.98118e-07
0.00161377,6.29254e-07
0.00297651,1.28575e-06
0.00322754,1.40622e-06
0.00459028,3.13569e-06
0.00484131,3.45393e-06
0.00620405,7.79364e-06
0.00645508,8.59339e-06
0.00781782,1.94021e-05
0.00806885,2.13934e-05
0.00943159,4.82874e-05
0.00968262,5.32417e-05
0.0110454,0.000120143
0.0112964,0.000132468
0.0126591,0.000298887
0.0129102,0.000329544
0.0142729,0.000743514
0.0145239,0.000819771
0.0158867,0.00184952
0.0161377,0.00203921
0.0175004,0.00460072
0.0177515,0.00507258
0.0191142,0.0114443
0.0193652,0.0126181
0.020728,0.0284679
0.020979,0.0313876
0.0223417,0.070814
0.0225928,0.0780767
0.0239555,0.17615
0.0242065,0.194216
0.0255693,0.438174
0.0258203,0.483114
0.0271831,1.08996
0.0274341,1.20175
0.0287968,2.71128
0.0290479,2.98936
0.0304106,6.74437
0.0306616,7.43608
0.0320244,16.7769
0.0322754,18.4975
0.0336381,41.7339
0.0338892,46.0142
0.0352519,103.822
0.0355029,114.47
0.0368657,258.309
0.0371167,284.806
0.0384794,642.873
0.0387305,708.832
0.0400932,1601.17
0.0403442,1765.55
0.041707,3995.49
0.041958,4406.26
0.0433207,10017
0.0435718,11050.5
0.0449345,25407.7
0.0451855,28052.4
0.0465483,66335.7
0.0467993,73387.8
0.0481621,184343
0.0484131,204782
0.0497531,289198
0.05,304748
0.05,745321
0.0500227,695584
0.0513896,586121
0.0516406,567644
0.0543661,418848
0.0548682,391439
0.0575936,159210
0.0580957,116431
0.0635467,29263.4
0.0645508,13206.1
0.0754527,2345.09
0.0774609,344.235
0.0992648,56.5196
0.103281,3.50046
0.125085,0.559977
0.129102,0.0179724
0.150905,0.00287508
0.154922,9.22531e-05
0.176726,1.47796e-05
0.180742,4.98755e-07
0.202546,2.59796e-07
0.206563,2.14663e-07
0.228366,2.14957e-07
0.232383,2.14984e-07
0.254187,2.15088e-07
0.258203,2.15082e-07
0.280007,2.15202e-07
0.284023,2.15197e-07
0.305827,2.15333e-07
0.309844,2.15329e-07
0.331648,2.15482e-07
0.335664,2.15479e-07
0.357468,2.15648e-07
0.361484,2.15646e-07
0.383288,2.15832e-07
0.387305,2.1583e-07
0.409109,2.16032e-07
0.413125,2.16031e-07
0.434929,2.16249e-07
0.438945,2.16249e-07
0.460749,2.16482e-07
0.464766,2.16483e-07
0.486569,2.16731e-07
0.490586,2.16733e-07
0.51239,2.16996e-07
0.516406,2.16999e-07
0.53821,2.17276e-07
0.542227,2.1728e-07
0.56403,2.17572e-07
0.568047,2.17576e-07
0.589851,2.17882e-07
0.593867,2.17887e-07
0.615671,2.18206e-07
0.619688,2.18211e-07
0.641491,2.18543e-07
0.645508,2.18549e-07
0.667312,2.18894e-07
0.671328,2.18901e-07
0.693132,2.19278e-07
0.697148,2.19286e-07
0.718952,2.33085e-07
0.722969,2.35281e-07
0.744773,1.20309e-05
0.748789,1.42042e-05
0.770593,0.00233629
0.774609,0.00276393
0.796413,0.455031
0.80043,0.538323
0.822234,44.799
0.82625,52.9499
0.837152,1751.7
0.83916,2064.7
0.844611,20086.3
0.845615,23407.2
0.848341,75306.3
0.848843,84869.5
0.84982,147066
0.85,191380
0.85,158526
0.850386,183880
0.850457,182485
0.851819,174452
0.85207,172970
0.853433,162260
0.853684,160288
0.855047,151489
0.855298,149867
0.856661,142471
0.856912,141107
0.858274,134781
0.858525,133614
0.859888,128132
0.860139,127119
0.861502,122315
0.861753,121426
0.863116,117178
0.863367,116391
0.864729,112603
0.86498,111900
0.866343,108497
0.866594,107865
0.867957,104787
0.868208,104214
0.869571,101410
0.869822,100887
0.871185,98316.3
0.871436,97835.6
0.872798,95462.2
0.873049,95017.2
0.874412,92810.3
0.874663,92395.2
0.876026,90327.5
0.876277,89937.3
0.87764,87984.5
0.877891,87614.6
0.879253,85754
0.879504,85400
0.880867,83613.1
0.881118,83271.6
0.882481,81544.2
0.882732,81212.3
0.884095,79525.9
0.884346,79199.9
0.885708,77529.5
0.885959,77204.4
0.887322,75522.3
0.887573,75192.4
0.888936,73466.2
0.889187,73124.5
0.89055,71313.6
0.890801,70951.3
0.892164,69001.4
0.892415,68606.4
0.893777,66440.8
0.894028,65995.7
0.895391,63499.2
0.895642,62976.9
0.897005,59965.1
0.897256,59321.5
0.898619,56128.9
0.89887,55431.3
0.899824,53248
0.9,49406
0.9,52764.5
0.900408,44693.2
0.900483,43596.9
0.903209,38261.6
0.903711,36891.4
0.909162,33161.1
0.910166,32034.8
0.915617,29717.7
0.916621,28635.7
0.927523,28184.6
0.929531,27465.6
0.951335,27738.6
0.955352,27420.6
0.977155,28270.5
0.981172,28170.6
1.02478,29000.7
1.03281,29092.9
1.07642,30202.4
1.08445,30403.1
1.12806,31503.7
1.13609,31720.3
1.1797,32811.3
1.18773,33030.6
1.23134,34111.3
1.23938,34331.7
1.28298,35401.7
1.29102,35623.1
1.33462,36681.7
1.34266,36904.1
1.38626,37950.8
1.3943,38174.2
1.4379,39208.6
1.44594,39432.9
1.48955,40454.5
1.49758,40679.8
1.54119,41688.1
1.54922,41914.5
1.59283,42909
1.60086,43136.6
1.64447,44116.8
1.6525,44345.6
1.69611,45311.1
1.70414,45541.2
1.74775,46491.6
1.75578,46723
1.79939,47657.7
1.80742,47890.6
1.85103,48809.1
1.85906,49043.6
1.90267,49945.4
1.9107,50181.6
1.95431,51066.3
1.96234,51304.2
2.00595,52171.3
2.01398,52411.1
2.05759,53260
2.06562,53501.9
2.10923,54332.1
2.11727,54576.2
2.16087,55387.3
2.16891,55633.7
2.21251,56425.1
2.22055,56673.9
2.26415,57445.2
2.27219,57696.7
2.3158,58447.2
2.32383,58701.6
2.36744,59431
2.37547,59688.4
2.41908,60396.3
2.42711,60656.9
2.47072,61342.7
2.47875,61606.8
2.52236,62270.2
2.53039,62538
2.574,63178.6
2.58203,63450.4
2.62564,63642.6
2.63367,63867.2
2.65548,64227.6
2.65949,64392.3
2.67039,64809.6
2.6724,64894.8
2.6833,64797.9
2.68531,64865.1
2.69076,64951.5
2.69177,64992.4
2.69449,65232.5
2.695,65244.2
2.69772,65082.5
2.69822,65109
2.69959,64918.8
2.69984,64953.7
2.69997,64897.9
2.7,64915
2.7,66277.4
2.70122,65490.5
2.70145,65530.6
2.70281,65657.7
2.70306,65690.9
2.70443,65862.1
2.70468,65895.1
2.70604,66067.6
2.70629,66100.8
2.70765,66274.6
2.70791,66308.1
2.70927,66483.2
2.70952,66516.9
2.71088,66693.3
2.71113,66727.3
2.7125,66905
2.71275,66939.3
2.71411,67118.4
2.71436,67152.8
2.71572,67333.3
2.71597,67368
2.71734,67549.8
2.71759,67584.8
2.71895,67768
2.7192,67803.2
2.72056,67987.9
2.72082,68023.4
2.72218,68209.4
2.72243,68245.2
2.72379,68432.7
2.72404,68468.7
2.72541,68657.6
2.72566,68693.9
2.72702,68884.4
2.72727,68920.9
2.72863,69112.8
2.72888,69149.7
2.73025,69343.1
2.7305,69380.2
2.73186,69575.2
2.73211,69612.5
2.73347,69809.1
2.73373,69846.7
2.73509,70044.8
2.73534,70082.7
2.7367,70282.4
2.73695,70320.6
2.73832,70521.9
2.73857,70560.4
2.73993,70763.3
2.74018,70802.1
2.74154,71006.6
2.74179,71045.7
2.74316,71251.9
2.74341,71291.3
2.74477,71499.1
2.74502,71538.9
2.74638,71748.4
2.74664,71788.5
2.748,71999.7
2.74825,72040.1
2.74961,71772.8
2.74986,71834.9
2.74998,71911.7
2.75,74202.7
2.75,71938
2.75125,74338.3
2.75148,74541.8
2.75284,77529.2
2.75309,78048.4
2.75582,82867.3
2.75632,83774.5
2.76177,89377.4
2.76277,90478.3
2.76822,98235.2
2.76923,99693.2
2.77468,107470
2.77568,108932
2.78113,116724
2.78214,118188
2.78759,125992
2.78859,127459
2.79404,135273
2.79505,136740
2.8005,144562
2.8015,146031
2.80695,153859
2.80796,155329
2.81341,163162
2.81441,164633
2.81987,172470
2.82087,173942
2.82632,181783
2.82732,183255
2.83278,191099
2.83378,192572
2.83923,200419
2.84023,201892
2.84569,209741
2.84669,211215
2.85214,219066
2.85314,220540
2.8586,228392
2.8596,229867
2.86505,237721
2.86605,239196
2.87151,247050
2.87251,248526
2.87796,256382
2.87896,257857
2.88442,265714
2.88542,267190
2.89087,275048
2.89188,276524
2.89733,284382
2.89833,285859
2.90378,293718
2.90479,295194
2.91024,303054
2.91124,304531
2.91669,312391
2.9177,313868
2.92315,321728
2.92415,323205
2.9296,331066
2.93061,332544
2.93606,340404
2.93706,341882
2.94251,349743
2.94352,351221
2.94897,359083
2.94997,360561
2.95542,366618
2.95643,367770
2.95944,371630
2.96,372378
2.96,375288
2.96243,375194
2.96288,375219
2.96833,375326
2.96934,375380
2.98024,375417
2.98225,375490
2.99315,375632
2.99516,375719
3.00606,375859
3.00807,375947
3.01897,376086
3.02098,376174
3.03188,376312
3.03389,376401
3.04479,376538
3.0468,376627
3.0577,376764
3.05971,376853
3.07061,376989
3.07262,377079
3.08352,377213
3.08553,377304
3.09643,377437
3.09844,377528
3.10934,377661
3.11135,377753
3.12225,377884
3.12426,377976
3.13516,378107
3.13717,378200
3.14807,378330
3.15008,378423
3.16098,378552
3.16299,378647
3.17389,378775
3.1759,378870
3.1868,378997
3.18881,379092
3.19971,379219
3.20172,379315
3.21262,379441
3.21463,379538
3.22553,379663
3.22754,379760
3.23844,379885
3.24045,379983
3.25135,380107
3.25336,380206
3.26426,380330
3.26627,380429
3.27717,380552
3.27918,380652
3.29008,380775
3.29209,380875
3.30299,380998
3.305,381099
3.3159,381221
3.31791,381322
3.32881,381444
3.33082,381547
3.34172,381668
3.34373,381771
3.35463,381893
3.35664,381996
3.36754,382118
3.36955,382222
3.38045,382343
3.38246,382448
3.39336,382570
3.39537,382675
3.40627,382797
3.40828,382903
3.41918,383024
3.42119,383131
3.43209,383253
3.4341,383361
3.445,383482
3.44701,383591
3.45791,383713
3.45992,383822
3.47082,383944
3.47283,384054
3.48373,384176
3.48574,384287
3.49664,384410
3.49865,384522
3.50955,384645
3.51156,384757
3.52246,384881
3.52447,384994
3.53537,385119
3.53738,385232
3.54828,385358
3.55029,385472
3.56119,385598
3.5632,385713
3.57411,385840
3.57611,385956
3.58702,386084
3.58902,386200
3.59993,386329
3.60193,386446
3.61284,386576
3.61484,386694
3.62575,386825
3.62775,386944
3.63866,387076
3.64066,387195
3.65157,387329
3.65357,387449
3.66448,387584
3.66648,387705
3.67739,387841
3.67939,387963
3.6903,388100
3.6923,388223
3.70321,388362
3.70521,388485
3.71612,388626
3.71813,388750
3.72903,388892
3.73104,389017
3.74194,389161
3.74395,389287
3.75485,389345
3.75686,389471
3.76776,389794
3.76977,389921
3.78067,389982
3.78268,390109
3.79358,390264
3.79559,390392
3.80649,390546
3.8085,390675
3.8194,390753
3.82141,390882
3.83231,391113
3.83432,391243
3.84522,391411
3.84723,391541
3.85813,391706
3.86014,391836
3.87104,392003
3.87305,392135
3.88395,392304
3.88596,392436
3.89686,392608
3.89887,392740
3.90977,392916
3.91178,393048
3.92268,393226
3.92469,393359
3.93559,393540
3.9376,393673
3.9485,393857
3.95051,393990
3.96141,394178
3.96342,394311
3.97432,394502
3.97633,394635
3.98723,394830
3.98924,394963
4.00014,395160
4.00215,395294
4.01305,395495
4.01506,395628
4.02596,395833
4.02797,395965
4.03887,396174
4.04088,396306
4.05178,396518
4.05379,396650
4.06469,396866
4.0667,396998
4.0776,397217
4.07961,397348
4.09051,397572
4.09252,397702
4.10342,397929
4.10543,398058
4.11633,398290
4.11834,398418
4.12924,398654
4.13125,398780
4.14215,399020
4.14416,399145
4.15506,399389
4.15707,399513
4.16797,399761
4.16998,399883
4.18088,400117
4.18289,400237
4.19379,400498
4.1958,400615
4.2067,400892
4.20871,401007
4.21961,401259
4.22162,401372
4.23252,401641
4.23453,401751
4.24543,402039
4.24744,402145
4.25834,402424
4.26035,402527
4.27125,402810
4.27326,402909
4.28416,403197
4.28617,403292
4.29707,403584
4.29908,403674
4.30998,403971
4.31199,404056
4.32289,404358
4.3249,404437
4.3358,404744
4.33781,404817
4.34871,405085
4.35072,405144
4.35856,405301
4.36,405333
4.36,296019
4.36307,87582
4.36363,52509.3
4.36564,40120.3
4.38744,6907.53
4.38945,4223.73
4.39146,4049.93
4.41327,83.6545
4.41527,72.4601
4.41728,71.7395
4.43909,1.32136
4.44109,1.2749
4.4431,1.27192
4.46491,0.0227674
4.46691,0.0225719
4.46892,0.0225597
4.49073,0.000401216
4.49273,0.000400221
4.49474,0.000400174
4.51655,7.1102e-06
4.51855,7.09886e-06
4.52056,7.09866e-06
4.54237,1.26197e-07
4.54437,1.26001e-07
4.54638,1.26e-07
4.56819,2.33078e-09
4.5702,2.32649e-09
4.5722,2.32759e-09
4.59401,2.32888e-10
4.59602,2.31841e-10
4.59802,2.32929e-10
4.61983,2.16621e-10
4.62184,2.15672e-10
4.62384,2.16705e-10
4.64565,2.18353e-10
4.64766,2.17445e-10
4.64966,2.18426e-10
4.67147,2.20464e-10
4.67348,2.19593e-10
4.67548,2.20525e-10
4.69729,2.22667e-10
4.6993,2.21831e-10
4.70131,2.22717e-10
4.72311,2.2495e-10
4.72512,2.24146e-10
4.72713,2.24988e-10
4.74893,2.27305e-10
4.75094,2.26532e-10
4.75295,2.27332e-10
4.77475,2.29726e-10
4.77676,2.28981e-10
4.77877,2.29742e-10
4.80057,2.32204e-10
4.80258,2.31486e-10
4.80459,2.3221e-10
4.82639,2.34732e-10
4.8284,2.3404e-10
4.83041,2.34728e-10
4.85221,2.37304e-10
4.85422,2.36637e-10
4.85623,2.37073e-10
4.87803,2.39696e-10
4.88004,2.39689e-10
4.88205,2.39681e-10
4.90385,2.42343e-10
4.90586,2.42331e-10
4.90787,2.4252e-10
4.92967,2.45215e-10
4.93168,2.44613e-10
4.93369,2.44981e-10
4.95549,2.47701e-10
4.9575,2.4768e-10
4.95951,2.47845e-10
4.98131,2.60128e-10
4.98332,2.60014e-10
5.00512,2.53718e-10
5.00914,2.53531e-10
5.03094,2.56293e-10
5.03496,2.5623e-10
5.05676,2.58993e-10
5.06078,2.58924e-10
5.08259,2.61682e-10
5.0866,2.61606e-10
5.10841,2.64355e-10
5.11242,2.64272e-10
5.13423,2.67007e-10
5.13824,2.66918e-10
5.16005,2.69635e-10
5.16406,2.69541e-10
5.18587,2.72235e-10
5.18988,2.72135e-10
5.21169,2.74803e-10
5.2157,2.74699e-10
5.23751,2.77336e-10
5.24152,2.77228e-10
5.26333,2.79832e-10
5.26734,2.7972e-10
5.28915,2.82277e-10
5.29316,2.8216e-10
5.31497,2.84142e-10
5.31898,2.83943e-10
5.34079,2.55888e-10
5.3448,2.51842e-10
5.36661,1.73636e-09
5.37063,2.07322e-09
5.39243,1.11035e-07
5.39645,1.31096e-07
5.41825,6.274e-06
5.42227,7.4049e-06
5.44407,0.000353697
5.44809,0.000417449
5.46989,0.0199389
5.47391,0.0235328
5.49571,1.12401
5.49973,1.32661
5.52153,32.8811
5.52555,38.6901
5.53645,433.024
5.53846,505.658
5.54391,3360.7
5.54491,3886.62
5.55036,11760
5.55137,13210.4
5.55409,39465.6
5.55459,44302.1
5.55732,76615.2
5.55782,82567.6
5.55919,126618
5.55944,134733
5.55991,161042
5.56,148752
5.56,165888
5.56089,121829
5.56105,116870
5.56241,83324.9
5.56266,77145.5
5.56403,51473.7
5.56428,46744.7
5.56564,31270.7
5.56589,28420.2
5.56725,19043.1
5.5675,17315.7
5.56887,11614.4
5.56912,10564.1
5.57048,7090.85
5.57073,6451.04
5.5721,4332.84
5.57235,3942.65
5.57371,2650.59
5.57396,2412.57
5.57532,1625.27
5.57557,1480.24
5.57694,1002.35
5.57719,914.319
5.57855,627.433
5.5788,574.585
5.58016,407.69
5.58042,376.946
5.58178,288.751
5.58203,272.504
5.58339,241.194
5.58364,235.427
5.58501,253.256
5.58526,256.541
5.58662,327.91
5.58687,341.057
5.58823,483.595
5.58848,509.852
5.58985,758.759
5.5901,804.61
5.59146,1221.33
5.59171,1298.09
5.59307,1985.4
5.59333,2112.01
5.59469,3239.23
5.59494,3446.87
5.5963,5291.04
5.59655,5630.76
5.59792,8643.58
5.59817,9198.57
5.59953,14113.6
5.59978,15019
5.60114,23021.4
5.60139,24495.6
5.60276,37483.8
5.60301,39876.3
5.60437,60847.3
5.60462,64710.4
5.60598,98274.9
5.60624,104458
5.6076,157369
5.60785,167115
5.60921,215656
5.60946,224598
5.60992,273440
5.61,282437
5.61,144728
5.61091,127699
5.61108,124562
5.61244,91040.4
5.61269,84865.4
5.61542,52730.5
5.61592,46811
5.62137,29069.8
5.62237,25801.6
5.62782,12499.1
5.62883,10048.6
5.63973,5254.31
5.64174,4371.16
5.65264,1579.78
5.65465,1065.56
5.67645,385.225
5.68047,259.884
5.70227,74.9618
5.70629,40.8816
5.72809,11.8073
5.73211,6.44911
5.75391,1.863
5.75793,1.01781
5.77973,0.29403
5.78375,0.160642
5.80555,0.0464076
5.80957,0.0253548
5.83137,0.0073247
5.83539,0.00400185
5.85719,0.00115609
5.86121,0.000631629
5.88301,0.00018247
5.88703,9.96926e-05
5.90884,2.88e-05
5.91285,1.57349e-05
5.93466,4.54563e-06
5.93867,2.48351e-06
5.96048,7.17456e-07
5.96449,3.91982e-07
5.9863,1.13239e-07
5.99031,6.18682e-08
6.01212,1.7873e-08
6.01613,9.76491e-09
6.03794,2.82097e-09
6.04195,1.54124e-09
6.06376,4.45245e-10
6.06777,2.4326e-10
6.08958,7.02749e-11
6.09359,3.83947e-11
6.1154,1.10918e-11
6.11941,6.06e-12
6.14122,1.75066e-12
6.14523,9.56475e-13
6.16704,2.76314e-13
6.17105,1.50964e-13
6.19286,4.36119e-14
6.19688,2.38273e-14
6.21868,6.88344e-15
6.2227,3.76077e-15
6.2445,1.08644e-15
6.24852,5.93578e-16
6.27032,1.71478e-16
6.27434,9.36869e-17
6.29614,2.7065e-17
6.30016,1.4787e-17
6.32196,4.27179e-18
6.32598,2.33389e-18
6.34778,6.74234e-19
6.3518,3.68368e-19
6.3736,1.06417e-19
6.37762,5.81411e-20
6.39942,1.67963e-20
6.40344,9.17665e-21
6.42524,2.65103e-21
6.42926,1.44839e-21
6.45106,4.18423e-22
6.45508,2.28605e-22
6.47688,6.60412e-23
6.4809,3.60816e-23
6.5027,1.04237e-23
6.50672,5.695e-24
6.52852,1.64522e-24
6.53254,8.98883e-25
6.55434,2.59503e-25
6.55836,1.41688e-25
6.58016,4.05086e-26
6.58418,2.18426e-26
6.60598,7.7761e-27
6.61,5.18329e-27

"x","y"
0,1e-50
0.00136274,1e-50
0.00161377,1e-50
0.00297651,1e-50
0.00322754,1e-50
0.00459028,1e-50
0.00484131,1e-50
0.00620405,1e-50
0.00645508,1e-50
0.00781782,1e-50
0.00806885,1e-50
0.00943159,1e-50
0.00968262,1e-50
0.0110454,1e-50
0.0112964,1e-50
0.0126591,1e-50
0.0129102,1e-50
0.0142729,1e-50
0.0145239,1e-50
0.0158867,1e-50
0.0161377,1e-50
0.0175004,1e-50
0.0177515,1e-50
0.0191142,1e-50
0.0193652,1e-50
0.020728,1e-50
0.020979,1e-50
0.0223417,1e-50
0.0225928,1e-50
0.0239555,1e-50
0.0242065,1e-50
0.0255693,1e-50
0.0258203,1e-50
0.0271831,1e-50
0.0274341,1e-50
0.0287968,1e-50
0.0290479,1e-50
0.0304106,1e-50
0.0306616,1e-50
0.0320244,1e-50
0.0322754,1e-50
0.0336381,1e-50
0.0338892,1e-50
0.0352519,1e-50
0.0355029,1e-50
0.0368657,1e-50
0.0371167,1e-50
0.0384794,1e-50
0.0387305,1e-50
0.0400932,1e-50
0.0403442,1e-50
0.041707,1e-50
0.041958,1e-50
0.0433207,1e-50
0.0435718,1e-50
0.0449345,1e-50
0.0451855,1e-50
0.0465483,1e-50
0.0467993,1e-50
0.0481621,1e-50
0.0484131,1e-50
0.0497531,1e-50
0.05,1e-50
0.05,2.67112e+18
0.0500227,8.37297e+16
0.0513896,4.17017e+14
0.0516406,1.76603e+14
0.0543661,1.13737e+10
0.0548682,1.92255e+09
0.0575936,1.66707e-41
0.0580957,1e-50
0.0635467,1e-50
0.0645508,1e-50
0.0754527,1e-50
0.0774609,1e-50
0.0992648,1e-50
0.103281,1e-50
0.125085,1e-50
0.129102,1e-50
0.150905,1e-50
0.154922,1e-50
0.176726,1e-50
0.180742,1e-50
0.202546,1e-50
0.206563,1e-50
0.228366,1e-50
0.232383,1e-50
0.254187,1e-50
0.258203,1e-50
0.280007,1e-50
0.284023,1e-50
0.305827,1e-50
0.309844,1e-50
0.331648,1e-50
0.335664,1e-50
0.357468,1e-50
0.361484,1e-50
0.383288,1e-50
0.387305,1e-50
0.409109,1e-50
0.413125,1e-50
0.434929,1e-50
0.438945,1e-50
0.460749,1e-50
0.464766,1e-50
0.486569,1e-50
0.490586,1e-50
0.51239,1e-50
0.516406,1e-50
0.53821,1e-50
0.542227,1e-50
0.56403,1e-50
0.568047,1e-50
0.589851,1e-50
0.593867,1e-50
0.615671,1e-50
0.619688,1e-50
0.641491,1e-50
0.645508,1e-50
0.667312,1e-50
0.671328,1e-50
0.693132,1e-50
0.697148,1e-50
0.718952,1e-50
0.722969,1e-50
0.744773,1e-50
0.748789,1e-50
0.770593,1e-50
0.774609,1e-50
0.796413,1e-50
0.80043,1e-50
0.822234,1e-50
0.82625,1e-50
0.837152,1e-50
0.83916,1e-50
0.844611,2.84974e-11
0.845615,0.000528405
0.848341,0.00103307
0.848843,0.00116904
0.84982,2.09826e-43
0.85,1e-50
0.85,1e-50
0.850386,1e-50
0.850457,1e-50
0.851819,1e-50
0.85207,1e-50
0.853433,1e-50
0.853684,1e-50
0.855047,1e-50
0.855298,1e-50
0.856661,1e-50
0.856912,1e-50
0.858274,1e-50
0.858525,1e-50
0.859888,1e-50
0.860139,1e-50
0.861502,1e-50
0.861753,1e-50
0.863116,1e-50
0.863367,1e-50
0.864729,1e-50
0.86498,1e-50
0.866343,1e-50
0.866594,1e-50
0.867957,1e-50
0.868208,1e-50
0.869571,1e-50
0.869822,1e-50
0.871185,1e-50
0.871436,1e-50
0.872798,1e-50
0.873049,1e-50
0.874412,1e-50
0.874663,1e-50
0.876026,1e-50
0.876277,1e-50
0.87764,1e-50
0.877891,1e-50
0.879253,1e-50
0.879504,1e-50
0.880867,1e-50
0.881118,1e-50
0.882481,1e-50
0.882732,1e-50
0.884095,1e-50
0.884346,1e-50
0.885708,1e-50
0.885959,1e-50
0.887322,1e-50
0.887573,1e-50
0.888936,1e-50
0.889187,1e-50
0.89055,1e-50
0.890801,1e-50
0.892164,1e-50
0.892415,1e-50
0.893777,1e-50
0.894028,1e-50
0.895391,1e-50
0.895642,1e-50
0.897005,1e-50
0.897256,1e-50
0.898619,1e-50
0.89887,1e-50
0.899824,1e-50
0.9,1e-50
0.9,1e-50
0.900408,1e-50
0.900483,1e-50
0.903209,1e-50
0.903711,1e-50
0.909162,1e-50
0.910166,1e-50
0.915617,1e-50
0.916621,1e-50
0.927523,1e-50
0.929531,1e-50
0.951335,1e-50
0.955352,1e-50
0.977155,1e-50
0.981172,1e-50
1.02478,1e-50
1.03281,1e-50
1.07642,1e-50
1.08445,1e-50
1.12806,1e-50
1.13609,1e-50
1.1797,1e-50
1.18773,1e-50
1.23134,1e-50
1.23938,1e-50
1.28298,1e-50
1.29102,1e-50
1.33462,1e-50
1.34266,1e-50
1.38626,1e-50
1.3943,1e-50
1.4379,1e-50
1.44594,1e-50
1.48955,1e-50
1.49758,1e-50
1.54119,1e-50
1.54922,1e-50
1.59283,1e-50
1.60086,1e-50
1.64447,1e-50
1.6525,1e-50
1.69611,1e-50
1.70414,1e-50
1.74775,1e-50
1.75578,1e-50
1.79939,1e-50
1.80742,1e-50
1.85103,1e-50
1.85906,1e-50
1.90267,1e-50
1.9107,1e-50
1.95431,1e-50
1.96234,1e-50
2.00595,1e-50
2.01398,1e-50
2.05759,1e-50
2.06562,1e-50
2.10923,1e-50
2.11727,1e-50
2.16087,1e-50
2.16891,1e-50
2.21251,1e-50
2.22055,1e-50
2.26415,1e-50
2.27219,1e-50
2.3158,1e-50
2.32383,1e-50
2.36744,1e-50
2.37547,1e-50
2.41908,1e-50
2.42711,1e-50
2.47072,1e-50
2.47875,1e-50
2.52236,1e-50
2.53039,1e-50
2.574,1e-50
2.58203,1e-50
2.62564,1e-50
2.63367,1e-50
2.65548,1e-50
2.65949,1e-50
2.67039,1e-50
2.6724,1e-50
2.6833,1e-50
2.68531,1e-50
2.69076,1e-50
2.69177,1e-50
2.69449,1e-50
2.695,1e-50
2.69772,1e-50
2.69822,1e-50
2.69959,1e-50
2.69984,1e-50
2.69997,1e-50
2.7,1e-50
2.7,1e-50
2.70122,1e-50
2.70145,1e-50
2.70281,1e-50
2.70306,1e-50
2.70443,1e-50
2.70468,1e-50
2.70604,1e-50
2.70629,1e-50
2.70765,1e-50
2.70791,1e-50
2.70927,1e-50
2.70952,1e-50
2.71088,1e-50
2.71113,1e-50
2.7125,1e-50
2.71275,1e-50
2.71411,1e-50
2.71436,1e-50
2.71572,1e-50
2.71597,1e-50
2.71734,1e-50
2.71759,1e-50
2.71895,1e-50
2.7192,1e-50
2.72056,1e-50
2.72082,1e-50
2.72218,1e-50
2.72243,1e-50
2.72379,1e-50
2.72404,1e-50
2.72541,1e-50
2.72566,1e-50
2.72702,1e-50
2.72727,1e-50
2.72863,1e-50
2.72888,1e-50
2.73025,1e-50
2.7305,1e-50
2.73186,1e-50
2.73211,1e-50
2.73347,1e-50
2.73373,1e-50
2.73509,1e-50
2.73534,1e-50
2.7367,1e-50
2.73695,1e-50
2.73832,1e-50
2.73857,1e-50
2.73993,1e-50
2.74018,1e-50
2.74154,1e-50
2.74179,1e-50
2.74316,1e-50
2.74341,1e-50
2.74477,1e-50
2.74502,1e-50
2.74638,1e-50
2.74664,1e-50
2.748,1e-50
2.74825,1e-50
2.74961,1e-50
2.74986,1e-50
2.74998,1e-50
2.75,6.74949
2.75,1e-50
2.75125,7.6173
2.75148,8.45031
2.75284,30.4424
2.75309,43.537
2.75582,259.114
2.75632,443.636
2.76177,3125.61
2.76277,5505.62
2.76822,38241
2.76923,63579.5
2.77468,360525
2.77568,554360
2.78113,2.66034e+06
2.78214,3.8489e+06
2.78759,1.59711e+07
2.78859,2.20115e+07
2.79404,8.01178e+07
2.79505,1.06151e+08
2.8005,3.42984e+08
2.8015,4.3988e+08
2.80695,1.27618e+09
2.80796,1.59272e+09
2.81341,4.19535e+09
2.81441,5.11658e+09
2.81987,1.23657e+10
2.82087,1.4787e+10
2.82632,3.31068e+10
2.82732,3.8925e+10
2.83278,8.14385e+10
2.83378,9.4359e+10
2.83923,1.85903e+11
2.84023,2.12672e+11
2.84569,3.97233e+11
2.84669,4.49402e+11
2.85214,8.00508e+11
2.85314,8.96831e+11
2.8586,1.53133e+12
2.8596,1.70086e+12
2.86505,2.7964e+12
2.86605,3.08231e+12
2.87151,4.89868e+12
2.87251,5.36288e+12
2.87796,8.26701e+12
2.87896,8.99546e+12
2.88442,1.34901e+13
2.88542,1.45987e+13
2.89087,2.13542e+13
2.89188,2.29954e+13
2.89733,3.28836e+13
2.89833,3.52532e+13
2.90378,4.93841e+13
2.90479,5.27285e+13
2.91024,7.24873e+13
2.91124,7.71106e+13
2.91669,1.04196e+14
2.9177,1.10467e+14
2.92315,1.46929e+14
2.92415,1.55291e+14
2.9296,2.03563e+14
2.93061,2.14535e+14
2.93606,2.77563e+14
2.93706,2.91771e+14
2.94251,3.7188e+14
2.94352,3.89795e+14
2.94897,5.04777e+14
2.94997,5.30324e+14
2.95542,5.64346e+14
2.95643,5.73382e+14
2.95944,5.04135e+14
2.96,4.96669e+14
2.96,5.39691e+14
2.96243,6.69167e+14
2.96288,7.09559e+14
2.96833,7.76949e+14
2.96934,7.92669e+14
2.98024,7.96811e+14
2.98225,7.97166e+14
2.99315,8.06559e+14
2.99516,8.09136e+14
3.00606,8.17514e+14
3.00807,8.19857e+14
3.01897,8.28419e+14
3.02098,8.30818e+14
3.03188,8.39516e+14
3.03389,8.41959e+14
3.04479,8.50798e+14
3.0468,8.53287e+14
3.0577,8.62272e+14
3.05971,8.64809e+14
3.07061,8.73943e+14
3.07262,8.76528e+14
3.08352,8.85815e+14
3.08553,8.88449e+14
3.09643,8.97894e+14
3.09844,9.00579e+14
3.10934,9.10185e+14
3.11135,9.12922e+14
3.12225,9.22694e+14
3.12426,9.25485e+14
3.13516,9.35428e+14
3.13717,9.38274e+14
3.14807,9.48393e+14
3.15008,9.51294e+14
3.16098,9.61594e+14
3.16299,9.64554e+14
3.17389,9.7504e+14
3.1759,9.78058e+14
3.1868,9.88736e+14
3.18881,9.91816e+14
3.19971,1.00269e+15
3.20172,1.00583e+15
3.21262,1.01691e+15
3.21463,1.02012e+15
3.22553,1.03141e+15
3.22754,1.03468e+15
3.23844,1.04619e+15
3.24045,1.04952e+15
3.25135,1.06125e+15
3.25336,1.06466e+15
3.26426,1.07662e+15
3.26627,1.0801e+15
3.27717,1.0923e+15
3.27918,1.09585e+15
3.29008,1.1083e+15
3.29209,1.11193e+15
3.30299,1.12463e+15
3.305,1.12833e+15
3.3159,1.1413e+15
3.31791,1.14508e+15
3.32881,1.15832e+15
3.33082,1.16218e+15
3.34172,1.1757e+15
3.34373,1.17965e+15
3.35463,1.19346e+15
3.35664,1.1975e+15
3.36754,1.21161e+15
3.36955,1.21573e+15
3.38045,1.23016e+15
3.38246,1.23437e+15
3.39336,1.24912e+15
3.39537,1.25343e+15
3.40627,1.26852e+15
3.40828,1.27292e+15
3.41918,1.28836e+15
3.42119,1.29286e+15
3.43209,1.30865e+15
3.4341,1.31326e+15
3.445,1.32943e+15
3.44701,1.33414e+15
3.45791,1.35069e+15
3.45992,1.35551e+15
3.47082,1.37247e+15
3.47283,1.3774e+15
3.48373,1.39478e+15
3.48574,1.39982e+15
3.49664,1.41763e+15
3.49865,1.4228e+15
3.50955,1.44106e+15
3.51156,1.44634e+15
3.52246,1.46507e+15
3.52447,1.47048e+15
3.53537,1.48969e+15
3.53738,1.49523e+15
3.54828,1.51494e+15
3.55029,1.52061e+15
3.56119,1.54085e+15
3.5632,1.54666e+15
3.57411,1.56744e+15
3.57611,1.57339e+15
3.58702,1.59473e+15
3.58902,1.60083e+15
3.59993,1.62275e+15
3.60193,1.629e+15
3.61284,1.65153e+15
3.61484,1.65793e+15
3.62575,1.6811e+15
3.62775,1.68766e+15
3.63866,1.71148e+15
3.64066,1.7182e+15
3.65157,1.7427e+15
3.65357,1.7496e+15
3.66448,1.77481e+15
3.66648,1.78188e+15
3.67739,1.80782e+15
3.67939,1.81507e+15
3.6903,1.84177e+15
3.6923,1.84921e+15
3.70321,1.8767e+15
3.70521,1.88433e+15
3.71612,1.91264e+15
3.71813,1.92047e+15
3.72903,1.94963e+15
3.73104,1.95767e+15
3.74194,1.98768e+15
3.74395,1.99592e+15
3.75485,2.05611e+15
3.75686,2.0647e+15
3.76776,2.03762e+15
3.76977,2.04618e+15
3.78067,2.13901e+15
3.78268,2.14807e+15
3.79358,2.15179e+15
3.79559,2.16096e+15
3.80649,2.19592e+15
3.8085,2.20534e+15
3.8194,2.27543e+15
3.82141,2.28525e+15
3.83231,2.25434e+15
3.83432,2.26412e+15
3.84522,2.33663e+15
3.84723,2.34685e+15
3.85813,2.38646e+15
3.86014,2.39695e+15
3.87104,2.43782e+15
3.87305,2.44861e+15
3.88395,2.49079e+15
3.88596,2.50188e+15
3.89686,2.5454e+15
3.89887,2.55681e+15
3.90977,2.60173e+15
3.91178,2.61346e+15
3.92268,2.65981e+15
3.92469,2.67188e+15
3.93559,2.71972e+15
3.9376,2.73213e+15
3.9485,2.78151e+15
3.95051,2.79428e+15
3.96141,2.84523e+15
3.96342,2.85837e+15
3.97432,2.91096e+15
3.97633,2.92448e+15
3.98723,2.97874e+15
3.98924,2.99267e+15
4.00014,3.04865e+15
4.00215,3.06299e+15
4.01305,3.12074e+15
4.01506,3.13551e+15
4.02596,3.19508e+15
4.02797,3.2103e+15
4.03887,3.27173e+15
4.04088,3.28742e+15
4.05178,3.35076e+15
4.05379,3.36693e+15
4.06469,3.43222e+15
4.0667,3.4489e+15
4.0776,3.51619e+15
4.07961,3.53341e+15
4.09051,3.60272e+15
4.09252,3.6205e+15
4.10342,3.69188e+15
4.10543,3.71026e+15
4.11633,3.78373e+15
4.11834,3.80275e+15
4.12924,3.87835e+15
4.13125,3.89804e+15
4.14215,3.97579e+15
4.14416,3.9962e+15
4.15506,4.07612e+15
4.15707,4.09732e+15
4.16797,4.17937e+15
4.16998,4.20142e+15
4.18088,4.35132e+15
4.18289,4.37465e+15
4.19379,4.32942e+15
4.1958,4.35305e+15
4.2067,4.50776e+15
4.20871,4.5329e+15
4.21961,4.69351e+15
4.22162,4.72031e+15
4.23252,4.67298e+15
4.23453,4.70039e+15
4.24543,4.86581e+15
4.24744,4.89524e+15
4.25834,4.99224e+15
4.26035,5.02348e+15
4.27125,5.12243e+15
4.27326,5.15573e+15
4.28416,5.25653e+15
4.28617,5.29213e+15
4.29707,5.39504e+15
4.29908,5.43323e+15
4.30998,5.52951e+15
4.31199,5.5697e+15
4.32289,5.89175e+15
4.3249,5.95679e+15
4.3358,5.07131e+15
4.33781,4.89777e+15
4.34871,1.15174e+15
4.35072,1.10095e+15
4.35856,1.50674e+13
4.36,7.08632e+12
4.36,1e-50
4.36307,1e-50
4.36363,1e-50
4.36564,4.46307e-49
4.38744,4.46307e-49
4.38945,1e-50
4.39146,1e-50
4.41327,1e-50
4.41527,1e-50
4.41728,1e-50
4.43909,1e-50
4.44109,1e-50
4.4431,1e-50
4.46491,1e-50
4.46691,1e-50
4.46892,1e-50
4.49073,1e-50
4.49273,1e-50
4.49474,1e-50
4.51655,1e-50
4.51855,1e-50
4.52056,1e-50
4.54237,1e-50
4.54437,1e-50
4.54638,1e-50
4.56819,1e-50
4.5702,1e-50
4.5722,1e-50
4.59401,1e-50
4.59602,1e-50
4.59802,1e-50
4.61983,1e-50
4.62184,1e-50
4.62384,1e-50
4.64565,1e-50
4.64766,1e-50
4.64966,1e-50
4.67147,1e-50
4.67348,1e-50
4.67548,1e-50
4.69729,1e-50
4.6993,1e-50
4.70131,1e-50
4.72311,1e-50
4.72512,1e-50
4.72713,1e-50
4.74893,1e-50
4.75094,1e-50
4.75295,1e-50
4.77475,1e-50
4.77676,1e-50
4.77877,1e-50
4.80057,1e-50
4.80258,1e-50
4.80459,1e-50
4.82639,1e-50
4.8284,1e-50
4.83041,1e-50
4.85221,1e-50
4.85422,1e-50
4.85623,1e-50
4.87803,1e-50
4.88004,1e-50
4.88205,1e-50
4.90385,1e-50
4.90586,1e-50
4.90787,1e-50
4.92967,1e-50
4.93168,1e-50
4.93369,1e-50
4.95549,1e-50
4.9575,1e-50
4.95951,1e-50
4.98131,1e-50
4.98332,1e-50
5.00512,1e-50
5.00914,1e-50
5.03094,1e-50
5.03496,1e-50
5.05676,1e-50
5.06078,1e-50
5.08259,1e-50
5.0866,1e-50
5.10841,1e-50
5.11242,1e-50
5.13423,1e-50
5.13824,1e-50
5.16005,1e-50
5.16406,1e-50
5.18587,1e-50
5.18988,1e-50
5.21169,1e-50
5.2157,1e-50
5.23751,1e-50
5.24152,1e-50
5.26333,1e-50
5.26734,1e-50
5.28915,1e-50
5.29316,1e-50
5.31497,1e-50
5.31898,1e-50
5.34079,1e-50
5.3448,1e-50
5.36661,1e-50
5.37063,1e-50
5.39243,1e-50
5.39645,1e-50
5.41825,1e-50
5.42227,1e-50
5.44407,1e-50
5.44809,1e-50
5.46989,1e-50
5.47391,1e-50
5.49571,1e-50
5.49973,1e-50
5.52153,1e-50
5.52555,1e-50
5.53645,1e-50
5.53846,1e-50
5.54391,1e-50
5.54491,1e-50
5.55036,1.49174e-37
5.55137,4.43634e-35
5.55409,2.03466e-29
5.55459,2.25133e-28
5.55732,4.44905e-28
5.55782,5.01741e-28
5.55919,3.711e-47
5.55944,1e-50
5.55991,1e-50
5.56,1e-50
5.56,1e-50
5.56089,1e-50
5.56105,1e-50
5.56241,1e-50
5.56266,1e-50
5.56403,1e-50
5.56428,1e-50
5.56564,1e-50
5.56589,1e-50
5.56725,1e-50
5.5675,1e-50
5.56887,1e-50
5.56912,1e-50
5.57048,1e-50
5.57073,1e-50
5.5721,1e-50
5.57235,1e-50
5.57371,1e-50
5.57396,1e-50
5.57532,1e-50
5.57557,1e-50
5.57694,1e-50
5.57719,1e-50
5.57855,1e-50
5.5788,1e-50
5.58016,1e-50
5.58042,1e-50
5.58178,1e-50
5.58203,1e-50
5.58339,1e-50
5.58364,1e-50
5.58501,1e-50
5.58526,1e-50
5.58662,1e-50
5.58687,1e-50
5.58823,1e-50
5.58848,1e-50
5.58985,1e-50
5.5901,1e-50
5.59146,1e-50
5.59171,1e-50
5.59307,1e-50
5.59333,1e-50
5.59469,1e-50
5.59494,1e-50
5.5963,1e-50
5.59655,1e-50
5.59792,1e-50
5.59817,1e-50
5.59953,1e-50
5.59978,1e-50
5.60114,1e-50
5.60139,1e-50
5.60276,1e-50
5.60301,1e-50
5.60437,1e-50
5.60462,1e-50
5.60598,1e-50
5.60624,1e-50
5.6076,1e-50
5.60785,1e-50
5.60921,1e-50
5.60946,1e-50
5.60992,1e-50
5.61,1e-50
5.61,1e-50
5.61091,1e-50
5.61108,1e-50
5.61244,1e-50
5.61269,1e-50
5.61542,1e-50
5.61592,1e-50
5.62137,1e-50
5.62237,1e-50
5.62782,1e-50
5.62883,1e-50
5.63973,1e-50
5.64174,1e-50
5.65264,1e-50
5.65465,1e-50
5.67645,1e-50
5.68047,1e-50
5.70227,1e-50
5.70629,1e-50
5.72809,1e-50
5.73211,1e-50
5.75391,1e-50
5.75793,1e-50
5.77973,1e-50
5.78375,1e-50
5.80555,1e-50
5.80957,1e-50
5.83137,1e-50
5.83539,1e-50
5.85719,1e-50
5.86121,1e-50
5.88301,1e-50
5.88703,1e-50
5.90884,1e-50
5.91285,1e-50
5.93466,1e-50
5.93867,1e-50
5.96048,1e-50
5.96449,1e-50
5.9863,1e-50
5.99031,1e-50
6.01212,1e-50
6.01613,1e-50
6.03794,1e-50
6.04195,1e-50
6.06376,1e-50
6.06777,1e-50
6.08958,1e-50
6.09359,1e-50
6.1154,1e-50
6.11941,1e-50
6.14122,1e-50
6.14523,1e-50
6.16704,1e-50
6.17105,1e-50
6.19286,1e-50
6.19688,1e-50
6.21868,1e-50
6.2227,1e-50
6.2445,1e-50
6.24852,1e-50
6.27032,1e-50
6.27434,1e-50
6.29614,1e-50
6.30016,1e-50
6.32196,1e-50
6.32598,1e-50
6.34778,1e-50
6.3518,1e-50
6.3736,1e-50
6.37762,1e-50
6.39942,1e-50
6.40344,1e-50
6.42524,1e-50
6.42926,1e-50
6.45106,1e-50
6.45508,1e-50
6.47688,1e-50
6.4809,1e-50
6.5027,1e-50
6.50672,1e-50
6.52852,1e-50
6.53254,1e-50
6.55434,1e-50
6.55836,1e-50
6.58016,1e-50
6.58418,1e-50
6.60598,1e-50
6.61,1e-50



==> data/v3_image/x98_230.csv <==
"x","y"
0,4.28977e-07
0.000890115,5.39267e-07
0.00161377,6.29021e-07
0.00250388,1.05813e-06
0.00322754,1.40633e-06
0.00411765,2.53568e-06
0.00484131,3.45392e-06
0.00573142,6.28829e-06
0.00645508,8.59208e-06
0.00734519,1.56526e-05
0.00806885,2.13919e-05
0.00895896,3.89585e-05
0.00968262,5.32407e-05
0.0105727,9.69396e-05
0.0112964,0.000132466
0.0121865,0.000241168
0.0129102,0.000329541
0.0138003,0.000599938
0.0145239,0.000819766
0.015414,0.00149238
0.0161377,0.0020392
0.0170278,0.00371233
0.0177515,0.00507255
0.0186416,0.00923445
0.0193652,0.012618
0.0202553,0.0229708
0.020979,0.0313874
0.0218691,0.0571399
0.0225928,0.0780762
0.0234829,0.142136
0.0242065,0.194215
0.0250967,0.353563
0.0258203,0.48311
0.0267104,0.87949
0.0274341,1.20174
0.0283242,2.18774
0.0290479,2.98934
0.029938,5.44203
0.0306616,7.43603
0.0315517,13.5372
0.0322754,18.4974
0.0331655,33.6749
0.0338892,46.0139
0.0347793,83.7725
0.0355029,114.47
0.036393,208.422
0.0371167,284.804
0.0380068,518.686
0.0387305,708.827
0.0396206,1291.69
0.0403442,1765.54
0.0412344,3222.09
0.041958,4406.23
0.0428481,8071.02
0.0435718,11050.4
0.0444619,20428.3
0.0451855,28052.3
0.0460757,53058
0.0467993,73387.3
0.0476894,145861
0.0484131,204780
0.0492884,259920
0.05,304748
0.05,745321
0.0500148,712834
0.0500269,686422
0.050917,620900
0.0516406,567630
0.0534209,470449
0.0548682,391446
0.0566484,239719
0.0580957,116359
0.0616562,59437.8
0.0645508,13162.6
0.0716717,6088.81
0.0774609,339.689
0.0917028,154.153
0.103281,3.51185
0.117523,1.58839
0.129102,0.018031
0.143343,0.00815525
0.154922,9.25375e-05
0.169164,4.18364e-05
0.180742,4.4444e-07
0.194984,2.59576e-07
0.206563,1.13607e-07
0.220804,1.14945e-07
0.232383,1.16045e-07
0.246625,1.16865e-07
0.258203,1.176e-07
0.272445,1.18465e-07
0.284023,1.19253e-07
0.298265,1.20171e-07
0.309844,1.21017e-07
0.324086,1.2199e-07
0.335664,1.22898e-07
0.349906,1.2393e-07
0.361484,1.24905e-07
0.375726,1.26e-07
0.387305,1.27047e-07
0.401547,1.28211e-07
0.413125,1.29335e-07
0.427367,1.30573e-07
0.438945,1.31781e-07
0.453187,1.331e-07
0.464766,1.34399e-07
0.479007,1.35808e-07
0.490586,1.37206e-07
0.504828,1.38712e-07
0.516406,1.40219e-07
0.530648,1.41832e-07
0.542227,1.4346e-07
0.556468,1.45192e-07
0.568047,1.46954e-07
0.582289,1.48817e-07
0.593867,1.50728e-07
0.608109,1.52738e-07
0.619688,1.54814e-07
0.633929,1.56989e-07
0.645508,1.59251e-07
0.65975,1.61612e-07
0.671328,1.64085e-07
0.68557,1.66842e-07
0.697148,1.69697e-07
0.71139,2.10642e-07
0.722969,2.43281e-07
0.737211,8.03264e-06
0.748789,1.4335e-05
0.763031,0.00153142
0.774609,0.00275941
0.788851,0.298237
0.80043,0.53741
0.814672,29.0572
0.82625,52.0421
0.833371,1159.65
0.83916,2058.1
0.842721,13842.4
0.845615,23418.7
0.847395,57368.4
0.848843,84969
0.849481,125640
0.85,191565
0.85,158704
0.850252,186657
0.850457,182664
0.851347,177434
0.85207,173180
0.85296,166224
0.853684,160565
0.854574,154861
0.855298,150220
0.856188,145438
0.856912,141546
0.857802,137469
0.858525,134150
0.859416,130630
0.860139,127763
0.861029,124693
0.861753,122190
0.862643,119490
0.863367,117286
0.864257,114894
0.86498,112940
0.865871,110806
0.866594,109061
0.867484,107147
0.868208,105580
0.869098,103852
0.869822,102437
0.870712,100868
0.871436,99582.1
0.872326,98150.7
0.873049,96975.1
0.873939,95661
0.874663,94580
0.875553,93366.1
0.876277,92365.7
0.877167,91237
0.877891,90305.1
0.878781,89248.2
0.879504,88373.7
0.880395,87378
0.881118,86552.1
0.882008,85609.7
0.882732,84826.2
0.883622,83927.6
0.884346,83178.4
0.885236,82311.7
0.885959,81586.9
0.88685,80740.1
0.887573,80029.4
0.888463,79189.9
0.889187,78482.6
0.890077,77636.2
0.890801,76919.8
0.891691,76049.7
0.892415,75309.4
0.893305,74394
0.894028,73610.5
0.894918,72620.4
0.895642,71767
0.896532,70659.9
0.897256,69697.6
0.898146,68617.6
0.89887,67670.8
0.899493,66970
0.9,64851.1
0.9,66352.3
0.900267,63590
0.900483,62451.7
0.902264,61382.5
0.903711,60389.5
0.907271,59864.9
0.910166,59361.2
0.913726,59339.9
0.916621,59289.7
0.923742,59519.3
0.929531,59701.7
0.943773,59960.6
0.955352,60166.9
0.969593,60812.3
0.981172,61343.1
1.00966,61844.9
1.03281,62245.5
1.0613,63028.5
1.08445,63663.1
1.11294,64459.4
1.13609,65103.9
1.16458,65913.1
1.18773,66567.2
1.21622,67388.8
1.23937,68052.1
1.26786,68886
1.29102,69558.2
1.3195,70404.1
1.34266,71084.9
1.37114,71942.8
1.3943,72632.1
1.42278,73501.8
1.44594,74199.6
1.47442,75081.2
1.49758,75787.3
1.52606,76681
1.54922,77395.4
1.5777,78301.3
1.60086,79024.1
1.62934,79942.3
1.6525,80673.6
1.68098,81604.6
1.70414,82344.4
1.73262,83288.6
1.75578,84037.2
1.78426,84994.9
1.80742,85752.5
1.83591,86724.4
1.85906,87491.3
1.88755,88478
1.9107,89254.3
1.93919,90256.6
1.96234,91042.9
1.99083,92061.4
2.01398,92858
2.04247,93893.9
2.06562,94701.3
2.09411,95755.5
2.11727,96574.3
2.14575,97647.9
2.16891,98478.6
2.19739,99573.1
2.22055,100416
2.24903,101533
2.27219,102390
2.30067,103531
2.32383,104402
2.35231,105569
2.37547,106456
2.40395,107651
2.42711,108556
2.45559,109779
2.47875,110708
2.50723,111951
2.53039,112910
2.55887,114007
2.58203,114880
2.62949,116290
2.63367,116485
2.63576,116567
2.65949,117978
2.66054,118060
2.6724,118945
2.67345,118982
2.68531,119362
2.68584,119396
2.69177,119755
2.69203,119774
2.695,119988
2.69526,119998
2.69822,120096
2.69835,120103
2.69984,120171
2.69985,120174
2.7,120204
2.7,120396
2.70012,120412
2.70145,120571
2.70158,120601
2.70306,120924
2.70319,120955
2.70468,121298
2.70481,121330
2.70629,121676
2.70642,121707
2.70791,122055
2.70804,122088
2.70952,122438
2.70965,122470
2.71113,122823
2.71126,122856
2.71275,123211
2.71288,123244
2.71436,123602
2.71449,123635
2.71597,123996
2.7161,124029
2.71759,124392
2.71772,124426
2.7192,124792
2.71933,124825
2.72082,125194
2.72095,125228
2.72243,125599
2.72256,125633
2.72404,126007
2.72417,126042
2.72566,126418
2.72579,126453
2.72727,126832
2.7274,126867
2.72888,127249
2.72901,127285
2.7305,127670
2.73063,127705
2.73211,128093
2.73224,128129
2.73373,128520
2.73386,128556
2.73534,128949
2.73547,128986
2.73695,129382
2.73708,129419
2.73857,129818
2.7387,129855
2.74018,130258
2.74031,130295
2.74179,130701
2.74193,130738
2.74341,131147
2.74354,131185
2.74502,131597
2.74515,131635
2.74664,132050
2.74677,132088
2.74825,132506
2.74838,132527
2.74986,132743
2.74987,132762
2.75,134008
2.75,132970
2.75012,134096
2.75148,135073
2.75161,135330
2.75309,138238
2.75335,138683
2.75632,143704
2.75684,144236
2.76277,150238
2.7633,150956
2.76923,159064
2.76975,159787
2.77568,167953
2.77621,168680
2.78214,176894
2.78266,177625
2.78859,185881
2.78912,186615
2.79505,194907
2.79557,195644
2.8015,203966
2.80203,204705
2.80796,213055
2.80848,213795
2.81441,222168
2.81494,222911
2.82087,231304
2.82139,232048
2.82732,240459
2.82785,241204
2.83378,249631
2.8343,250377
2.84023,258818
2.84076,259565
2.84669,268018
2.84721,268766
2.85314,277230
2.85367,277980
2.8596,286453
2.86012,287203
2.86605,295685
2.86658,296436
2.87251,304925
2.87303,305677
2.87896,314173
2.87949,314925
2.88542,323428
2.88594,324180
2.89188,332688
2.8924,333441
2.89833,341953
2.89885,342706
2.90479,351223
2.90531,351977
2.91124,360497
2.91176,361251
2.9177,369775
2.91822,370529
2.92415,379056
2.92467,379810
2.93061,388339
2.93113,389094
2.93706,397625
2.93758,398380
2.94352,406913
2.94404,407668
2.94997,416202
2.95049,416786
2.95643,423375
2.95672,423754
2.96,428028
2.96,430712
2.96023,430722
2.96288,430814
2.9634,430841
2.96934,431108
2.97038,431129
2.98225,431310
2.98329,431347
2.99516,431692
2.9962,431729
3.00807,432068
3.00911,432105
3.02098,432438
3.02202,432475
3.03389,432802
3.03493,432838
3.0468,433160
3.04784,433196
3.05971,433510
3.06075,433546
3.07262,433854
3.07366,433889
3.08553,434189
3.08657,434223
3.09844,434516
3.09948,434550
3.11135,434834
3.11239,434868
3.12426,435143
3.1253,435176
3.13717,435442
3.13821,435474
3.15008,435730
3.15112,435762
3.16299,436007
3.16403,436038
3.1759,436272
3.17694,436303
3.18881,436525
3.18985,436555
3.20172,436764
3.20276,436793
3.21463,436990
3.21567,437018
3.22754,437200
3.22858,437227
3.24045,437394
3.24149,437421
3.25336,437572
3.2544,437597
3.26627,437731
3.26731,437755
3.27918,437872
3.28022,437895
3.29209,437992
3.29314,438014
3.305,438091
3.30605,438112
3.31791,438168
3.31896,438187
3.33082,438220
3.33187,438237
3.34373,438247
3.34478,438262
3.35664,438246
3.35769,438260
3.36955,438217
3.3706,438228
3.38246,438156
3.38351,438166
3.39537,438063
3.39642,438070
3.40828,437935
3.40933,437940
3.42119,437770
3.42224,437773
3.4341,437566
3.43515,437565
3.44701,437320
3.44806,437316
3.45992,437028
3.46097,437021
3.47283,436690
3.47388,436679
3.48574,436300
3.48679,436285
3.49865,435856
3.4997,435837
3.51156,435354
3.51261,435331
3.52447,434790
3.52552,434762
3.53738,434161
3.53843,434128
3.55029,433461
3.55134,433422
3.5632,432687
3.56425,432642
3.57611,431832
3.57716,431780
3.58902,430892
3.59007,430833
3.60193,429862
3.60298,429795
3.61484,428734
3.61589,428660
3.62775,427504
3.6288,427420
3.64066,426165
3.64171,426071
3.65357,424710
3.65462,424606
3.66648,423132
3.66753,423017
3.67939,421426
3.68044,421298
3.6923,419584
3.69335,419444
3.70521,417601
3.70626,417447
3.71813,415473
3.71917,415304
3.73104,413197
3.73208,413011
3.74395,410773
3.74499,410504
3.75686,407083
3.75999,406562
3.79559,400883
3.79663,400454
3.8085,395349
3.80954,394998
3.82141,390935
3.8235,390354
3.84723,384272
3.84827,383830
3.86014,379073
3.86118,378671
3.87305,374476
3.87409,374052
3.88596,369672
3.887,369225
3.89887,364664
3.89991,364197
3.91178,359461
3.91282,358974
3.92469,354071
3.92573,353566
3.9376,348506
3.93864,347984
3.95051,342777
3.95155,342240
3.96342,336897
3.96446,336346
3.97633,330878
3.97737,330315
3.98924,324733
3.99028,324159
4.00215,318476
4.00319,317893
4.01506,312119
4.0161,311527
4.02797,305674
4.02901,305076
4.04088,299155
4.04192,298551
4.05379,292571
4.05483,291962
4.0667,285935
4.06774,285319
4.07961,279255
4.08065,278633
4.09252,272543
4.09356,271913
4.10543,265812
4.10647,265174
4.11834,259078
4.11939,258432
4.13125,252364
4.1323,251712
4.14416,245703
4.14521,245057
4.15707,239142
4.15812,238507
4.16998,232727
4.17103,231849
4.18289,223854
4.18498,223159
4.20871,217095
4.20976,216190
4.22162,208417
4.22561,207461
4.24744,201576
4.24943,200554
4.26035,196771
4.26234,196157
4.27326,193530
4.27525,193187
4.28617,191476
4.28816,191318
4.29908,191948
4.31,193209
4.31,51747.7
4.31199,46884.8
4.31398,43421.8
4.3249,23470.4
4.32689,22366
4.33781,5359.41
4.3398,5272.41
4.35072,409.069
4.35271,402.228
4.36363,19.4451
4.36762,18.9904
4.38945,5.42408
4.40436,5.34847
4.41527,0.415902
4.43018,0.399331
4.44109,0.00841899
4.456,0.00798308
4.46691,0.000158174
4.48182,0.00014792
4.49273,2.96397e-06
4.50764,2.73754e-06
4.51855,5.50674e-08
4.53346,5.19465e-08
4.54437,2.75356e-09
4.55928,2.7357e-09
4.5702,2.24361e-09
4.5851,2.19338e-09
4.59602,2.15697e-09
4.61092,2.11081e-09
4.62184,2.08057e-09
4.63674,2.0386e-09
4.64766,2.01123e-09
4.66256,1.9729e-09
4.67348,1.94791e-09
4.68838,1.91273e-09
4.6993,1.88979e-09
4.7142,1.85737e-09
4.72512,1.83619e-09
4.74002,1.80617e-09
4.75094,1.78653e-09
4.76584,1.75863e-09
4.77676,1.74034e-09
4.79166,1.71432e-09
4.80258,1.69723e-09
4.81748,1.67288e-09
4.8284,1.65684e-09
4.8433,1.634e-09
4.85422,1.61892e-09
4.86912,1.59743e-09
4.88004,1.5832e-09
4.89494,1.56294e-09
4.90586,1.5495e-09
4.92076,1.53036e-09
4.93168,1.51764e-09
4.94658,1.49952e-09
4.9575,1.48745e-09
4.9724,1.47028e-09
4.98332,1.45882e-09
4.99822,1.44251e-09
5.00914,1.43161e-09
5.02404,1.41612e-09
5.03496,1.40574e-09
5.04986,1.391e-09
5.06078,1.38111e-09
5.07568,1.36707e-09
5.0866,1.35764e-09
5.1015,1.34426e-09
5.11242,1.33525e-09
5.12732,1.32249e-09
5.13824,1.31389e-09
5.15314,1.30171e-09
5.16406,1.29349e-09
5.17896,1.28186e-09
5.18988,1.274e-09
5.20479,1.26289e-09
5.2157,1.25538e-09
5.23061,1.24476e-09
5.24152,1.23757e-09
5.25643,1.22742e-09
5.26734,1.22054e-09
5.28225,1.21083e-09
5.29316,1.20425e-09
5.30807,1.19456e-09
5.31898,1.188e-09
5.33389,1.15648e-09
5.3448,1.13572e-09
5.35971,1.26118e-09
5.37063,1.3571e-09
5.38553,7.83041e-08
5.39645,1.31262e-07
5.41135,4.4706e-06
5.42227,7.45826e-06
5.43717,0.000252078
5.44809,0.000420501
5.46299,0.0142104
5.47391,0.0237049
5.48881,0.80108
5.49973,1.33631
5.51463,22.2971
5.52555,36.6054
5.533,304.925
5.53846,496.686
5.54218,2461.37
5.54491,3891.29
5.54864,9252.94
5.55137,13165.4
5.55323,31139.4
5.55459,44310.9
5.55646,66368.1
5.55782,82531.3
5.55875,112643
5.55944,134727
5.55976,152710
5.56,148752
5.56,165888
5.56061,130341
5.56105,116860
5.56198,93937.1
5.56266,77143.1
5.56359,59599.6
5.56428,46743.2
5.56521,36168.6
5.56589,28419.3
5.56682,22011.2
5.5675,17315.1
5.56844,13419
5.56912,10563.8
5.57005,8190.25
5.57073,6450.84
5.57166,5003.31
5.57235,3942.53
5.57328,3059.56
5.57396,2412.5
5.57489,1874.48
5.57557,1480.2
5.57651,1153.62
5.57719,914.292
5.57812,718.241
5.5788,574.569
5.57973,460.519
5.58042,376.937
5.58135,316.67
5.58203,272.5
5.58296,251.11
5.58364,235.426
5.58457,247.621
5.58526,256.544
5.58619,305.333
5.58687,341.065
5.5878,438.5
5.58848,509.866
5.58942,680.009
5.5901,804.634
5.59103,1089.48
5.59171,1298.13
5.59264,1767.95
5.59333,2112.08
5.59426,2882.59
5.59494,3446.98
5.59587,4707.57
5.59655,5630.93
5.59748,7690.36
5.59817,9198.86
5.5991,12558.6
5.59978,15019.5
5.60071,20489.6
5.60139,24496.3
5.60233,33374.5
5.60301,39877.5
5.60394,54212.3
5.60462,64712.3
5.60555,87655.4
5.60624,104461
5.60717,140628
5.60785,167120
5.60878,200281
5.60946,224586
5.60977,257972
5.61,282437
5.61,144728
5.61062,133082
5.61108,124555
5.61201,101621
5.61269,84831.5
5.61455,62790.5
5.61592,46689.4
5.61964,34633.8
5.62237,25786.3
5.6261,16632.1
5.62883,9933.38
5.63628,6729.87
5.64174,4360.88
5.64919,2443.8
5.65465,1020.61
5.66955,588.631
5.68047,258.977
5.69537,135.499
5.70629,40.739
5.72119,21.3247
5.73211,6.42663
5.74701,3.36424
5.75793,1.01426
5.77283,0.530953
5.78375,0.160082
5.79865,0.0838016
5.80957,0.0252664
5.82447,0.0132267
5.83539,0.0039879
5.85029,0.00208763
5.86121,0.000629427
5.87611,0.000329499
5.88703,9.93451e-05
5.90193,5.20063e-05
5.91285,1.56801e-05
5.92775,8.20837e-06
5.93867,2.47485e-06
5.95357,1.29556e-06
5.96449,3.90616e-07
5.97939,2.04484e-07
5.99031,6.16525e-08
6.00521,3.22745e-08
6.01613,9.73087e-09
6.03104,5.09402e-09
6.04195,1.53586e-09
6.05686,8.04011e-10
6.06777,2.42412e-10
6.08268,1.269e-10
6.09359,3.82609e-11
6.1085,2.00292e-11
6.11941,6.03887e-12
6.13432,3.1613e-12
6.14523,9.53141e-13
6.16014,4.98961e-13
6.17105,1.50438e-13
6.18596,7.8753e-14
6.19688,2.37443e-14
6.21178,1.24299e-14
6.2227,3.74766e-15
6.2376,1.96187e-15
6.24852,5.91509e-16
6.26342,3.0965e-16
6.27434,9.33603e-17
6.28924,4.88733e-17
6.30016,1.47354e-17
6.31506,7.71387e-18
6.32598,2.32576e-18
6.34088,1.21751e-18
6.3518,3.67084e-19
6.3667,1.92165e-19
6.37762,5.79384e-20
6.39252,3.03302e-20
6.40344,9.14466e-21
6.41834,4.78715e-21
6.42926,1.44334e-21
6.44416,7.55575e-22
6.45508,2.27808e-22
6.46998,1.19256e-22
6.4809,3.59559e-23
6.4958,1.88227e-23
6.50672,5.67517e-24
6.52162,2.97091e-24
6.53254,8.9575e-25
6.54744,4.68868e-25
6.55836,1.41298e-25
6.57326,7.36542e-26
6.58418,2.17638e-26
6.59908,1.2453e-26
6.61,5.18325e-27

"x","y"
0,1e-50
0.000890115,1e-50
0.00161377,1e-50
0.00250388,1e-50
0.00322754,1e-50
0.00411765,1e-50
0.00484131,1e-50
0.00573142,1e-50
0.00645508,1e-50
0.00734519,1e-50
0.00806885,1e-50
0.00895896,1e-50
0.00968262,1e-50
0.0105727,1e-50
0.0112964,1e-50
0.0121865,1e-50
0.0129102,1e-50
0.0138003,1e-50
0.0145239,1e-50
0.015414,1e-50
0.0161377,1e-50
0.0170278,1e-50
0.0177515,1e-50
0.0186416,1e-50
0.0193652,1e-50
0.0202553,1e-50
0.020979,1e-50
0.0218691,1e-50
0.0225928,1e-50
0.0234829,1e-50
0.0242065,1e-50
0.0250967,1e-50
0.0258203,1e-50
0.0267104,1e-50
0.0274341,1e-50
0.0283242,1e-50
0.0290479,1e-50
0.029938,1e-50
0.0306616,1e-50
0.0315517,1e-50
0.0322754,1e-50
0.0331655,1e-50
0.0338892,1e-50
0.0347793,1e-50
0.0355029,1e-50
0.036393,1e-50
0.0371167,1e-50
0.0380068,1e-50
0.0387305,1e-50
0.0396206,1e-50
0.0403442,1e-50
0.0412344,1e-50
0.041958,1e-50
0.0428481,1e-50
0.0435718,1e-50
0.0444619,1e-50
0.0451855,1e-50
0.0460757,1e-50
0.0467993,1e-50
0.0476894,1e-50
0.0484131,1e-50
0.0492884,1e-50
0.05,1e-50
0.05,2.6709e+18
0.0500148,2.78223e+17
0.0500269,4.42406e+16
0.050917,2.10148e+15
0.0516406,1.76476e+14
0.0534209,3.2356e+11
0.0548682,1.92766e+09
0.0566484,3.84491e-24
0.0580957,1e-50
0.0616562,1e-50
0.0645508,1e-50
0.0716717,1e-50
0.0774609,1e-50
0.0917028,1e-50
0.103281,1e-50
0.117523,1e-50
0.129102,1e-50
0.143343,1e-50
0.154922,1e-50
0.169164,1e-50
0.180742,1e-50
0.194984,1e-50
0.206563,1e-50
0.220804,1e-50
0.232383,1e-50
0.246625,1e-50
0.258203,1e-50
0.272445,1e-50
0.284023,1e-50
0.298265,1e-50
0.309844,1e-50
0.324086,1e-50
0.335664,1e-50
0.349906,1e-50
0.361484,1e-50
0.375726,1e-50
0.387305,1e-50
0.401547,1e-50
0.413125,1e-50
0.427367,1e-50
0.438945,1e-50
0.453187,1e-50
0.464766,1e-50
0.479007,1e-50
0.490586,1e-50
0.504828,1e-50
0.516406,1e-50
0.530648,1e-50
0.542227,1e-50
0.556468,1e-50
0.568047,1e-50
0.582289,1e-50
0.593867,1e-50
0.608109,1e-50
0.619688,1e-50
0.633929,1e-50
0.645508,1e-50
0.65975,1e-50
0.671328,1e-50
0.68557,1e-50
0.697148,1e-50
0.71139,1e-50
0.722969,1e-50
0.737211,1e-50
0.748789,1e-50
0.763031,1e-50
0.774609,1e-50
0.788851,1e-50
0.80043,1e-50
0.814672,1e-50
0.82625,1e-50
0.833371,1e-50
0.83916,1e-50
0.842721,5.99336e-25
0.845615,0.000542222
0.847395,0.000838702
0.848843,0.00119523
0.849481,1.28929e-29
0.85,1e-50
0.85,1e-50
0.850252,1e-50
0.850457,1e-50
0.851347,1e-50
0.85207,1e-50
0.85296,1e-50
0.853684,1e-50
0.854574,1e-50
0.855298,1e-50
0.856188,1e-50
0.856912,1e-50
0.857802,1e-50
0.858525,1e-50
0.859416,1e-50
0.860139,1e-50
0.861029,1e-50
0.861753,1e-50
0.862643,1e-50
0.863367,1e-50
0.864257,1e-50
0.86498,1e-50
0.865871,1e-50
0.866594,1e-50
0.867484,1e-50
0.868208,1e-50
0.869098,1e-50
0.869822,1e-50
0.870712,1e-50
0.871436,1e-50
0.872326,1e-50
0.873049,1e-50
0.873939,1e-50
0.874663,1e-50
0.875553,1e-50
0.876277,1e-50
0.877167,1e-50
0.877891,1e-50
0.878781,1e-50
0.879504,1e-50
0.880395,1e-50
0.881118,1e-50
0.882008,1e-50
0.882732,1e-50
0.883622,1e-50
0.884346,1e-50
0.885236,1e-50
0.885959,1e-50
0.88685,1e-50
0.887573,1e-50
0.888463,1e-50
0.889187,1e-50
0.890077,1e-50
0.890801,1e-50
0.891691,1e-50
0.892415,1e-50
0.893305,1e-50
0.894028,1e-50
0.894918,1e-50
0.895642,1e-50
0.896532,1e-50
0.897256,1e-50
0.898146,1e-50
0.89887,1e-50
0.899493,1e-50
0.9,1e-50
0.9,1e-50
0.900267,1e-50
0.900483,1e-50
0.902264,1e-50
0.903711,1e-50
0.907271,1e-50
0.910166,1e-50
0.913726,1e-50
0.916621,1e-50
0.923742,1e-50
0.929531,1e-50
0.943773,1e-50
0.955352,1e-50
0.969593,1e-50
0.981172,1e-50
1.00966,1e-50
1.03281,1e-50
1.0613,1e-50
1.08445,1e-50
1.11294,1e-50
1.13609,1e-50
1.16458,1e-50
1.18773,1e-50
1.21622,1e-50
1.23937,1e-50
1.26786,1e-50
1.29102,1e-50
1.3195,1e-50
1.34266,1e-50
1.37114,1e-50
1.3943,1e-50
1.42278,1e-50
1.44594,1e-50
1.47442,1e-50
1.49758,1e-50
1.52606,1e-50
1.54922,1e-50
1.5777,1e-50
1.60086,1e-50
1.62934,1e-50
1.6525,1e-50
1.68098,1e-50
1.70414,1e-50
1.73262,1e-50
1.75578,1e-50
1.78426,1e-50
1.80742,1e-50
1.83591,1e-50
1.85906,1e-50
1.88755,1e-50
1.9107,1e-50
1.93919,1e-50
1.96234,1e-50
1.99083,1e-50
2.01398,1e-50
2.04247,1e-50
2.06562,1e-50
2.09411,1e-50
2.11727,1e-50
2.14575,1e-50
2.16891,1e-50
2.19739,1e-50
2.22055,1e-50
2.24903,1e-50
2.27219,1e-50
2.30067,1e-50
2.32383,1e-50
2.35231,1e-50
2.37547,1e-50
2.40395,1e-50
2.42711,1e-50
2.45559,1e-50
2.47875,1e-50
2.50723,1e-50
2.53039,1e-50
2.55887,1e-50
2.58203,1e-50
2.62949,1e-50
2.63367,1e-50
2.63576,1e-50
2.65949,1e-50
2.66054,1e-50
2.6724,1e-50
2.67345,1e-50
2.68531,1e-50
2.68584,1e-50
2.69177,1e-50
2.69203,1e-50
2.695,1e-50
2.69526,1e-50
2.69822,1e-50
2.69835,1e-50
2.69984,1e-50
2.69985,1e-50
2.7,1e-50
2.7,1e-50
2.70012,1e-50
2.70145,1e-50
2.70158,1e-50
2.70306,1e-50
2.70319,1e-50
2.70468,1e-50
2.70481,1e-50
2.70629,1e-50
2.70642,1e-50
2.70791,1e-50
2.70804,1e-50
2.70952,1e-50
2.70965,1e-50
2.71113,1e-50
2.71126,1e-50
2.71275,1e-50
2.71288,1e-50
2.71436,1e-50
2.71449,1e-50
2.71597,1e-50
2.7161,1e-50
2.71759,1e-50
2.71772,1e-50
2.7192,1e-50
2.71933,1e-50
2.72082,1e-50
2.72095,1e-50
2.72243,1e-50
2.72256,1e-50
2.72404,1e-50
2.72417,1e-50
2.72566,1e-50
2.72579,1e-50
2.72727,1e-50
2.7274,1e-50
2.72888,1e-50
2.72901,1e-50
2.7305,1e-50
2.73063,1e-50
2.73211,1e-50
2.73224,1e-50
2.73373,1e-50
2.73386,1e-50
2.73534,1e-50
2.73547,1e-50
2.73695,1e-50
2.73708,1e-50
2.73857,1e-50
2.7387,1e-50
2.74018,1e-50
2.74031,1e-50
2.74179,1e-50
2.74193,1e-50
2.74341,1e-50
2.74354,1e-50
2.74502,1e-50
2.74515,1e-50
2.74664,1e-50
2.74677,1e-50
2.74825,1e-50
2.74838,1e-50
2.74986,1e-50
2.74987,1e-50
2.75,4.54058e+07
2.75,1e-50
2.75012,4.58245e+07
2.75148,5.11131e+07
2.75161,5.91497e+07
2.75309,2.40168e+08
2.75335,2.59762e+08
2.75632,6.77529e+08
2.75684,7.53518e+08
2.76277,2.55504e+09
2.7633,2.8731e+09
2.76923,1.10923e+10
2.76975,1.23513e+10
2.77568,4.26652e+10
2.77621,4.70763e+10
2.78214,1.46609e+11
2.78266,1.60447e+11
2.78859,4.5498e+11
2.78912,4.94273e+11
2.79505,1.28788e+12
2.79557,1.38991e+12
2.8015,3.35597e+12
2.80203,3.60046e+12
2.80796,8.11805e+12
2.80848,8.66334e+12
2.81441,1.83668e+13
2.81494,1.95071e+13
2.82087,3.9126e+13
2.82139,4.13768e+13
2.82732,7.89447e+13
2.82785,8.31625e+13
2.83378,1.51665e+14
2.8343,1.59208e+14
2.84023,2.78725e+14
2.84076,2.91655e+14
2.84669,4.92022e+14
2.84721,5.13356e+14
2.85314,8.37335e+14
2.85367,8.71338e+14
2.8596,1.37827e+15
2.86012,1.43078e+15
2.86605,2.20063e+15
2.86658,2.27944e+15
2.87251,3.41714e+15
2.87303,3.53235e+15
2.87896,5.17233e+15
2.87949,5.33677e+15
2.88542,7.64746e+15
2.88594,7.87708e+15
2.89188,1.10654e+16
2.8924,1.13796e+16
2.89833,1.56952e+16
2.89885,1.61174e+16
2.90479,2.18563e+16
2.90531,2.24138e+16
2.91124,2.99222e+16
2.91176,3.06471e+16
2.9177,4.03236e+16
2.91822,4.12525e+16
2.92415,5.35513e+16
2.92467,5.47257e+16
2.93061,7.01575e+16
2.93113,7.1624e+16
2.93706,9.07584e+16
2.93758,9.25684e+16
2.94352,1.16027e+17
2.94404,1.18244e+17
2.94997,1.46818e+17
2.95049,1.48415e+17
2.95643,1.66887e+17
2.95672,1.6701e+17
2.96,1.65556e+17
2.96,3.55851e+16
2.96023,4.06339e+16
2.96288,1.88155e+17
2.9634,1.90702e+17
2.96934,2.19068e+17
2.97038,2.17748e+17
2.98225,2.01328e+17
2.98329,2.01321e+17
2.99516,2.00219e+17
2.9962,2.00182e+17
3.00807,1.98733e+17
3.00911,1.98688e+17
3.02098,1.97139e+17
3.02202,1.97085e+17
3.03389,1.95425e+17
3.03493,1.95363e+17
3.0468,1.93591e+17
3.04784,1.93519e+17
3.05971,1.91634e+17
3.06075,1.91554e+17
3.07262,1.89555e+17
3.07366,1.89466e+17
3.08553,1.87353e+17
3.08657,1.87254e+17
3.09844,1.85028e+17
3.09948,1.8492e+17
3.11135,1.82579e+17
3.11239,1.82462e+17
3.12426,1.80008e+17
3.1253,1.7988e+17
3.13717,1.77313e+17
3.13821,1.77177e+17
3.15008,1.74497e+17
3.15112,1.74351e+17
3.16299,1.71561e+17
3.16403,1.71406e+17
3.1759,1.68506e+17
3.17694,1.68341e+17
3.18881,1.65335e+17
3.18985,1.6516e+17
3.20172,1.62049e+17
3.20276,1.61865e+17
3.21463,1.58651e+17
3.21567,1.58459e+17
3.22754,1.55145e+17
3.22858,1.54944e+17
3.24045,1.51535e+17
3.24149,1.51325e+17
3.25336,1.47823e+17
3.2544,1.47605e+17
3.26627,1.44016e+17
3.26731,1.4379e+17
3.27918,1.40118e+17
3.28022,1.39884e+17
3.29209,1.36135e+17
3.29314,1.35894e+17
3.305,1.32072e+17
3.30605,1.31824e+17
3.31791,1.27937e+17
3.31896,1.27682e+17
3.33082,1.23735e+17
3.33187,1.23474e+17
3.34373,1.19476e+17
3.34478,1.19209e+17
3.35664,1.15166e+17
3.35769,1.14894e+17
3.36955,1.10814e+17
3.3706,1.10537e+17
3.38246,1.06429e+17
3.38351,1.06149e+17
3.39537,1.02021e+17
3.39642,1.01737e+17
3.40828,9.75981e+16
3.40933,9.73114e+16
3.42119,9.31717e+16
3.42224,9.28831e+16
3.4341,8.8752e+16
3.43515,8.8462e+16
3.44701,8.43496e+16
3.44806,8.4059e+16
3.45992,7.99755e+16
3.46097,7.96852e+16
3.47283,7.56409e+16
3.47388,7.53515e+16
3.48574,7.13572e+16
3.48679,7.10695e+16
3.49865,6.71356e+16
3.4997,6.68505e+16
3.51156,6.29876e+16
3.51261,6.27058e+16
3.52447,5.89243e+16
3.52552,5.86466e+16
3.53738,5.4957e+16
3.53843,5.46842e+16
3.55029,5.10963e+16
3.55134,5.08292e+16
3.5632,4.73528e+16
3.56425,4.7092e+16
3.57611,4.37361e+16
3.57716,4.34824e+16
3.58902,4.02558e+16
3.59007,4.00099e+16
3.60193,3.69203e+16
3.60298,3.66827e+16
3.61484,3.37372e+16
3.61589,3.35087e+16
3.62775,3.07135e+16
3.6288,3.04944e+16
3.64066,2.78545e+16
3.64171,2.76454e+16
3.65357,2.51648e+16
3.65462,2.4966e+16
3.66648,2.26474e+16
3.66753,2.24592e+16
3.67939,2.03038e+16
3.68044,2.01265e+16
3.6923,1.81344e+16
3.69335,1.79681e+16
3.70521,1.61376e+16
3.70626,1.59823e+16
3.71813,1.43104e+16
3.71917,1.41661e+16
3.73104,1.2647e+16
3.73208,1.25174e+16
3.74395,1.11842e+16
3.74499,1.10108e+16
3.75686,9.23176e+15
3.75999,8.99141e+15
3.79559,7.06205e+15
3.79663,6.92697e+15
3.8085,5.61364e+15
3.80954,5.52518e+15
3.82141,4.66836e+15
3.8235,4.56571e+15
3.84723,3.74009e+15
3.84827,3.67551e+15
3.86014,3.06507e+15
3.86118,3.01986e+15
3.87305,2.60579e+15
3.87409,2.56558e+15
3.88596,2.19874e+15
3.887,2.16342e+15
3.89887,1.84168e+15
3.89991,1.81082e+15
3.91178,1.5303e+15
3.91282,1.50349e+15
3.92469,1.26073e+15
3.92573,1.23764e+15
3.9376,1.02936e+15
3.93864,1.00966e+15
3.95051,8.32641e+14
3.95155,8.1599e+14
3.96342,6.67034e+14
3.96446,6.53104e+14
3.97633,5.29041e+14
3.97737,5.1751e+14
3.98924,4.15267e+14
3.99028,4.05821e+14
4.00215,3.22474e+14
4.00319,3.14819e+14
4.01506,2.47635e+14
4.0161,2.41502e+14
4.02797,1.87971e+14
4.02901,1.83114e+14
4.04088,1.40969e+14
4.04192,1.37164e+14
4.05379,1.04392e+14
4.05483,1.01441e+14
4.0667,7.62851e+13
4.06774,7.40273e+13
4.07961,5.49774e+13
4.08065,5.32744e+13
4.09252,3.90555e+13
4.09356,3.77767e+13
4.10543,2.73276e+13
4.10647,2.63829e+13
4.11834,1.88309e+13
4.11939,1.81402e+13
4.13125,1.27778e+13
4.1323,1.22868e+13
4.14416,8.54917e+12
4.14521,8.20842e+12
4.15707,5.64586e+12
4.15812,5.43356e+12
4.16998,3.73895e+12
4.17103,3.45858e+12
4.18289,1.88933e+12
4.18498,1.75217e+12
4.20871,1.25455e+12
4.20976,1.17125e+12
4.22162,6.27505e+11
4.22561,5.80054e+11
4.24744,2.82992e+11
4.24943,2.07923e+11
4.26035,1.88098e+12
4.26234,3.05329e+12
4.27326,2.40728e+12
4.27525,1.81637e+11
4.28617,4.73827e+09
4.28816,4.96495e+09
4.29908,77493.3
4.31,82751.7
4.31,6.78642e-29
4.31199,6.03967e-29
4.31398,1.14057e-30
4.3249,6.83667e-37
4.32689,1.50149e-38
4.33781,8.46768e-42
4.3398,8.46767e-42
4.35072,1e-50
4.35271,1e-50
4.36363,1e-50
4.36762,1e-50
4.38945,1e-50
4.40436,1e-50
4.41527,1e-50
4.43018,1e-50
4.44109,1e-50
4.456,1e-50
4.46691,1e-50
4.48182,1e-50
4.49273,1e-50
4.50764,1e-50
4.51855,1e-50
4.53346,1e-50
4.54437,1e-50
4.55928,1e-50
4.5702,1e-50
4.5851,1e-50
4.59602,1e-50
4.61092,1e-50
4.62184,1e-50
4.63674,1e-50
4.64766,1e-50
4.66256,1e-50
4.67348,1e-50
4.68838,1e-50
4.6993,1e-50
4.7142,1e-50
4.72512,1e-50
4.74002,1e-50
4.75094,1e-50
4.76584,1e-50
4.77676,1e-50
4.79166,1e-50
4.80258,1e-50
4.81748,1e-50
4.8284,1e-50
4.8433,1e-50
4.85422,1e-50
4.86912,1e-50
4.88004,1e-50
4.89494,1e-50
4.90586,1e-50
4.92076,1e-50
4.93168,1e-50
4.94658,1e-50
4.9575,1e-50
4.9724,1e-50
4.98332,1e-50
4.99822,1e-50
5.00914,1e-50
5.02404,1e-50
5.03496,1e-50
5.04986,1e-50
5.06078,1e-50
5.07568,1e-50
5.0866,1e-50
5.1015,1e-50
5.11242,1e-50
5.12732,1e-50
5.13824,1e-50
5.15314,1e-50
5.16406,1e-50
5.17896,1e-50
5.18988,1e-50
5.20479,1e-50
5.2157,1e-50
5.23061,1e-50
5.24152,1e-50
5.25643,1e-50
5.26734,1e-50
5.28225,1e-50
5.29316,1e-50
5.30807,1e-50
5.31898,1e-50
5.33389,1e-50
5.3448,1e-50
5.35971,1e-50
5.37063,1e-50
5.38553,1e-50
5.39645,1e-50
5.41135,1e-50
5.42227,1e-50
5.43717,1e-50
5.44809,1e-50
5.46299,1e-50
5.47391,1e-50
5.48881,1e-50
5.49973,1e-50
5.51463,1e-50
5.52555,1e-50
5.533,1e-50
5.53846,1e-50
5.54218,1e-50
5.54491,1e-50
5.54864,6.86579e-41
5.55137,1.07423e-33
5.55323,7.97656e-30
5.55459,5.51097e-27
5.55646,6.39222e-27
5.55782,7.12874e-27
5.55875,1.20554e-40
5.55944,1e-50
5.55976,1e-50
5.56,1e-50
5.56,1e-50
5.56061,1e-50
5.56105,1e-50
5.56198,1e-50
5.56266,1e-50
5.56359,1e-50
5.56428,1e-50
5.56521,1e-50
5.56589,1e-50
5.56682,1e-50
5.5675,1e-50
5.56844,1e-50
5.56912,1e-50
5.57005,1e-50
5.57073,1e-50
5.57166,1e-50
5.57235,1e-50
5.57328,1e-50
5.57396,1e-50
5.57489,1e-50
5.57557,1e-50
5.57651,1e-50
5.57719,1e-50
5.57812,1e-50
5.5788,1e-50
5.57973,1e-50
5.58042,1e-50
5.58135,1e-50
5.58203,1e-50
5.58296,1e-50
5.58364,1e-50
5.58457,1e-50
5.58526,1e-50
5.58619,1e-50
5.58687,1e-50
5.5878,1e-50
5.58848,1e-50
5.58942,1e-50
5.5901,1e-50
5.59103,1e-50
5.59171,1e-50
5.59264,1e-50
5.59333,1e-50
5.59426,1e-50
5.59494,1e-50
5.59587,1e-50
5.59655,1e-50
5.59748,1e-50
5.59817,1e-50
5.5991,1e-50
5.59978,1e-50
5.60071,1e-50
5.60139,1e-50
5.60233,1e-50
5.60301,1e-50
5.60394,1e-50
5.60462,1e-50
5.60555,1e-50
5.60624,1e-50
5.60717,1e-50
5.60785,1e-50
5.60878,1e-50
5.60946,1e-50
5.60977,1e-50
5.61,1e-50
5.61,1e-50
5.61062,1e-50
5.61108,1e-50
5.61201,1e-50
5.61269,1e-50
5.61455,1e-50
5.61592,1e-50
5.61964,1e-50
5.62237,1e-50
5.6261,1e-50
5.62883,1e-50
5.63628,1e-50
5.64174,1e-50
5.64919,1e-50
5.65465,1e-50
5.66955,1e-50
5.68047,1e-50
5.69537,1e-50
5.70629,1e-50
5.72119,1e-50
5.73211,1e-50
5.74701,1e-50
5.75793,1e-50
5.77283,1e-50
5.78375,1e-50
5.79865,1e-50
5.80957,1e-50
5.82447,1e-50
5.83539,1e-50
5.85029,1e-50
5.86121,1e-50
5.87611,1e-50
5.88703,1e-50
5.90193,1e-50
5.91285,1e-50
5.92775,1e-50
5.93867,1e-50
5.95357,1e-50
5.96449,1e-50
5.97939,1e-50
5.99031,1e-50
6.00521,1e-50
6.01613,1e-50
6.03104,1e-50
6.04195,1e-50
6.05686,1e-50
6.06777,1e-50
6.08268,1e-50
6.09359,1e-50
6.1085,1e-50
6.11941,1e-50
6.13432,1e-50
6.14523,1e-50
6.16014,1e-50
6.17105,1e-50
6.18596,1e-50
6.19688,1e-50
6.21178,1e-50
6.2227,1e-50
6.2376,1e-50
6.24852,1e-50
6.26342,1e-50
6.27434,1e-50
6.28924,1e-50
6.30016,1e-50
6.31506,1e-50
6.32598,1e-50
6.34088,1e-50
6.3518,1e-50
6.3667,1e-50
6.37762,1e-50
6.39252,1e-50
6.40344,1e-50
6.41834,1e-50
6.42926,1e-50
6.44416,1e-50
6.45508,1e-50
6.46998,1e-50
6.4809,1e-50
6.4958,1e-50
6.50672,1e-50
6.52162,1e-50
6.53254,1e-50
6.54744,1e-50
6.55836,1e-50
6.57326,1e-50
6.58418,1e-50
6.59908,1e-50
6.61,1e-50



==> data/v3_images-3/x102_230-3.csv <==
"x","y"
0,1.93755e-06
0.000472225,1.8793e-06
0.00161377,1.74085e-06
0.00208599,1.50928e-06
0.00322754,9.40841e-07
0.00369976,9.90454e-07
0.00484131,1.11943e-06
0.00531353,2.61871e-06
0.00645508,6.23816e-06
0.0069273,9.97988e-06
0.00806885,1.90232e-05
0.00854107,2.83356e-05
0.00968262,5.08466e-05
0.0101548,7.40129e-05
0.0112964,0.000130016
0.0117686,0.000187643
0.0129102,0.000326952
0.0133824,0.0004703
0.0145239,0.000816833
0.0149962,0.00117341
0.0161377,0.00203541
0.0166099,0.0029224
0.0177515,0.00506664
0.0182237,0.00727303
0.0193652,0.0126068
0.0198375,0.0180952
0.020979,0.031363
0.0214512,0.0450154
0.0225928,0.0780192
0.023065,0.11198
0.0242065,0.194077
0.0246788,0.278553
0.0258203,0.48277
0.0262925,0.692906
0.0274341,1.2009
0.0279063,1.72361
0.0290479,2.98724
0.0295201,4.28751
0.0306616,7.43082
0.0311338,10.6653
0.0322754,18.4844
0.0327476,26.5306
0.0338892,45.9817
0.0343614,65.999
0.0355029,114.389
0.0359752,164.197
0.0371167,284.605
0.0375889,408.594
0.0387305,708.331
0.0392027,1017.33
0.0403442,1764.3
0.0408165,2536.47
0.041958,4403.13
0.0424302,6345.95
0.0435718,11042.6
0.044044,16014
0.0451855,28032
0.0456578,41287.4
0.0467993,73331.6
0.0472715,111745
0.0484131,204608
0.0488775,233834
0.05,304479
0.05,727322
0.0500269,685658
0.0504991,650896
0.0516406,566858
0.0525851,515307
0.0548682,390675
0.0558126,310291
0.0580957,115958
0.0599846,85849.5
0.0645508,13079
0.0683286,9345.09
0.0774609,335.525
0.0850165,237.841
0.103281,3.47289
0.110837,2.45346
0.129102,0.0178281
0.136657,0.012594
0.154922,8.87064e-05
0.162477,6.34075e-05
0.180742,3.02366e-06
0.188298,3.13688e-06
0.206563,3.40819e-06
0.214118,3.40943e-06
0.232383,3.41244e-06
0.239938,3.41309e-06
0.258203,3.41475e-06
0.265759,3.4154e-06
0.284023,3.41711e-06
0.291579,3.41776e-06
0.309844,3.41954e-06
0.317399,3.4202e-06
0.335664,3.42207e-06
0.34322,3.42273e-06
0.361484,3.42472e-06
0.36904,3.42537e-06
0.387305,3.42749e-06
0.39486,3.42814e-06
0.413125,3.43043e-06
0.420681,3.43108e-06
0.438945,3.43358e-06
0.446501,3.43422e-06
0.464766,3.43698e-06
0.472321,3.43761e-06
0.490586,3.44072e-06
0.498142,3.44133e-06
0.516406,3.44487e-06
0.523962,3.44546e-06
0.542227,3.44955e-06
0.549782,3.4501e-06
0.568047,3.45489e-06
0.575602,3.45538e-06
0.593867,3.46107e-06
0.601423,3.46146e-06
0.619688,3.46831e-06
0.627243,3.46853e-06
0.645508,3.47686e-06
0.653063,3.47681e-06
0.671328,3.48706e-06
0.678884,3.48664e-06
0.697148,3.49961e-06
0.704704,3.51655e-06
0.722969,3.57678e-06
0.730524,7.5782e-06
0.748789,1.73699e-05
0.756345,0.000818169
0.774609,0.00277654
0.782165,0.158751
0.80043,0.540186
0.807985,15.5088
0.82625,52.1454
0.830028,637.467
0.83916,2056.57
0.841049,8296.58
0.845615,23385.9
0.84656,41375.3
0.848843,84851.5
0.849181,106409
0.85,191352
0.85,158512
0.850134,188739
0.850457,182434
0.850929,179646
0.85207,172910
0.852543,169197
0.853684,160219
0.854156,157167
0.855298,149786
0.85577,147218
0.856912,141010
0.857384,138812
0.858525,133499
0.858998,131592
0.860139,126983
0.860611,125310
0.861753,121266
0.862225,119785
0.863367,116204
0.863839,114881
0.86498,111683
0.865453,110493
0.866594,107615
0.867066,106536
0.868208,103928
0.86868,102943
0.869822,100562
0.870294,99656.9
0.871436,97468.4
0.871908,96630.2
0.873049,94603.9
0.873522,93822
0.874663,91931.7
0.875135,91196.6
0.876277,89419.3
0.876749,88722.2
0.877891,87036.9
0.878363,86369.7
0.879504,84756.9
0.879977,84112.9
0.881118,82556.1
0.88159,81930.1
0.882732,80416.7
0.883204,79801.6
0.884346,78314.6
0.884818,77700.9
0.885959,76217.4
0.886432,75594.2
0.887573,74087.8
0.888045,73442
0.889187,71881.1
0.889659,71196
0.890801,69539.8
0.891273,68792.3
0.892415,66985.3
0.892887,66141.9
0.894028,64103.3
0.894501,63112.7
0.895642,60718.1
0.896114,59495.7
0.897256,56540.7
0.897728,55212.8
0.89887,52002.1
0.8992,51080.4
0.9,44794.4
0.9,48851.6
0.900141,42701
0.900483,37641.4
0.901428,35005.2
0.903711,28631.9
0.9056,26439.2
0.910166,21138.7
0.912055,18955.4
0.916621,13677.4
0.920399,12080.5
0.929531,8214.08
0.937087,7335.79
0.955352,5211.05
0.962907,4442.12
0.981172,2585.94
0.996283,2262.69
1.03281,1480.34
1.04792,1265.42
1.08445,750.708
1.09956,647.339
1.13609,399.451
1.1512,346.143
1.18773,218.108
1.20285,189.797
1.23937,121.556
1.25449,106.522
1.29102,69.8938
1.30613,62.3326
1.34266,43.1856
1.35777,40.2956
1.3943,31.4937
1.40941,32.1155
1.44594,30.3536
1.46105,34.2391
1.49758,38.415
1.51269,46.1574
1.54922,56.7921
1.56433,70.042
1.60086,89.5181
1.61597,111.315
1.6525,144.419
1.66761,179.769
1.70414,234.632
1.71925,291.207
1.75578,380.649
1.77089,469.093
1.80742,611.918
1.82253,744.827
1.85906,965.884
1.87417,1154.44
1.9107,1481.47
1.92581,1730.33
1.96234,2186.01
1.97745,2489.87
2.01398,3081.41
2.0291,3427.34
2.06562,4141.15
2.08074,4515.46
2.11727,5323.69
2.13238,5717.49
2.16891,6592.06
2.18402,7002.15
2.22055,7925.13
2.23566,8352.05
2.27219,9317.24
2.2873,9763.41
2.32383,10772.9
2.33894,11241.8
2.37547,12302.5
2.39058,12798.7
2.42711,13920.1
2.44222,14450.2
2.47875,15643.6
2.49386,16217.7
2.53039,17495.4
2.5455,18092.9
2.58203,19477.8
2.59714,19933.1
2.63367,21776
2.64123,22183.9
2.65949,22754.9
2.66327,23045.5
2.6724,23642.1
2.67618,23793.2
2.68531,24098.9
2.6872,24225.5
2.69177,24484.2
2.69271,24553.4
2.695,24712
2.69594,24754.1
2.69822,24834.1
2.69869,24866
2.69984,24916.9
2.69988,24930.6
2.7,24952.1
2.7,24985.2
2.70042,25012.8
2.70145,25041.8
2.70192,25070.9
2.70306,25130.2
2.70354,25160.5
2.70468,25223.3
2.70515,25253.8
2.70629,25317.1
2.70676,25347.7
2.70791,25411.5
2.70838,25442.4
2.70952,25506.7
2.70999,25537.8
2.71113,25602.6
2.71161,25633.9
2.71275,25699.2
2.71322,25730.7
2.71436,25796.5
2.71483,25828.3
2.71597,25894.6
2.71645,25926.6
2.71759,25993.4
2.71806,26025.6
2.7192,26093
2.71967,26125.4
2.72082,26193.3
2.72129,26225.9
2.72243,26294.4
2.7229,26327.2
2.72404,26396.2
2.72452,26429.3
2.72566,26498.8
2.72613,26532.1
2.72727,26602.2
2.72774,26635.8
2.72888,26706.4
2.72936,26740.2
2.7305,26811.3
2.73097,26845.4
2.73211,26917.1
2.73258,26951.5
2.73373,27023.7
2.7342,27058.3
2.73534,27131.1
2.73581,27166
2.73695,27239.4
2.73743,27274.5
2.73857,27348.4
2.73904,27383.8
2.74018,27458.3
2.74065,27494
2.74179,27569.1
2.74227,27605
2.74341,27680.7
2.74388,27716.9
2.74502,27793.2
2.74549,27829.7
2.74664,27906.6
2.74711,27943.3
2.74825,28020.8
2.74872,28053.5
2.74986,28104
2.7499,28125.3
2.75,28894.5
2.75,28158.7
2.75043,29180.5
2.75148,29791.2
2.75195,30601.8
2.75309,32437.4
2.75404,33912.7
2.75632,37307.8
2.75821,39155
2.76277,43463
2.76466,46018.2
2.76923,52057.8
2.77112,54677
2.77568,60911.6
2.77757,63571.4
2.78214,69926.6
2.78403,72613.8
2.78859,79048.6
2.79048,81755.1
2.79505,88245
2.79694,90965.7
2.8015,97495.5
2.80339,100227
2.80796,106787
2.80985,109527
2.81441,116110
2.8163,118856
2.82087,125457
2.82276,128210
2.82732,134826
2.82921,137583
2.83378,144211
2.83567,146972
2.84023,153611
2.84212,156375
2.84669,163023
2.84858,165791
2.85314,172446
2.85503,175216
2.8596,181878
2.86149,184651
2.86605,191319
2.86794,194095
2.87251,200768
2.8744,203546
2.87896,210225
2.88085,213004
2.88542,219687
2.88731,222469
2.89188,229156
2.89376,231939
2.89833,238631
2.90022,241416
2.90479,248112
2.90667,250898
2.91124,257597
2.91313,260385
2.9177,267088
2.91958,269878
2.92415,276584
2.92604,279375
2.93061,286085
2.93249,288877
2.93706,295590
2.93895,298383
2.94352,305099
2.9454,307895
2.94997,314614
2.95186,316782
2.95643,322002
2.95747,323410
2.96,326794
2.96,329455
2.96084,329512
2.96288,329638
2.96477,329777
2.96934,330079
2.97311,330244
2.98225,330581
2.98602,330810
2.99516,331287
2.99893,331522
3.00807,332012
3.01184,332252
3.02098,332754
3.02475,333001
3.03389,333515
3.03766,333768
3.0468,334295
3.05057,334554
3.05971,335094
3.06348,335360
3.07262,335914
3.07639,336187
3.08553,336754
3.08931,337034
3.09844,337615
3.10222,337903
3.11135,338499
3.11513,338794
3.12426,339405
3.12804,339707
3.13717,340334
3.14095,340645
3.15008,341288
3.15386,341606
3.16299,342266
3.16677,342593
3.1759,343270
3.17968,343606
3.18881,344300
3.19259,344646
3.20172,345358
3.2055,345714
3.21463,346445
3.21841,346810
3.22754,347561
3.23132,347937
3.24045,348708
3.24423,349094
3.25336,349887
3.25714,350284
3.26627,351099
3.27005,351508
3.27918,352345
3.28296,352766
3.29209,353628
3.29587,354062
3.305,354948
3.30878,355395
3.31791,356307
3.32169,356768
3.33082,357707
3.3346,358183
3.34373,359151
3.34751,359641
3.35664,360640
3.36042,361146
3.36955,362176
3.37333,362699
3.38246,363763
3.38624,364303
3.39537,365402
3.39915,365961
3.40828,367098
3.41206,367677
3.42119,368853
3.42497,369453
3.4341,370671
3.43788,371293
3.44701,372556
3.45079,373202
3.45992,374513
3.4637,375185
3.47283,376547
3.47661,377247
3.48574,378664
3.48952,379393
3.49865,380870
3.50243,381632
3.51156,383172
3.51534,383969
3.52447,385579
3.52825,386414
3.53738,388099
3.54116,388977
3.55029,390743
3.55407,391669
3.5632,393523
3.56698,394501
3.57611,396451
3.57989,397489
3.58902,399543
3.5928,400647
3.60193,402816
3.60571,403995
3.61484,406287
3.61862,407551
3.62775,409978
3.63153,411338
3.64066,413910
3.64444,415379
3.65357,418107
3.65735,419697
3.66648,422593
3.67026,424315
3.67939,427387
3.68317,429251
3.6923,432506
3.69608,434513
3.70521,437954
3.70899,440089
3.71813,443712
3.7219,445935
3.73104,449724
3.73481,451948
3.74395,455874
3.74772,457206
3.75686,462807
3.77397,458944
3.79559,461161
3.80699,457015
3.8085,459922
3.81,461958
3.81,89053.7
3.82141,34457.3
3.84422,7678.86
3.84723,7862.36
3.85942,2622.96
3.86014,928.626
3.87233,556.709
3.87305,131.367
3.88524,100.121
3.88596,38.3469
3.89815,31.3483
3.89887,5.46606
3.91106,4.67059
3.91178,1.11268
3.92397,1.00349
3.92469,0.415425
3.93688,0.393762
3.9376,0.251276
3.94979,0.240146
3.95051,0.145833
3.9627,0.136538
3.96342,0.0517329
3.97561,0.0476823
3.97633,0.0130522
3.98852,0.012059
3.98924,0.00478334
4.00143,0.00444122
4.00215,0.00168463
4.01434,0.00155207
4.01506,0.000446627
4.02725,0.000410445
4.02797,0.000134299
4.04016,0.000123921
4.04088,4.3765e-05
4.05307,4.04228e-05
4.05379,1.37398e-05
4.06598,1.2758e-05
4.0667,5.13691e-06
4.07889,4.79213e-06
4.07961,1.88192e-06
4.0918,1.78793e-06
4.09252,5.96829e-07
4.10471,6.05567e-07
4.10543,2.45586e-07
4.11762,2.54057e-07
4.11834,1.42967e-07
4.13053,1.46905e-07
4.13125,1.09955e-07
4.14344,1.11961e-07
4.14416,1.03558e-07
4.15635,1.04913e-07
4.15707,1.04553e-07
4.16926,1.05683e-07
4.16998,1.05857e-07
4.18217,1.07094e-07
4.18289,1.06156e-07
4.20727,1.07398e-07
4.20871,1.11843e-07
4.2209,1.1322e-07
4.22162,1.09387e-07
4.246,1.10593e-07
4.24744,1.11762e-07
4.25963,1.12549e-07
4.26035,1.12724e-07
4.27254,1.13264e-07
4.27326,1.13332e-07
4.28545,1.13801e-07
4.28617,1.13834e-07
4.29836,1.14234e-07
4.29908,1.14257e-07
4.31127,1.14591e-07
4.31199,1.14607e-07
4.32418,1.14878e-07
4.3249,1.14889e-07
4.33709,1.15099e-07
4.33781,1.15106e-07
4.35,1.15257e-07
4.35072,1.1526e-07
4.36291,1.15354e-07
4.36363,1.15349e-07
4.38801,1.15382e-07
4.38945,1.15374e-07
4.41383,1.1523e-07
4.41527,1.15206e-07
4.43965,1.14902e-07
4.44109,1.1487e-07
4.46547,1.1443e-07
4.46691,1.14389e-07
4.49129,1.13835e-07
4.49273,1.13789e-07
4.51711,1.1314e-07
4.51855,1.13089e-07
4.54293,1.12364e-07
4.54437,1.12309e-07
4.56875,1.11524e-07
4.5702,1.11466e-07
4.59457,1.10633e-07
4.59602,1.10573e-07
4.62039,1.09704e-07
4.62184,1.09644e-07
4.64622,1.08748e-07
4.64766,1.08687e-07
4.67204,1.07774e-07
4.67348,1.07714e-07
4.69786,1.0679e-07
4.6993,1.0673e-07
4.72368,1.05802e-07
4.72512,1.05742e-07
4.7495,1.04815e-07
4.75094,1.04756e-07
4.77532,1.03834e-07
4.77676,1.03776e-07
4.80114,1.02862e-07
4.80258,1.02805e-07
4.82696,1.01902e-07
4.8284,1.01846e-07
4.85278,1.00957e-07
4.85422,1.00902e-07
4.8786,1.00028e-07
4.88004,9.99747e-08
4.90442,9.91176e-08
4.90586,9.90654e-08
4.93024,9.8226e-08
4.93168,9.81752e-08
4.95606,9.73544e-08
4.9575,9.73049e-08
4.98188,9.65035e-08
4.98332,9.64554e-08
5.0077,9.56736e-08
5.00914,9.56269e-08
5.03352,9.48652e-08
5.03496,9.48198e-08
5.05934,9.40782e-08
5.06078,9.40342e-08
5.08516,9.33129e-08
5.0866,9.32701e-08
5.11098,9.25691e-08
5.11242,9.25276e-08
5.1368,9.18467e-08
5.13824,9.18066e-08
5.16262,9.11457e-08
5.16406,9.11068e-08
5.18844,9.04657e-08
5.18988,9.04281e-08
5.21426,8.98066e-08
5.2157,8.97702e-08
5.24008,8.91681e-08
5.24152,8.91329e-08
5.2659,8.85499e-08
5.26734,8.85159e-08
5.29172,8.79517e-08
5.29316,8.79188e-08
5.31754,8.73726e-08
5.31898,8.73408e-08
5.34336,8.67793e-08
5.3448,8.67466e-08
5.36918,8.43032e-08
5.37063,8.4161e-08
5.395,6.65222e-08
5.39645,6.57021e-08
5.42082,6.93195e-06
5.42227,7.33532e-06
5.44664,0.000395012
5.44809,0.000417787
5.47247,0.0222722
5.47391,0.0235561
5.49829,1.25555
5.49973,1.32792
5.52411,35.0836
5.52555,37.0621
5.53774,474.459
5.53846,500.264
5.54455,3697.91
5.54491,3886.91
5.55101,12667.1
5.55137,13185.9
5.55441,42565.6
5.55459,44302.6
5.55764,80413.8
5.55782,82548.5
5.55935,131817
5.55944,134730
5.55997,164149
5.56,148752
5.56,165888
5.56099,118646
5.56105,116866
5.56257,79362.5
5.56266,77145.4
5.56419,48441.5
5.56428,46744.6
5.5658,29443
5.56589,28420.1
5.56741,17935.5
5.5675,17315.7
5.56903,10941
5.56912,10564.1
5.57064,6680.61
5.57073,6451.03
5.57226,4082.65
5.57235,3942.64
5.57387,2497.98
5.57396,2412.57
5.57548,1532.28
5.57557,1480.24
5.5771,945.906
5.57719,914.318
5.57871,593.548
5.5788,574.584
5.58032,387.978
5.58042,376.946
5.58194,278.334
5.58203,272.504
5.58355,237.496
5.58364,235.427
5.58517,255.362
5.58526,256.541
5.58678,336.34
5.58687,341.058
5.58839,500.431
5.58848,509.853
5.59001,788.159
5.5901,804.612
5.59162,1270.55
5.59171,1298.09
5.59324,2066.59
5.59333,2112.02
5.59485,3372.37
5.59494,3446.88
5.59646,5508.87
5.59655,5630.77
5.59808,8999.44
5.59817,9198.59
5.59969,14694.2
5.59978,15019
5.6013,23966.7
5.60139,24495.6
5.60292,39017.9
5.60301,39876.4
5.60453,63324.3
5.60462,64710.5
5.60615,102239
5.60624,104458
5.60776,163618
5.60785,167116
5.60937,221384
5.60946,224592
5.60997,279209
5.61,282437
5.61,144728
5.61102,125685
5.61108,124560
5.6126,87068.9
5.61269,84852.6
5.61574,48889
5.61592,46763.1
5.62201,26970.6
5.62237,25800.7
5.62847,10878.6
5.62883,9996.28
5.64102,4684.28
5.64174,4370.33
5.65393,1222.67
5.65465,1036.4
5.67903,303.086
5.68047,259.69
5.70485,53.1209
5.70629,40.8511
5.73067,8.37341
5.73211,6.4443
5.75649,1.32134
5.75793,1.01705
5.78231,0.208546
5.78375,0.160523
5.80813,0.0329155
5.80957,0.0253359
5.83395,0.00519518
5.83539,0.00399887
5.85977,0.000819977
5.86121,0.000631158
5.88559,0.00012942
5.88703,9.96183e-05
5.91141,2.0427e-05
5.91285,1.57232e-05
5.93723,3.22407e-06
5.93867,2.48165e-06
5.96305,5.08869e-07
5.96449,3.9169e-07
5.98887,8.03169e-08
5.99031,6.1822e-08
6.01469,1.26768e-08
6.01613,9.75763e-09
6.04051,2.00083e-09
6.04195,1.54009e-09
6.06633,3.15799e-10
6.06777,2.43078e-10
6.09215,4.98438e-11
6.09359,3.83661e-11
6.11797,7.86706e-12
6.11941,6.05548e-12
6.14379,1.24169e-12
6.14523,9.55762e-13
6.16961,1.95981e-13
6.17105,1.50852e-13
6.19543,3.09325e-14
6.19688,2.38096e-14
6.22125,4.88221e-15
6.2227,3.75796e-15
6.24707,7.7058e-16
6.24852,5.93135e-16
6.27289,1.21624e-16
6.27434,9.3617e-17
6.29872,1.91964e-17
6.30016,1.4776e-17
6.32454,3.02985e-18
6.32598,2.33215e-18
6.35036,4.78213e-19
6.3518,3.68093e-19
6.37618,7.54784e-20
6.37762,5.80977e-20
6.402,1.19131e-20
6.40344,9.1698e-21
6.42782,1.88029e-21
6.42926,1.44731e-21
6.45364,2.96774e-22
6.45508,2.28435e-22
6.47946,4.6841e-23
6.4809,3.60547e-23
6.50528,7.3932e-24
6.50672,5.69076e-24
6.5311,1.16691e-24
6.53254,8.98212e-25
6.55692,1.83995e-25
6.55836,1.41579e-25
6.58274,2.85459e-26
6.58418,2.18258e-26
6.60856,6.10989e-27
6.61,5.17575e-27

"x","y"
0,1e-50
0.000472225,1e-50
0.00161377,1e-50
0.00208599,1e-50
0.00322754,1e-50
0.00369976,1e-50
0.00484131,1e-50
0.00531353,1e-50
0.00645508,1e-50
0.0069273,1e-50
0.00806885,1e-50
0.00854107,1e-50
0.00968262,1e-50
0.0101548,1e-50
0.0112964,1e-50
0.0117686,1e-50
0.0129102,1e-50
0.0133824,1e-50
0.0145239,1e-50
0.0149962,1e-50
0.0161377,1e-50
0.0166099,1e-50
0.0177515,1e-50
0.0182237,1e-50
0.0193652,1e-50
0.0198375,1e-50
0.020979,1e-50
0.0214512,1e-50
0.0225928,1e-50
0.023065,1e-50
0.0242065,1e-50
0.0246788,1e-50
0.0258203,1e-50
0.0262925,1e-50
0.0274341,1e-50
0.0279063,1e-50
0.0290479,1e-50
0.0295201,1e-50
0.0306616,1e-50
0.0311338,1e-50
0.0322754,1e-50
0.0327476,1e-50
0.0338892,1e-50
0.0343614,1e-50
0.0355029,1e-50
0.0359752,1e-50
0.0371167,1e-50
0.0375889,1e-50
0.0387305,1e-50
0.0392027,1e-50
0.0403442,1e-50
0.0408165,1e-50
0.041958,1e-50
0.0424302,1e-50
0.0435718,1e-50
0.044044,1e-50
0.0451855,1e-50
0.0456578,1e-50
0.0467993,1e-50
0.0472715,1e-50
0.0484131,1e-50
0.0488775,1e-50
0.05,1e-50
0.05,7.95553e+17
0.0500269,4.37377e+16
0.0504991,8.62039e+15
0.0516406,1.69995e+14
0.0525851,5.79869e+12
0.0548682,1.6439e+09
0.0558126,7.72168e-09
0.0580957,1e-50
0.0599846,1e-50
0.0645508,1e-50
0.0683286,1e-50
0.0774609,1e-50
0.0850165,1e-50
0.103281,1e-50
0.110837,1e-50
0.129102,1e-50
0.136657,1e-50
0.154922,1e-50
0.162477,1e-50
0.180742,1e-50
0.188298,1e-50
0.206563,1e-50
0.214118,1e-50
0.232383,1e-50
0.239938,1e-50
0.258203,1e-50
0.265759,1e-50
0.284023,1e-50
0.291579,1e-50
0.309844,1e-50
0.317399,1e-50
0.335664,1e-50
0.34322,1e-50
0.361484,1e-50
0.36904,1e-50
0.387305,1e-50
0.39486,1e-50
0.413125,1e-50
0.420681,1e-50
0.438945,1e-50
0.446501,1e-50
0.464766,1e-50
0.472321,1e-50
0.490586,1e-50
0.498142,1e-50
0.516406,1e-50
0.523962,1e-50
0.542227,1e-50
0.549782,1e-50
0.568047,1e-50
0.575602,1e-50
0.593867,1e-50
0.601423,1e-50
0.619688,1e-50
0.627243,1e-50
0.645508,1e-50
0.653063,1e-50
0.671328,1e-50
0.678884,1e-50
0.697148,1e-50
0.704704,1e-50
0.722969,1e-50
0.730524,1e-50
0.748789,1e-50
0.756345,1e-50
0.774609,1e-50
0.782165,1e-50
0.80043,1e-50
0.807985,1e-50
0.82625,1e-50
0.830028,1e-50
0.83916,1e-50
0.841049,4.73385e-37
0.845615,0.000542086
0.84656,0.000683393
0.848843,0.00119876
0.849181,2.0087e-17
0.85,1e-50
0.85,1e-50
0.850134,1e-50
0.850457,1e-50
0.850929,1e-50
0.85207,1e-50
0.852543,1e-50
0.853684,1e-50
0.854156,1e-50
0.855298,1e-50
0.85577,1e-50
0.856912,1e-50
0.857384,1e-50
0.858525,1e-50
0.858998,1e-50
0.860139,1e-50
0.860611,1e-50
0.861753,1e-50
0.862225,1e-50
0.863367,1e-50
0.863839,1e-50
0.86498,1e-50
0.865453,1e-50
0.866594,1e-50
0.867066,1e-50
0.868208,1e-50
0.86868,1e-50
0.869822,1e-50
0.870294,1e-50
0.871436,1e-50
0.871908,1e-50
0.873049,1e-50
0.873522,1e-50
0.874663,1e-50
0.875135,1e-50
0.876277,1e-50
0.876749,1e-50
0.877891,1e-50
0.878363,1e-50
0.879504,1e-50
0.879977,1e-50
0.881118,1e-50
0.88159,1e-50
0.882732,1e-50
0.883204,1e-50
0.884346,1e-50
0.884818,1e-50
0.885959,1e-50
0.886432,1e-50
0.887573,1e-50
0.888045,1e-50
0.889187,1e-50
0.889659,1e-50
0.890801,1e-50
0.891273,1e-50
0.892415,1e-50
0.892887,1e-50
0.894028,1e-50
0.894501,1e-50
0.895642,1e-50
0.896114,1e-50
0.897256,1e-50
0.897728,1e-50
0.89887,1e-50
0.8992,1e-50
0.9,1e-50
0.9,1e-50
0.900141,1e-50
0.900483,1e-50
0.901428,1e-50
0.903711,1e-50
0.9056,1e-50
0.910166,1e-50
0.912055,1e-50
0.916621,1e-50
0.920399,1e-50
0.929531,1e-50
0.937087,1e-50
0.955352,1e-50
0.962907,1e-50
0.981172,1e-50
0.996283,1e-50
1.03281,1e-50
1.04792,1e-50
1.08445,1e-50
1.09956,1e-50
1.13609,1e-50
1.1512,1e-50
1.18773,1e-50
1.20285,1e-50
1.23937,1e-50
1.25449,1e-50
1.29102,1e-50
1.30613,1e-50
1.34266,1e-50
1.35777,1e-50
1.3943,1e-50
1.40941,1e-50
1.44594,1e-50
1.46105,1e-50
1.49758,1e-50
1.51269,1e-50
1.54922,1e-50
1.56433,1e-50
1.60086,1e-50
1.61597,1e-50
1.6525,1e-50
1.66761,1e-50
1.70414,1e-50
1.71925,1e-50
1.75578,1e-50
1.77089,1e-50
1.80742,1e-50
1.82253,1e-50
1.85906,1e-50
1.87417,1e-50
1.9107,1e-50
1.92581,1e-50
1.96234,1e-50
1.97745,1e-50
2.01398,1e-50
2.0291,1e-50
2.06562,1e-50
2.08074,1e-50
2.11727,1e-50
2.13238,1e-50
2.16891,1e-50
2.18402,1e-50
2.22055,1e-50
2.23566,1e-50
2.27219,1e-50
2.2873,1e-50
2.32383,1e-50
2.33894,1e-50
2.37547,1e-50
2.39058,1e-50
2.42711,1e-50
2.44222,1e-50
2.47875,1e-50
2.49386,1e-50
2.53039,1e-50
2.5455,1e-50
2.58203,1e-50
2.59714,1e-50
2.63367,1e-50
2.64123,1e-50
2.65949,1e-50
2.66327,1e-50
2.6724,1e-50
2.67618,1e-50
2.68531,1e-50
2.6872,1e-50
2.69177,1e-50
2.69271,1e-50
2.695,1e-50
2.69594,1e-50
2.69822,1e-50
2.69869,1e-50
2.69984,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70042,1e-50
2.70145,1e-50
2.70192,1e-50
2.70306,1e-50
2.70354,1e-50
2.70468,1e-50
2.70515,1e-50
2.70629,1e-50
2.70676,1e-50
2.70791,1e-50
2.70838,1e-50
2.70952,1e-50
2.70999,1e-50
2.71113,1e-50
2.71161,1e-50
2.71275,1e-50
2.71322,1e-50
2.71436,1e-50
2.71483,1e-50
2.71597,1e-50
2.71645,1e-50
2.71759,1e-50
2.71806,1e-50
2.7192,1e-50
2.71967,1e-50
2.72082,1e-50
2.72129,1e-50
2.72243,1e-50
2.7229,1e-50
2.72404,1e-50
2.72452,1e-50
2.72566,1e-50
2.72613,1e-50
2.72727,1e-50
2.72774,1e-50
2.72888,1e-50
2.72936,1e-50
2.7305,1e-50
2.73097,1e-50
2.73211,1e-50
2.73258,1e-50
2.73373,1e-50
2.7342,1e-50
2.73534,1e-50
2.73581,1e-50
2.73695,1e-50
2.73743,1e-50
2.73857,1e-50
2.73904,1e-50
2.74018,1e-50
2.74065,1e-50
2.74179,1e-50
2.74227,1e-50
2.74341,1e-50
2.74388,1e-50
2.74502,1e-50
2.74549,1e-50
2.74664,1e-50
2.74711,1e-50
2.74825,1e-50
2.74872,1e-50
2.74986,1e-50
2.7499,1e-50
2.75,1.08351e-26
2.75,1e-50
2.75043,4.36147e-26
2.75148,1.17461e-24
2.75195,1.35587e-23
2.75309,4.72521e-21
2.75404,1.34463e-19
2.75632,4.74852e-16
2.75821,2.14468e-14
2.76277,2.32416e-10
2.76466,4.29681e-09
2.76923,5.38364e-06
2.77112,4.9934e-05
2.77568,0.0116493
2.77757,0.0663564
2.78214,4.71573
2.78403,18.9209
2.78859,572.091
2.79048,1774.71
2.79505,28616.4
2.79694,73188.9
2.8015,735295
2.80339,1.62199e+06
2.80796,1.13297e+07
2.80985,2.22629e+07
2.81441,1.17004e+08
2.8163,2.09691e+08
2.82087,8.78675e+08
2.82276,1.46171e+09
2.82732,5.10002e+09
2.82921,7.9812e+09
2.83378,2.39648e+10
2.83567,3.56477e+10
2.84023,9.45005e+10
2.84212,1.34709e+11
2.84669,3.21681e+11
2.84858,4.42307e+11
2.85314,9.66815e+11
2.85503,1.28904e+12
2.8596,2.61277e+12
2.86149,3.39248e+12
2.86605,6.44408e+12
2.86794,8.17733e+12
2.87251,1.46841e+13
2.8744,1.82648e+13
2.87896,3.1231e+13
2.88085,3.81719e+13
2.88542,6.25287e+13
2.88731,7.52541e+13
2.89188,1.18699e+14
2.89376,1.40915e+14
2.89833,2.14945e+14
2.90022,2.52088e+14
2.90479,3.73229e+14
2.90667,4.32988e+14
2.91124,6.24196e+14
2.91313,7.17099e+14
2.9177,1.00931e+15
2.91958,1.14937e+15
2.92415,1.58318e+15
2.92604,1.78851e+15
2.93061,2.41564e+15
2.93249,2.70993e+15
2.93706,3.59813e+15
2.93895,4.00156e+15
2.94352,5.19819e+15
2.9454,5.85466e+15
2.94997,7.87552e+15
2.95186,7.63354e+15
2.95643,6.66447e+15
2.95747,5.81153e+15
2.96,4.04554e+15
2.96,1.14335e+16
2.96084,1.20263e+16
2.96288,1.34496e+16
2.96477,1.34602e+16
2.96934,1.33202e+16
2.97311,1.30222e+16
2.98225,1.19933e+16
2.98602,1.20355e+16
2.99516,1.21185e+16
2.99893,1.2157e+16
3.00807,1.22298e+16
3.01184,1.22694e+16
3.02098,1.23438e+16
3.02475,1.23843e+16
3.03389,1.24598e+16
3.03766,1.25011e+16
3.0468,1.25778e+16
3.05057,1.262e+16
3.05971,1.26978e+16
3.06348,1.27409e+16
3.07262,1.28198e+16
3.07639,1.28638e+16
3.08553,1.29438e+16
3.08931,1.29888e+16
3.09844,1.30699e+16
3.10222,1.31159e+16
3.11135,1.31981e+16
3.11513,1.3245e+16
3.12426,1.33283e+16
3.12804,1.33763e+16
3.13717,1.34606e+16
3.14095,1.35096e+16
3.15008,1.3595e+16
3.15386,1.36449e+16
3.16299,1.37314e+16
3.16677,1.37824e+16
3.1759,1.38698e+16
3.17968,1.39219e+16
3.18881,1.40103e+16
3.19259,1.40634e+16
3.20172,1.41528e+16
3.2055,1.4207e+16
3.21463,1.42974e+16
3.21841,1.43527e+16
3.22754,1.44439e+16
3.23132,1.45003e+16
3.24045,1.45925e+16
3.24423,1.46499e+16
3.25336,1.4743e+16
3.25714,1.48016e+16
3.26627,1.48955e+16
3.27005,1.49552e+16
3.27918,1.505e+16
3.28296,1.51108e+16
3.29209,1.52066e+16
3.29587,1.52684e+16
3.305,1.53651e+16
3.30878,1.54281e+16
3.31791,1.55258e+16
3.32169,1.55899e+16
3.33082,1.56887e+16
3.3346,1.57539e+16
3.34373,1.58538e+16
3.34751,1.59202e+16
3.35664,1.60214e+16
3.36042,1.6089e+16
3.36955,1.61916e+16
3.37333,1.62605e+16
3.38246,1.63649e+16
3.38624,1.6435e+16
3.39537,1.65414e+16
3.39915,1.6613e+16
3.40828,1.67219e+16
3.41206,1.67949e+16
3.42119,1.69068e+16
3.42497,1.69816e+16
3.4341,1.70971e+16
3.43788,1.71738e+16
3.44701,1.72938e+16
3.45079,1.73727e+16
3.45992,1.74982e+16
3.4637,1.75797e+16
3.47283,1.7712e+16
3.47661,1.77966e+16
3.48574,1.79374e+16
3.48952,1.80257e+16
3.49865,1.81768e+16
3.50243,1.82698e+16
3.51156,1.84337e+16
3.51534,1.85323e+16
3.52447,1.87121e+16
3.52825,1.88177e+16
3.53738,1.90169e+16
3.54116,1.91312e+16
3.55029,1.93544e+16
3.55407,1.94796e+16
3.5632,1.97321e+16
3.56698,1.98711e+16
3.57611,2.01594e+16
3.57989,2.03156e+16
3.58902,2.06477e+16
3.5928,2.08257e+16
3.60193,2.12111e+16
3.60571,2.14163e+16
3.61484,2.18665e+16
3.61862,2.21058e+16
3.62775,2.26343e+16
3.63153,2.29163e+16
3.64066,2.35389e+16
3.64444,2.3874e+16
3.65357,2.46085e+16
3.65735,2.50094e+16
3.66648,2.58751e+16
3.67026,2.63566e+16
3.67939,2.73727e+16
3.68317,2.79515e+16
3.6923,2.91328e+16
3.69608,2.98269e+16
3.70521,3.11765e+16
3.70899,3.20028e+16
3.71813,3.34985e+16
3.7219,3.44654e+16
3.73104,3.59606e+16
3.73481,3.83569e+16
3.74395,4.19612e+16
3.74772,2.90193e+16
3.75686,1.42037e+16
3.77397,5.1923e+15
3.79559,4.15694e+15
3.80699,4.2344e+14
3.8085,3.714e+14
3.81,3.29526e+14
3.81,1.34247e-46
3.82141,9.38257e-47
3.84422,2.69641e-50
3.84723,1e-50
3.85942,1e-50
3.86014,1e-50
3.87233,1e-50
3.87305,1e-50
3.88524,1e-50
3.88596,1e-50
3.89815,1e-50
3.89887,1e-50
3.91106,1e-50
3.91178,1e-50
3.92397,1e-50
3.92469,1e-50
3.93688,1e-50
3.9376,1e-50
3.94979,1e-50
3.95051,1e-50
3.9627,1e-50
3.96342,1e-50
3.97561,1e-50
3.97633,1e-50
3.98852,1e-50
3.98924,1e-50
4.00143,1e-50
4.00215,1e-50
4.01434,1e-50
4.01506,1e-50
4.02725,1e-50
4.02797,1e-50
4.04016,1e-50
4.04088,1e-50
4.05307,1e-50
4.05379,1e-50
4.06598,1e-50
4.0667,1e-50
4.07889,1e-50
4.07961,1e-50
4.0918,1e-50
4.09252,1e-50
4.10471,1e-50
4.10543,1e-50
4.11762,1e-50
4.11834,1e-50
4.13053,1e-50
4.13125,1e-50
4.14344,1e-50
4.14416,1e-50
4.15635,1e-50
4.15707,1e-50
4.16926,1e-50
4.16998,1e-50
4.18217,1e-50
4.18289,1e-50
4.20727,1e-50
4.20871,1e-50
4.2209,1e-50
4.22162,1e-50
4.246,1e-50
4.24744,1e-50
4.25963,1e-50
4.26035,1e-50
4.27254,1e-50
4.27326,1e-50
4.28545,1e-50
4.28617,1e-50
4.29836,1e-50
4.29908,1e-50
4.31127,1e-50
4.31199,1e-50
4.32418,1e-50
4.3249,1e-50
4.33709,1e-50
4.33781,1e-50
4.35,1e-50
4.35072,1e-50
4.36291,1e-50
4.36363,1e-50
4.38801,1e-50
4.38945,1e-50
4.41383,1e-50
4.41527,1e-50
4.43965,1e-50
4.44109,1e-50
4.46547,1e-50
4.46691,1e-50
4.49129,1e-50
4.49273,1e-50
4.51711,1e-50
4.51855,1e-50
4.54293,1e-50
4.54437,1e-50
4.56875,1e-50
4.5702,1e-50
4.59457,1e-50
4.59602,1e-50
4.62039,1e-50
4.62184,1e-50
4.64622,1e-50
4.64766,1e-50
4.67204,1e-50
4.67348,1e-50
4.69786,1e-50
4.6993,1e-50
4.72368,1e-50
4.72512,1e-50
4.7495,1e-50
4.75094,1e-50
4.77532,1e-50
4.77676,1e-50
4.80114,1e-50
4.80258,1e-50
4.82696,1e-50
4.8284,1e-50
4.85278,1e-50
4.85422,1e-50
4.8786,1e-50
4.88004,1e-50
4.90442,1e-50
4.90586,1e-50
4.93024,1e-50
4.93168,1e-50
4.95606,1e-50
4.9575,1e-50
4.98188,1e-50
4.98332,1e-50
5.0077,1e-50
5.00914,1e-50
5.03352,1e-50
5.03496,1e-50
5.05934,1e-50
5.06078,1e-50
5.08516,1e-50
5.0866,1e-50
5.11098,1e-50
5.11242,1e-50
5.1368,1e-50
5.13824,1e-50
5.16262,1e-50
5.16406,1e-50
5.18844,1e-50
5.18988,1e-50
5.21426,1e-50
5.2157,1e-50
5.24008,1e-50
5.24152,1e-50
5.2659,1e-50
5.26734,1e-50
5.29172,1e-50
5.29316,1e-50
5.31754,1e-50
5.31898,1e-50
5.34336,1e-50
5.3448,1e-50
5.36918,1e-50
5.37063,1e-50
5.395,1e-50
5.39645,1e-50
5.42082,1e-50
5.42227,1e-50
5.44664,1e-50
5.44809,1e-50
5.47247,1e-50
5.47391,1e-50
5.49829,1e-50
5.49973,1e-50
5.52411,1e-50
5.52555,1e-50
5.53774,1e-50
5.53846,1e-50
5.54455,1e-50
5.54491,1e-50
5.55101,1.29222e-35
5.55137,1.00834e-34
5.55441,2.2125e-28
5.55459,5.24492e-28
5.55764,6.74046e-28
5.55782,6.8402e-28
5.55935,1.87719e-49
5.55944,1e-50
5.55997,1e-50
5.56,1e-50
5.56,1e-50
5.56099,1e-50
5.56105,1e-50
5.56257,1e-50
5.56266,1e-50
5.56419,1e-50
5.56428,1e-50
5.5658,1e-50
5.56589,1e-50
5.56741,1e-50
5.5675,1e-50
5.56903,1e-50
5.56912,1e-50
5.57064,1e-50
5.57073,1e-50
5.57226,1e-50
5.57235,1e-50
5.57387,1e-50
5.57396,1e-50
5.57548,1e-50
5.57557,1e-50
5.5771,1e-50
5.57719,1e-50
5.57871,1e-50
5.5788,1e-50
5.58032,1e-50
5.58042,1e-50
5.58194,1e-50
5.58203,1e-50
5.58355,1e-50
5.58364,1e-50
5.58517,1e-50
5.58526,1e-50
5.58678,1e-50
5.58687,1e-50
5.58839,1e-50
5.58848,1e-50
5.59001,1e-50
5.5901,1e-50
5.59162,1e-50
5.59171,1e-50
5.59324,1e-50
5.59333,1e-50
5.59485,1e-50
5.59494,1e-50
5.59646,1e-50
5.59655,1e-50
5.59808,1e-50
5.59817,1e-50
5.59969,1e-50
5.59978,1e-50
5.6013,1e-50
5.60139,1e-50
5.60292,1e-50
5.60301,1e-50
5.60453,1e-50
5.60462,1e-50
5.60615,1e-50
5.60624,1e-50
5.60776,1e-50
5.60785,1e-50
5.60937,1e-50
5.60946,1e-50
5.60997,1e-50
5.61,1e-50
5.61,1e-50
5.61102,1e-50
5.61108,1e-50
5.6126,1e-50
5.61269,1e-50
5.61574,1e-50
5.61592,1e-50
5.62201,1e-50
5.62237,1e-50
5.62847,1e-50
5.62883,1e-50
5.64102,1e-50
5.64174,1e-50
5.65393,1e-50
5.65465,1e-50
5.67903,1e-50
5.68047,1e-50
5.70485,1e-50
5.70629,1e-50
5.73067,1e-50
5.73211,1e-50
5.75649,1e-50
5.75793,1e-50
5.78231,1e-50
5.78375,1e-50
5.80813,1e-50
5.80957,1e-50
5.83395,1e-50
5.83539,1e-50
5.85977,1e-50
5.86121,1e-50
5.88559,1e-50
5.88703,1e-50
5.91141,1e-50
5.91285,1e-50
5.93723,1e-50
5.93867,1e-50
5.96305,1e-50
5.96449,1e-50
5.98887,1e-50
5.99031,1e-50
6.01469,1e-50
6.01613,1e-50
6.04051,1e-50
6.04195,1e-50
6.06633,1e-50
6.06777,1e-50
6.09215,1e-50
6.09359,1e-50
6.11797,1e-50
6.11941,1e-50
6.14379,1e-50
6.14523,1e-50
6.16961,1e-50
6.17105,1e-50
6.19543,1e-50
6.19688,1e-50
6.22125,1e-50
6.2227,1e-50
6.24707,1e-50
6.24852,1e-50
6.27289,1e-50
6.27434,1e-50
6.29872,1e-50
6.30016,1e-50
6.32454,1e-50
6.32598,1e-50
6.35036,1e-50
6.3518,1e-50
6.37618,1e-50
6.37762,1e-50
6.402,1e-50
6.40344,1e-50
6.42782,1e-50
6.42926,1e-50
6.45364,1e-50
6.45508,1e-50
6.47946,1e-50
6.4809,1e-50
6.50528,1e-50
6.50672,1e-50
6.5311,1e-50
6.53254,1e-50
6.55692,1e-50
6.55836,1e-50
6.58274,1e-50
6.58418,1e-50
6.60856,1e-50
6.61,1e-50



==> data/v3_images-3/x12_230-3.csv <==
"x","y"
0,1.92808e-06
0.000430339,1.87454e-06
0.00161377,1.72722e-06
0.00204411,1.52004e-06
0.00322754,9.50388e-07
0.00365788,9.88607e-07
0.00484131,1.09379e-06
0.00527165,2.46293e-06
0.00645508,6.22807e-06
0.00688542,9.63901e-06
0.00806885,1.90191e-05
0.00849919,2.75059e-05
0.00968262,5.08447e-05
0.010113,7.19565e-05
0.0112964,0.000130014
0.0117267,0.00018253
0.0129102,0.000326949
0.0133405,0.000457583
0.0145239,0.000816827
0.0149543,0.00114178
0.0161377,0.0020354
0.016568,0.00284372
0.0177515,0.0050666
0.0181818,0.0070773
0.0193652,0.0126067
0.0197956,0.0176083
0.020979,0.0313628
0.0214093,0.0438044
0.0225928,0.0780186
0.0230231,0.108967
0.0242065,0.194075
0.0246369,0.271059
0.0258203,0.482766
0.0262507,0.674265
0.0274341,1.20089
0.0278644,1.67724
0.0290479,2.98722
0.0294782,4.17217
0.0306616,7.43076
0.031092,10.3784
0.0322754,18.4843
0.0327057,25.8169
0.0338892,45.9814
0.0343195,64.2233
0.0355029,114.389
0.0359333,159.779
0.0371167,284.603
0.037547,397.595
0.0387305,708.326
0.0391608,989.916
0.0403442,1764.29
0.0407746,2467.97
0.041958,4403.1
0.0423883,6173.61
0.0435718,11042.5
0.0440021,15573
0.0451855,28031.7
0.0456159,40111.6
0.0467993,73331
0.0472297,108338
0.0484131,204606
0.0488363,231239
0.05,304479
0.05,728851
0.0500269,685658
0.0504572,653984
0.0516406,566880
0.0525013,519895
0.0548682,390684
0.0557288,317455
0.0580957,116077
0.0598171,88630
0.0645508,13150.6
0.0679935,9735.2
0.0774609,342.807
0.0843464,252.323
0.103281,3.48576
0.110167,2.56105
0.129102,0.0178941
0.135987,0.0131464
0.154922,8.9017e-05
0.161807,6.59609e-05
0.180742,2.70767e-06
0.187628,2.82847e-06
0.206563,3.14126e-06
0.213448,3.1435e-06
0.232383,3.15072e-06
0.239268,3.15234e-06
0.258203,3.15799e-06
0.265089,3.15961e-06
0.284023,3.16527e-06
0.290909,3.16689e-06
0.309844,3.17258e-06
0.316729,3.1742e-06
0.335664,3.17991e-06
0.342549,3.18153e-06
0.361484,3.18728e-06
0.36837,3.18889e-06
0.387305,3.19467e-06
0.39419,3.19628e-06
0.413125,3.2021e-06
0.42001,3.20371e-06
0.438945,3.20956e-06
0.445831,3.21117e-06
0.464766,3.21706e-06
0.471651,3.21867e-06
0.490586,3.2246e-06
0.497471,3.22621e-06
0.516406,3.23219e-06
0.523292,3.2338e-06
0.542227,3.23982e-06
0.549112,3.24143e-06
0.568047,3.2475e-06
0.574932,3.2491e-06
0.593867,3.25523e-06
0.600753,3.25684e-06
0.619688,3.26302e-06
0.626573,3.26462e-06
0.645508,3.27087e-06
0.652393,3.27247e-06
0.671328,3.27878e-06
0.678214,3.28048e-06
0.697148,3.28711e-06
0.704034,3.30735e-06
0.722969,3.36259e-06
0.729854,7.10421e-06
0.748789,1.73003e-05
0.755674,0.000750451
0.774609,0.00276689
0.781495,0.145562
0.80043,0.538306
0.807315,14.5144
0.82625,52.953
0.829693,589.382
0.83916,2064.87
0.840882,7755.76
0.845615,23409.1
0.846476,39798
0.848843,84875.9
0.849151,104517
0.85,191364
0.85,158536
0.850122,188984
0.850457,182419
0.850887,179879
0.85207,172891
0.852501,169507
0.853684,160206
0.854114,157424
0.855298,149777
0.855728,147437
0.856912,141003
0.857342,139000
0.858525,133494
0.858956,131756
0.860139,126979
0.860569,125454
0.861753,121263
0.862183,119913
0.863367,116201
0.863797,114996
0.86498,111681
0.865411,110596
0.866594,107613
0.867025,106630
0.868208,103926
0.868638,103029
0.869822,100561
0.870252,99736
0.871436,97467.3
0.871866,96703.4
0.873049,94602.9
0.87348,93890.3
0.874663,91930.9
0.875093,91260.9
0.876277,89418.6
0.876707,88783.3
0.877891,87036.2
0.878321,86428.2
0.879504,84756.2
0.879935,84169.4
0.881118,82555.5
0.881549,81985
0.882732,80416.1
0.883162,79855.6
0.884346,78314.1
0.884776,77754.8
0.885959,76216.8
0.88639,75648.9
0.887573,74087.2
0.888004,73498.7
0.889187,71880.5
0.889617,71256.1
0.890801,69539.1
0.891231,68857.9
0.892415,66984.5
0.892845,66216
0.894028,64102.4
0.894459,63199.7
0.895642,60717
0.896072,59603.1
0.897256,56539.3
0.897686,55329.1
0.89887,52001.8
0.899171,51161.8
0.9,44804.2
0.9,48853.5
0.900129,42896.8
0.900483,37649.3
0.901344,35248.3
0.903711,28643
0.905432,26643.5
0.910166,21143.2
0.911887,19156.9
0.916621,13692.4
0.920064,12243.3
0.929531,8256.29
0.936417,7447.62
0.955352,5221.34
0.962237,4533.96
0.981172,2637.85
0.994943,2337.12
1.03281,1501.46
1.04658,1315.08
1.08445,784.186
1.09822,705.561
1.13609,457.617
1.14986,435.766
1.18773,320.866
1.20151,340.784
1.23938,302.543
1.25315,365.076
1.29102,384.802
1.30479,499.259
1.34266,579.709
1.35643,757.115
1.3943,917.753
1.40807,1161.79
1.44594,1435.95
1.45971,1736.34
1.49758,2163.04
1.51135,2499.25
1.54922,3104.51
1.56299,3457.2
1.60086,4232.33
1.61463,4590.5
1.6525,5489.94
1.66627,5849.56
1.70414,6817.32
1.71791,7177.39
1.75578,8175.06
1.76955,8535.42
1.80742,9546.87
1.82119,9907.5
1.85906,10928.8
1.87283,11289.7
1.9107,12320.8
1.92447,12682
1.96234,13723.3
1.97611,14084.7
2.01398,15136.6
2.02776,15498.2
2.06563,16561
2.0794,16922.9
2.11727,17996.7
2.13104,18358.9
2.16891,19444.1
2.18268,19806.5
2.22055,20903.5
2.23432,21266.1
2.27219,22375.1
2.28596,22737.9
2.32383,23859.3
2.3376,24222.3
2.37547,25356.3
2.38924,25719.4
2.42711,26866.3
2.44088,27229.6
2.47875,28389.5
2.49252,28752.9
2.53039,29926.1
2.54416,30289.7
2.58203,31476.1
2.5958,31749.9
2.63367,32718.1
2.64056,32945.2
2.65949,33678.4
2.66293,33814.1
2.6724,34200.2
2.67585,34269
2.68531,34554
2.68703,34610.8
2.69177,34794.4
2.69263,34828.1
2.695,34885.8
2.69586,34903.3
2.69822,35013.8
2.69865,35026.3
2.69984,35172.5
2.69988,35178.4
2.7,35250.3
2.7,35008.5
2.70039,35026.1
2.70145,35161.7
2.70188,35193.6
2.70306,35293.6
2.70349,35327.4
2.70468,35425.3
2.70511,35459.4
2.70629,35558
2.70672,35592.3
2.70791,35691.6
2.70834,35726.1
2.70952,35826.1
2.70995,35860.9
2.71113,35961.6
2.71156,35996.7
2.71275,36098.1
2.71318,36133.4
2.71436,36235.5
2.71479,36271.1
2.71597,36373.9
2.7164,36409.7
2.71759,36513.3
2.71802,36549.4
2.7192,36653.8
2.71963,36690.1
2.72082,36795.2
2.72125,36831.8
2.72243,36937.7
2.72286,36974.5
2.72404,37081.2
2.72447,37118.3
2.72566,37225.7
2.72609,37263.1
2.72727,37371.4
2.7277,37409.1
2.72888,37518.1
2.72931,37556
2.7305,37665.8
2.73093,37704.1
2.73211,37814.7
2.73254,37853.3
2.73373,37964.7
2.73416,38003.6
2.73534,38115.9
2.73577,38155
2.73695,38268.1
2.73738,38307.6
2.73857,38421.5
2.739,38461.3
2.74018,38576.1
2.74061,38616.2
2.74179,38731.9
2.74222,38772.2
2.74341,38888.8
2.74384,38929.5
2.74502,39047
2.74545,39088
2.74664,39206.4
2.74707,39247.7
2.74825,39367
2.74868,39390.4
2.74986,39620.2
2.7499,39641.2
2.75,40520.1
2.75,39737.4
2.75039,40835
2.75148,41782.6
2.75191,42698.2
2.75309,45187.5
2.75395,46758.4
2.75632,51085.4
2.75804,52970.9
2.76277,58198.3
2.76449,60711.9
2.76923,67639.7
2.77095,70153.3
2.77568,77084.7
2.7774,79598.3
2.78214,86532.3
2.78386,89045.9
2.78859,95981.7
2.79032,98495.4
2.79505,105433
2.79677,107946
2.8015,114885
2.80323,117398
2.80796,124337
2.80968,126851
2.81441,133791
2.81614,136305
2.82087,143246
2.82259,145759
2.82732,152700
2.82905,155214
2.83378,162156
2.8355,164670
2.84023,171612
2.84196,174125
2.84669,181068
2.84841,183582
2.85314,190525
2.85487,193039
2.8596,199982
2.86132,202496
2.86605,209439
2.86778,211953
2.87251,218897
2.87423,221411
2.87896,228355
2.88069,230869
2.88542,237813
2.88714,240327
2.89188,247272
2.8936,249786
2.89833,256731
2.90005,259245
2.90479,266190
2.90651,268704
2.91124,275650
2.91296,278163
2.9177,285109
2.91942,287623
2.92415,294569
2.92587,297083
2.93061,304029
2.93233,306543
2.93706,313490
2.93878,316004
2.94352,322950
2.94524,325464
2.94997,332411
2.95169,334364
2.95643,339772
2.95738,341029
2.96,344528
2.96,347140
2.96077,347165
2.96288,347261
2.9646,347323
2.96934,347540
2.97278,347616
2.98225,347899
2.98569,348001
2.99516,348354
2.9986,348456
3.00807,348809
3.01151,348911
3.02098,349265
3.02442,349367
3.03389,349722
3.03733,349824
3.0468,350179
3.05024,350281
3.05971,350637
3.06315,350739
3.07262,351095
3.07606,351197
3.08553,351554
3.08897,351656
3.09844,352013
3.10188,352115
3.11135,352473
3.11479,352575
3.12426,352933
3.1277,353035
3.13717,353393
3.14061,353495
3.15008,353854
3.15352,353955
3.16299,354315
3.16643,354416
3.1759,354776
3.17934,354877
3.18881,355237
3.19225,355339
3.20172,355698
3.20516,355800
3.21463,356160
3.21807,356262
3.22754,356621
3.23098,356723
3.24045,357083
3.24389,357184
3.25336,357544
3.2568,357646
3.26627,358005
3.26971,358107
3.27918,358466
3.28262,358568
3.29209,358927
3.29553,359028
3.305,359387
3.30844,359488
3.31791,359847
3.32135,359948
3.33082,360306
3.33426,360408
3.34373,360765
3.34717,360866
3.35664,361223
3.36008,361324
3.36955,361680
3.37299,361782
3.38246,362137
3.3859,362238
3.39537,362592
3.39881,362694
3.40828,363047
3.41172,363148
3.42119,363500
3.42463,363601
3.4341,363952
3.43754,364054
3.44701,364403
3.45045,364504
3.45992,364852
3.46336,364954
3.47283,365300
3.47627,365401
3.48574,365746
3.48918,365848
3.49865,366191
3.5021,366292
3.51156,366633
3.51501,366734
3.52447,367074
3.52792,367175
3.53738,367512
3.54083,367613
3.55029,367948
3.55374,368049
3.5632,368381
3.56665,368482
3.57611,368812
3.57956,368913
3.58902,369240
3.59247,369341
3.60193,369665
3.60538,369766
3.61484,370087
3.61829,370188
3.62775,370506
3.6312,370607
3.64066,370921
3.64411,371022
3.65357,371333
3.65702,371434
3.66648,371741
3.66993,371841
3.67939,372144
3.68284,372245
3.6923,372544
3.69575,372645
3.70521,372940
3.70866,373040
3.71813,373330
3.72157,373431
3.73104,373717
3.73448,373817
3.74395,374098
3.74739,374191
3.75686,374431
3.75769,374607
3.76,375016
3.76,94026.3
3.7626,76259.7
3.76977,39014.8
3.77923,10154.7
3.78612,3116.15
3.79559,505.68
3.80505,342.097
3.81194,17.1401
3.82141,6.59613
3.83087,5.91655
3.83776,0.150861
3.84723,0.107131
3.85669,0.10432
3.86358,0.00204251
3.87305,0.00185987
3.88251,0.00184822
3.8894,3.39299e-05
3.89887,3.29988e-05
3.90833,3.29471e-05
3.91522,7.63623e-07
3.92469,7.61194e-07
3.93415,7.57049e-07
3.94104,1.86682e-07
3.95051,1.88726e-07
3.95998,1.8497e-07
3.96686,1.74934e-07
3.97633,1.76919e-07
3.9858,1.73303e-07
3.99268,1.73034e-07
4.00215,1.74934e-07
4.01162,1.71449e-07
4.0185,1.71354e-07
4.02797,1.73173e-07
4.03744,1.69813e-07
4.04432,1.69722e-07
4.05379,1.71465e-07
4.06326,1.68223e-07
4.07014,1.68133e-07
4.07961,1.69805e-07
4.08908,1.66675e-07
4.09596,1.66586e-07
4.10543,1.6819e-07
4.1149,1.65167e-07
4.12178,1.6508e-07
4.13125,1.6662e-07
4.14072,1.63698e-07
4.1476,1.63612e-07
4.15707,1.65091e-07
4.16654,1.62267e-07
4.17342,1.62182e-07
4.18289,1.63603e-07
4.19236,1.61528e-07
4.19924,1.61444e-07
4.20871,1.60801e-07
4.21818,1.59511e-07
4.22506,1.59428e-07
4.23453,1.6236e-07
4.244,1.58056e-07
4.25088,1.57974e-07
4.26035,1.59367e-07
4.26982,1.56889e-07
4.2767,1.56808e-07
4.28617,1.58026e-07
4.29564,1.55625e-07
4.30252,1.55546e-07
4.31199,1.56719e-07
4.32146,1.54393e-07
4.32835,1.54314e-07
4.33781,1.55444e-07
4.34728,1.53189e-07
4.35417,1.53166e-07
4.36363,1.52558e-07
4.37052,1.52422e-07
4.38945,1.51763e-07
4.39634,1.51688e-07
4.41527,1.50619e-07
4.42216,1.50545e-07
4.44109,1.49502e-07
4.44798,1.49429e-07
4.46691,1.48411e-07
4.4738,1.48339e-07
4.49273,1.47345e-07
4.49962,1.47275e-07
4.51855,1.46305e-07
4.52544,1.46235e-07
4.54437,1.45289e-07
4.55126,1.4522e-07
4.5702,1.44297e-07
4.57708,1.44229e-07
4.59602,1.43327e-07
4.6029,1.43261e-07
4.62184,1.42381e-07
4.62872,1.42316e-07
4.64766,1.41457e-07
4.65454,1.41393e-07
4.67348,1.40554e-07
4.68036,1.40491e-07
4.6993,1.39673e-07
4.70618,1.39611e-07
4.72512,1.38813e-07
4.732,1.38752e-07
4.75094,1.37973e-07
4.75782,1.37913e-07
4.77676,1.37153e-07
4.78364,1.37094e-07
4.80258,1.36352e-07
4.80946,1.36295e-07
4.8284,1.35571e-07
4.83528,1.35515e-07
4.85422,1.34809e-07
4.8611,1.34754e-07
4.88004,1.34066e-07
4.88692,1.34011e-07
4.90586,1.3334e-07
4.91274,1.33287e-07
4.93168,1.32633e-07
4.93857,1.32581e-07
4.9575,1.31943e-07
4.96439,1.31892e-07
4.98332,1.31271e-07
4.99021,1.31221e-07
5.00914,1.30615e-07
5.01603,1.30566e-07
5.03496,1.29977e-07
5.04185,1.29929e-07
5.06078,1.29355e-07
5.06767,1.29308e-07
5.0866,1.28749e-07
5.09349,1.28703e-07
5.11242,1.28159e-07
5.11931,1.28114e-07
5.13824,1.27585e-07
5.14513,1.27541e-07
5.16406,1.27027e-07
5.17095,1.26984e-07
5.18988,1.26484e-07
5.19677,1.26442e-07
5.2157,1.25955e-07
5.22259,1.25915e-07
5.24152,1.25442e-07
5.24841,1.25403e-07
5.26734,1.24944e-07
5.27423,1.24905e-07
5.29316,1.2446e-07
5.30005,1.24422e-07
5.31898,1.23989e-07
5.32587,1.23942e-07
5.3448,1.23493e-07
5.35169,1.22849e-07
5.37063,1.20768e-07
5.37751,9.40075e-08
5.39645,1.1946e-08
5.40333,1.95104e-06
5.42227,7.28223e-06
5.42915,0.000116621
5.44809,0.000417276
5.45497,0.006581
5.47391,0.0235297
5.48079,0.370996
5.49973,1.32644
5.50661,11.2906
5.52555,38.6889
5.52899,163.215
5.53846,505.654
5.54018,1407.24
5.54491,3886.6
5.54663,6372.94
5.55137,13210.4
5.55223,21501.5
5.55459,44302
5.55546,54506.2
5.55782,82567.6
5.55825,96478.4
5.55944,134733
5.55959,143041
5.56,148752
5.56,165888
5.56028,140250
5.56105,116870
5.56148,106277
5.56266,77145.5
5.56309,69038.7
5.56428,46744.7
5.56471,41858.2
5.56589,28420.2
5.56632,25459
5.5675,17315.7
5.56794,15515.3
5.56912,10564.1
5.56955,9467.31
5.57073,6451.04
5.57116,5782.13
5.57235,3942.65
5.57278,3534.63
5.57396,2412.57
5.57439,2163.95
5.57557,1480.24
5.576,1329.33
5.57719,914.319
5.57762,823.724
5.5788,574.585
5.57923,521.882
5.58042,376.946
5.58085,349.095
5.58203,272.504
5.58246,262.617
5.58364,235.427
5.58407,241.057
5.58526,256.541
5.58569,279.078
5.58687,341.057
5.5873,386.069
5.58848,509.852
5.58891,588.454
5.5901,804.61
5.59053,936.205
5.59171,1298.09
5.59214,1515.14
5.59333,2112.01
5.59376,2467.98
5.59494,3446.87
5.59537,4029.24
5.59655,5630.76
5.59698,6582.18
5.59817,9198.57
5.5986,10750.7
5.59978,15019
5.60021,17546.1
5.60139,24495.6
5.60182,28597.1
5.60301,39876.3
5.60344,46498.7
5.60462,64710.4
5.60505,75309.7
5.60624,104458
5.60667,121166
5.60785,167115
5.60828,182444
5.60946,224598
5.60961,240022
5.61,282437
5.61,144728
5.61029,139350
5.61108,124562
5.61151,113976
5.61269,84865.4
5.61355,74717.6
5.61592,46811.1
5.61764,41208.6
5.62237,25801.7
5.62409,21600.9
5.62883,10048.7
5.63227,8534.73
5.64174,4371.22
5.64518,3489.75
5.65465,1065.67
5.66153,850.799
5.68047,259.908
5.68735,201.505
5.70629,40.8854
5.71317,31.703
5.73211,6.44971
5.73899,5.0013
5.75793,1.0179
5.76482,0.789313
5.78375,0.160657
5.79064,0.124579
5.80957,0.0253572
5.81646,0.0196628
5.83539,0.00400223
5.84228,0.00310346
5.86121,0.000631688
5.8681,0.000489832
5.88703,9.9702e-05
5.89392,7.73122e-05
5.91285,1.57364e-05
5.91974,1.22025e-05
5.93867,2.48374e-06
5.94556,1.92597e-06
5.96449,3.92019e-07
5.97138,3.03984e-07
5.99031,6.1874e-08
5.9972,4.79791e-08
6.01613,9.76583e-09
6.02302,7.57275e-09
6.04195,1.54138e-09
6.04884,1.19524e-09
6.06777,2.43283e-10
6.07466,1.88649e-10
6.09359,3.83983e-11
6.10048,2.97753e-11
6.11941,6.06057e-12
6.1263,4.69957e-12
6.14523,9.56565e-13
6.15212,7.41752e-13
6.17105,1.50979e-13
6.17794,1.17074e-13
6.19688,2.38296e-14
6.20376,1.84782e-14
6.2227,3.76112e-15
6.22958,2.9165e-15
6.24852,5.93634e-16
6.2554,4.60323e-16
6.27434,9.36957e-17
6.28122,7.26547e-17
6.30016,1.47884e-17
6.30704,1.14674e-17
6.32598,2.33411e-18
6.33286,1.80995e-18
6.3518,3.68403e-19
6.35868,2.85672e-19
6.37762,5.81465e-20
6.3845,4.50887e-20
6.40344,9.17751e-21
6.41032,7.11654e-21
6.42926,1.44852e-21
6.43614,1.12323e-21
6.45508,2.28627e-22
6.46196,1.77285e-22
6.4809,3.60851e-23
6.48778,2.79816e-23
6.50672,5.69552e-24
6.5136,4.41653e-24
6.53254,8.98967e-25
6.53942,6.97067e-25
6.55836,1.41715e-25
6.56524,1.09727e-25
6.58418,2.18448e-26
6.59107,1.74019e-26
6.61,5.18312e-27

"x","y"
0,1e-50
0.000430339,1e-50
0.00161377,1e-50
0.00204411,1e-50
0.00322754,1e-50
0.00365788,1e-50
0.00484131,1e-50
0.00527165,1e-50
0.00645508,1e-50
0.00688542,1e-50
0.00806885,1e-50
0.00849919,1e-50
0.00968262,1e-50
0.010113,1e-50
0.0112964,1e-50
0.0117267,1e-50
0.0129102,1e-50
0.0133405,1e-50
0.0145239,1e-50
0.0149543,1e-50
0.0161377,1e-50
0.016568,1e-50
0.0177515,1e-50
0.0181818,1e-50
0.0193652,1e-50
0.0197956,1e-50
0.020979,1e-50
0.0214093,1e-50
0.0225928,1e-50
0.0230231,1e-50
0.0242065,1e-50
0.0246369,1e-50
0.0258203,1e-50
0.0262507,1e-50
0.0274341,1e-50
0.0278644,1e-50
0.0290479,1e-50
0.0294782,1e-50
0.0306616,1e-50
0.031092,1e-50
0.0322754,1e-50
0.0327057,1e-50
0.0338892,1e-50
0.0343195,1e-50
0.0355029,1e-50
0.0359333,1e-50
0.0371167,1e-50
0.037547,1e-50
0.0387305,1e-50
0.0391608,1e-50
0.0403442,1e-50
0.0407746,1e-50
0.041958,1e-50
0.0423883,1e-50
0.0435718,1e-50
0.0440021,1e-50
0.0451855,1e-50
0.0456159,1e-50
0.0467993,1e-50
0.0472297,1e-50
0.0484131,1e-50
0.0488363,1e-50
0.05,1e-50
0.05,8.85017e+17
0.0500269,4.37435e+16
0.0504572,9.95973e+15
0.0516406,1.70184e+14
0.0525013,7.82447e+12
0.0548682,1.64248e+09
0.0557288,2.659e-07
0.0580957,1e-50
0.0598171,1e-50
0.0645508,1e-50
0.0679935,1e-50
0.0774609,1e-50
0.0843464,1e-50
0.103281,1e-50
0.110167,1e-50
0.129102,1e-50
0.135987,1e-50
0.154922,1e-50
0.161807,1e-50
0.180742,1e-50
0.187628,1e-50
0.206563,1e-50
0.213448,1e-50
0.232383,1e-50
0.239268,1e-50
0.258203,1e-50
0.265089,1e-50
0.284023,1e-50
0.290909,1e-50
0.309844,1e-50
0.316729,1e-50
0.335664,1e-50
0.342549,1e-50
0.361484,1e-50
0.36837,1e-50
0.387305,1e-50
0.39419,1e-50
0.413125,1e-50
0.42001,1e-50
0.438945,1e-50
0.445831,1e-50
0.464766,1e-50
0.471651,1e-50
0.490586,1e-50
0.497471,1e-50
0.516406,1e-50
0.523292,1e-50
0.542227,1e-50
0.549112,1e-50
0.568047,1e-50
0.574932,1e-50
0.593867,1e-50
0.600753,1e-50
0.619688,1e-50
0.626573,1e-50
0.645508,1e-50
0.652393,1e-50
0.671328,1e-50
0.678214,1e-50
0.697148,1e-50
0.704034,1e-50
0.722969,1e-50
0.729854,1e-50
0.748789,1e-50
0.755674,1e-50
0.774609,1e-50
0.781495,1e-50
0.80043,1e-50
0.807315,1e-50
0.82625,1e-50
0.829693,1e-50
0.83916,1e-50
0.840882,2.89039e-38
0.845615,0.000536387
0.846476,0.000662704
0.848843,0.00118762
0.849151,3.32567e-16
0.85,1e-50
0.85,1e-50
0.850122,1e-50
0.850457,1e-50
0.850887,1e-50
0.85207,1e-50
0.852501,1e-50
0.853684,1e-50
0.854114,1e-50
0.855298,1e-50
0.855728,1e-50
0.856912,1e-50
0.857342,1e-50
0.858525,1e-50
0.858956,1e-50
0.860139,1e-50
0.860569,1e-50
0.861753,1e-50
0.862183,1e-50
0.863367,1e-50
0.863797,1e-50
0.86498,1e-50
0.865411,1e-50
0.866594,1e-50
0.867025,1e-50
0.868208,1e-50
0.868638,1e-50
0.869822,1e-50
0.870252,1e-50
0.871436,1e-50
0.871866,1e-50
0.873049,1e-50
0.87348,1e-50
0.874663,1e-50
0.875093,1e-50
0.876277,1e-50
0.876707,1e-50
0.877891,1e-50
0.878321,1e-50
0.879504,1e-50
0.879935,1e-50
0.881118,1e-50
0.881549,1e-50
0.882732,1e-50
0.883162,1e-50
0.884346,1e-50
0.884776,1e-50
0.885959,1e-50
0.88639,1e-50
0.887573,1e-50
0.888004,1e-50
0.889187,1e-50
0.889617,1e-50
0.890801,1e-50
0.891231,1e-50
0.892415,1e-50
0.892845,1e-50
0.894028,1e-50
0.894459,1e-50
0.895642,1e-50
0.896072,1e-50
0.897256,1e-50
0.897686,1e-50
0.89887,1e-50
0.899171,1e-50
0.9,1e-50
0.9,1e-50
0.900129,1e-50
0.900483,1e-50
0.901344,1e-50
0.903711,1e-50
0.905432,1e-50
0.910166,1e-50
0.911887,1e-50
0.916621,1e-50
0.920064,1e-50
0.929531,1e-50
0.936417,1e-50
0.955352,1e-50
0.962237,1e-50
0.981172,1e-50
0.994943,1e-50
1.03281,1e-50
1.04658,1e-50
1.08445,1e-50
1.09822,1e-50
1.13609,1e-50
1.14986,1e-50
1.18773,1e-50
1.20151,1e-50
1.23938,1e-50
1.25315,1e-50
1.29102,1e-50
1.30479,1e-50
1.34266,1e-50
1.35643,1e-50
1.3943,1e-50
1.40807,1e-50
1.44594,1e-50
1.45971,1e-50
1.49758,1e-50
1.51135,1e-50
1.54922,1e-50
1.56299,1e-50
1.60086,1e-50
1.61463,1e-50
1.6525,1e-50
1.66627,1e-50
1.70414,1e-50
1.71791,1e-50
1.75578,1e-50
1.76955,1e-50
1.80742,1e-50
1.82119,1e-50
1.85906,1e-50
1.87283,1e-50
1.9107,1e-50
1.92447,1e-50
1.96234,1e-50
1.97611,1e-50
2.01398,1e-50
2.02776,1e-50
2.06563,1e-50
2.0794,1e-50
2.11727,1e-50
2.13104,1e-50
2.16891,1e-50
2.18268,1e-50
2.22055,1e-50
2.23432,1e-50
2.27219,1e-50
2.28596,1e-50
2.32383,1e-50
2.3376,1e-50
2.37547,1e-50
2.38924,1e-50
2.42711,1e-50
2.44088,1e-50
2.47875,1e-50
2.49252,1e-50
2.53039,1e-50
2.54416,1e-50
2.58203,1e-50
2.5958,1e-50
2.63367,1e-50
2.64056,1e-50
2.65949,1e-50
2.66293,1e-50
2.6724,1e-50
2.67585,1e-50
2.68531,1e-50
2.68703,1e-50
2.69177,1e-50
2.69263,1e-50
2.695,1e-50
2.69586,1e-50
2.69822,1e-50
2.69865,1e-50
2.69984,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70039,1e-50
2.70145,1e-50
2.70188,1e-50
2.70306,1e-50
2.70349,1e-50
2.70468,1e-50
2.70511,1e-50
2.70629,1e-50
2.70672,1e-50
2.70791,1e-50
2.70834,1e-50
2.70952,1e-50
2.70995,1e-50
2.71113,1e-50
2.71156,1e-50
2.71275,1e-50
2.71318,1e-50
2.71436,1e-50
2.71479,1e-50
2.71597,1e-50
2.7164,1e-50
2.71759,1e-50
2.71802,1e-50
2.7192,1e-50
2.71963,1e-50
2.72082,1e-50
2.72125,1e-50
2.72243,1e-50
2.72286,1e-50
2.72404,1e-50
2.72447,1e-50
2.72566,1e-50
2.72609,1e-50
2.72727,1e-50
2.7277,1e-50
2.72888,1e-50
2.72931,1e-50
2.7305,1e-50
2.73093,1e-50
2.73211,1e-50
2.73254,1e-50
2.73373,1e-50
2.73416,1e-50
2.73534,1e-50
2.73577,1e-50
2.73695,1e-50
2.73738,1e-50
2.73857,1e-50
2.739,1e-50
2.74018,1e-50
2.74061,1e-50
2.74179,1e-50
2.74222,1e-50
2.74341,1e-50
2.74384,1e-50
2.74502,1e-50
2.74545,1e-50
2.74664,1e-50
2.74707,1e-50
2.74825,1e-50
2.74868,1e-50
2.74986,1e-50
2.7499,1e-50
2.75,4.05117e-14
2.75,1e-50
2.75039,1.13436e-13
2.75148,1.30155e-12
2.75191,7.18563e-12
2.75309,5.93032e-10
2.75395,8.31953e-09
2.75632,7.72316e-06
2.75804,9.64169e-05
2.76277,0.0816554
2.76449,0.559774
2.76923,103.137
2.77095,454.401
2.77568,25908.1
2.7774,84218.8
2.78214,2.11504e+06
2.78386,5.53119e+06
2.78859,7.68454e+07
2.79032,1.71082e+08
2.79505,1.53013e+09
2.79677,3.01299e+09
2.8015,1.92429e+10
2.80323,3.44187e+10
2.80796,1.68848e+11
2.80968,2.79646e+11
2.81441,1.11087e+12
2.81614,1.72804e+12
2.82087,5.78116e+12
2.82259,8.53887e+12
2.82732,2.47896e+13
2.82905,3.50615e+13
2.83378,9.04125e+13
2.8355,1.23278e+14
2.84023,2.87624e+14
2.84196,3.80125e+14
2.84669,8.14427e+14
2.84841,1.04788e+15
2.85314,2.08671e+15
2.85487,2.62337e+15
2.8596,4.90387e+15
2.86132,6.04197e+15
2.86605,1.06895e+16
2.86778,1.294e+16
2.87251,2.18171e+16
2.87423,2.60035e+16
2.87896,4.20235e+16
2.88069,4.94048e+16
2.88542,7.69057e+16
2.88714,8.93185e+16
2.89188,1.34486e+17
2.8936,1.54504e+17
2.89833,2.25831e+17
2.90005,2.56932e+17
2.90479,3.65691e+17
2.90651,4.12428e+17
2.91124,5.73142e+17
2.91296,6.41311e+17
2.9177,8.72203e+17
2.91942,9.68998e+17
2.92415,1.2924e+18
2.92587,1.42653e+18
2.93061,1.86911e+18
2.93233,2.05128e+18
2.93706,2.64603e+18
2.93878,2.88413e+18
2.94352,3.64926e+18
2.94524,4.01269e+18
2.94997,5.23012e+18
2.95169,5.3352e+18
2.95643,5.23893e+18
2.95738,4.53638e+18
2.96,2.96264e+18
2.96,7.31516e+18
2.96077,7.53678e+18
2.96288,7.66517e+18
2.9646,7.70035e+18
2.96934,7.76314e+18
2.97278,7.88515e+18
2.98225,7.97944e+18
2.98569,8.00577e+18
2.99516,8.08945e+18
2.9986,8.11598e+18
3.00807,8.20047e+18
3.01151,8.22733e+18
3.02098,8.31296e+18
3.02442,8.34016e+18
3.03389,8.42692e+18
3.03733,8.45446e+18
3.0468,8.54236e+18
3.05024,8.57024e+18
3.05971,8.6593e+18
3.06315,8.68752e+18
3.07262,8.77774e+18
3.07606,8.80632e+18
3.08553,8.8977e+18
3.08897,8.92663e+18
3.09844,9.01919e+18
3.10188,9.04848e+18
3.11135,9.14222e+18
3.11479,9.17187e+18
3.12426,9.2668e+18
3.1277,9.29682e+18
3.13717,9.39294e+18
3.14061,9.42332e+18
3.15008,9.52065e+18
3.15352,9.5514e+18
3.16299,9.64994e+18
3.16643,9.68106e+18
3.1759,9.78081e+18
3.17934,9.81231e+18
3.18881,9.91327e+18
3.19225,9.94516e+18
3.20172,1.00473e+19
3.20516,1.00796e+19
3.21463,1.0183e+19
3.21807,1.02157e+19
3.22754,1.03203e+19
3.23098,1.03533e+19
3.24045,1.04592e+19
3.24389,1.04926e+19
3.25336,1.05997e+19
3.2568,1.06335e+19
3.26627,1.07418e+19
3.26971,1.07761e+19
3.27918,1.08856e+19
3.28262,1.09202e+19
3.29209,1.10309e+19
3.29553,1.1066e+19
3.305,1.11779e+19
3.30844,1.12134e+19
3.31791,1.13266e+19
3.32135,1.13624e+19
3.33082,1.14768e+19
3.33426,1.15131e+19
3.34373,1.16286e+19
3.34717,1.16653e+19
3.35664,1.17821e+19
3.36008,1.18192e+19
3.36955,1.19372e+19
3.37299,1.19747e+19
3.38246,1.20938e+19
3.3859,1.21317e+19
3.39537,1.22521e+19
3.39881,1.22904e+19
3.40828,1.24119e+19
3.41172,1.24507e+19
3.42119,1.25733e+19
3.42463,1.26125e+19
3.4341,1.27363e+19
3.43754,1.27758e+19
3.44701,1.29007e+19
3.45045,1.29408e+19
3.45992,1.30668e+19
3.46336,1.31072e+19
3.47283,1.32343e+19
3.47627,1.32752e+19
3.48574,1.34033e+19
3.48918,1.34446e+19
3.49865,1.35739e+19
3.5021,1.36155e+19
3.51156,1.37458e+19
3.51501,1.37879e+19
3.52447,1.39193e+19
3.52792,1.39618e+19
3.53738,1.40941e+19
3.54083,1.4137e+19
3.55029,1.42703e+19
3.55374,1.43136e+19
3.5632,1.44479e+19
3.56665,1.44917e+19
3.57611,1.46269e+19
3.57956,1.4671e+19
3.58902,1.48072e+19
3.59247,1.48517e+19
3.60193,1.49888e+19
3.60538,1.50337e+19
3.61484,1.51716e+19
3.61829,1.52169e+19
3.62775,1.53557e+19
3.6312,1.54014e+19
3.64066,1.5541e+19
3.64411,1.5587e+19
3.65357,1.57274e+19
3.65702,1.57738e+19
3.66648,1.59149e+19
3.66993,1.59617e+19
3.67939,1.61035e+19
3.68284,1.61506e+19
3.6923,1.62926e+19
3.69575,1.63417e+19
3.70521,1.64888e+19
3.70866,1.65003e+19
3.71813,1.65419e+19
3.72157,1.7556e+19
3.73104,2.0652e+19
3.73448,1.89967e+19
3.74395,1.35613e+19
3.74739,1.51774e+17
3.75686,1.53325e+12
3.75769,2.65144e+11
3.76,1.48159e+10
3.76,1e-50
3.7626,1e-50
3.76977,1e-50
3.77923,1e-50
3.78612,1e-50
3.79559,1e-50
3.80505,1e-50
3.81194,1e-50
3.82141,1e-50
3.83087,1e-50
3.83776,1e-50
3.84723,1e-50
3.85669,1e-50
3.86358,1e-50
3.87305,1e-50
3.88251,1e-50
3.8894,1e-50
3.89887,1e-50
3.90833,1e-50
3.91522,1e-50
3.92469,1e-50
3.93415,1e-50
3.94104,1e-50
3.95051,1e-50
3.95998,1e-50
3.96686,1e-50
3.97633,1e-50
3.9858,1e-50
3.99268,1e-50
4.00215,1e-50
4.01162,1e-50
4.0185,1e-50
4.02797,1e-50
4.03744,1e-50
4.04432,1e-50
4.05379,1e-50
4.06326,1e-50
4.07014,1e-50
4.07961,1e-50
4.08908,1e-50
4.09596,1e-50
4.10543,1e-50
4.1149,1e-50
4.12178,1e-50
4.13125,1e-50
4.14072,1e-50
4.1476,1e-50
4.15707,1e-50
4.16654,1e-50
4.17342,1e-50
4.18289,1e-50
4.19236,1e-50
4.19924,1e-50
4.20871,1e-50
4.21818,1e-50
4.22506,1e-50
4.23453,1e-50
4.244,1e-50
4.25088,1e-50
4.26035,1e-50
4.26982,1e-50
4.2767,1e-50
4.28617,1e-50
4.29564,1e-50
4.30252,1e-50
4.31199,1e-50
4.32146,1e-50
4.32835,1e-50
4.33781,1e-50
4.34728,1e-50
4.35417,1e-50
4.36363,1e-50
4.37052,1e-50
4.38945,1e-50
4.39634,1e-50
4.41527,1e-50
4.42216,1e-50
4.44109,1e-50
4.44798,1e-50
4.46691,1e-50
4.4738,1e-50
4.49273,1e-50
4.49962,1e-50
4.51855,1e-50
4.52544,1e-50
4.54437,1e-50
4.55126,1e-50
4.5702,1e-50
4.57708,1e-50
4.59602,1e-50
4.6029,1e-50
4.62184,1e-50
4.62872,1e-50
4.64766,1e-50
4.65454,1e-50
4.67348,1e-50
4.68036,1e-50
4.6993,1e-50
4.70618,1e-50
4.72512,1e-50
4.732,1e-50
4.75094,1e-50
4.75782,1e-50
4.77676,1e-50
4.78364,1e-50
4.80258,1e-50
4.80946,1e-50
4.8284,1e-50
4.83528,1e-50
4.85422,1e-50
4.8611,1e-50
4.88004,1e-50
4.88692,1e-50
4.90586,1e-50
4.91274,1e-50
4.93168,1e-50
4.93857,1e-50
4.9575,1e-50
4.96439,1e-50
4.98332,1e-50
4.99021,1e-50
5.00914,1e-50
5.01603,1e-50
5.03496,1e-50
5.04185,1e-50
5.06078,1e-50
5.06767,1e-50
5.0866,1e-50
5.09349,1e-50
5.11242,1e-50
5.11931,1e-50
5.13824,1e-50
5.14513,1e-50
5.16406,1e-50
5.17095,1e-50
5.18988,1e-50
5.19677,1e-50
5.2157,1e-50
5.22259,1e-50
5.24152,1e-50
5.24841,1e-50
5.26734,1e-50
5.27423,1e-50
5.29316,1e-50
5.30005,1e-50
5.31898,1e-50
5.32587,1e-50
5.3448,1e-50
5.35169,1e-50
5.37063,1e-50
5.37751,1e-50
5.39645,1e-50
5.40333,1e-50
5.42227,1e-50
5.42915,1e-50
5.44809,1e-50
5.45497,1e-50
5.47391,1e-50
5.48079,1e-50
5.49973,1e-50
5.50661,1e-50
5.52555,1e-50
5.52899,1e-50
5.53846,1e-50
5.54018,1e-50
5.54491,1e-50
5.54663,6.33835e-47
5.55137,1.18518e-35
5.55223,7.27709e-34
5.55459,6.08432e-29
5.55546,1.05983e-28
5.55782,2.12639e-28
5.55825,3.13666e-34
5.55944,1e-50
5.55959,1e-50
5.56,1e-50
5.56,1e-50
5.56028,1e-50
5.56105,1e-50
5.56148,1e-50
5.56266,1e-50
5.56309,1e-50
5.56428,1e-50
5.56471,1e-50
5.56589,1e-50
5.56632,1e-50
5.5675,1e-50
5.56794,1e-50
5.56912,1e-50
5.56955,1e-50
5.57073,1e-50
5.57116,1e-50
5.57235,1e-50
5.57278,1e-50
5.57396,1e-50
5.57439,1e-50
5.57557,1e-50
5.576,1e-50
5.57719,1e-50
5.57762,1e-50
5.5788,1e-50
5.57923,1e-50
5.58042,1e-50
5.58085,1e-50
5.58203,1e-50
5.58246,1e-50
5.58364,1e-50
5.58407,1e-50
5.58526,1e-50
5.58569,1e-50
5.58687,1e-50
5.5873,1e-50
5.58848,1e-50
5.58891,1e-50
5.5901,1e-50
5.59053,1e-50
5.59171,1e-50
5.59214,1e-50
5.59333,1e-50
5.59376,1e-50
5.59494,1e-50
5.59537,1e-50
5.59655,1e-50
5.59698,1e-50
5.59817,1e-50
5.5986,1e-50
5.59978,1e-50
5.60021,1e-50
5.60139,1e-50
5.60182,1e-50
5.60301,1e-50
5.60344,1e-50
5.60462,1e-50
5.60505,1e-50
5.60624,1e-50
5.60667,1e-50
5.60785,1e-50
5.60828,1e-50
5.60946,1e-50
5.60961,1e-50
5.61,1e-50
5.61,1e-50
5.61029,1e-50
5.61108,1e-50
5.61151,1e-50
5.61269,1e-50
5.61355,1e-50
5.61592,1e-50
5.61764,1e-50
5.62237,1e-50
5.62409,1e-50
5.62883,1e-50
5.63227,1e-50
5.64174,1e-50
5.64518,1e-50
5.65465,1e-50
5.66153,1e-50
5.68047,1e-50
5.68735,1e-50
5.70629,1e-50
5.71317,1e-50
5.73211,1e-50
5.73899,1e-50
5.75793,1e-50
5.76482,1e-50
5.78375,1e-50
5.79064,1e-50
5.80957,1e-50
5.81646,1e-50
5.83539,1e-50
5.84228,1e-50
5.86121,1e-50
5.8681,1e-50
5.88703,1e-50
5.89392,1e-50
5.91285,1e-50
5.91974,1e-50
5.93867,1e-50
5.94556,1e-50
5.96449,1e-50
5.97138,1e-50
5.99031,1e-50
5.9972,1e-50
6.01613,1e-50
6.02302,1e-50
6.04195,1e-50
6.04884,1e-50
6.06777,1e-50
6.07466,1e-50
6.09359,1e-50
6.10048,1e-50
6.11941,1e-50
6.1263,1e-50
6.14523,1e-50
6.15212,1e-50
6.17105,1e-50
6.17794,1e-50
6.19688,1e-50
6.20376,1e-50
6.2227,1e-50
6.22958,1e-50
6.24852,1e-50
6.2554,1e-50
6.27434,1e-50
6.28122,1e-50
6.30016,1e-50
6.30704,1e-50
6.32598,1e-50
6.33286,1e-50
6.3518,1e-50
6.35868,1e-50
6.37762,1e-50
6.3845,1e-50
6.40344,1e-50
6.41032,1e-50
6.42926,1e-50
6.43614,1e-50
6.45508,1e-50
6.46196,1e-50
6.4809,1e-50
6.48778,1e-50
6.50672,1e-50
6.5136,1e-50
6.53254,1e-50
6.53942,1e-50
6.55836,1e-50
6.56524,1e-50
6.58418,1e-50
6.59107,1e-50
6.61,1e-50



==> data/v3_images-3/x2_230-3.csv <==
"x","y"
0,1.92964e-06
0.00114757,1.78734e-06
0.00161377,1.72954e-06
0.00276134,1.17901e-06
0.00322754,9.55343e-07
0.00437511,1.05055e-06
0.00484131,1.08933e-06
0.00598888,4.74289e-06
0.00645508,6.22702e-06
0.00760265,1.53236e-05
0.00806885,1.90192e-05
0.00921642,4.16507e-05
0.00968262,5.08448e-05
0.0108302,0.000107143
0.0112964,0.000130014
0.012444,0.000270057
0.0129102,0.00032695
0.0140577,0.000675307
0.0145239,0.000816827
0.0156715,0.00168337
0.0161377,0.0020354
0.0172853,0.00419092
0.0177515,0.0050666
0.018899,0.0104285
0.0193652,0.0126067
0.0205128,0.0259444
0.020979,0.0313628
0.0221266,0.0645403
0.0225928,0.0780186
0.0237403,0.160548
0.0242065,0.194075
0.0253541,0.399367
0.0258203,0.482766
0.0269679,0.99343
0.0274341,1.20089
0.0285817,2.47117
0.0290479,2.98722
0.0301954,6.14708
0.0306616,7.43077
0.0318092,15.2911
0.0322754,18.4843
0.033423,38.0378
0.0338892,45.9814
0.0350367,94.6265
0.0355029,114.389
0.0366505,235.43
0.0371167,284.603
0.0382643,585.917
0.0387305,708.326
0.039878,1459.23
0.0403442,1764.29
0.0414918,3640.78
0.041958,4403.1
0.0431056,9124.46
0.0435718,11042.5
0.0447193,23123.7
0.0451855,28031.7
0.0463331,60244.6
0.0467993,73331.1
0.0479469,166682
0.0484131,204606
0.0495416,275627
0.05,304479
0.05,727542
0.0500191,685658
0.0504931,651628
0.0516406,567163
0.0539358,441868
0.0548682,390684
0.0571633,195407
0.0580957,116077
0.062686,42884.6
0.0645508,13150.3
0.0737313,4042.78
0.0774609,342.772
0.095822,101.509
0.103281,3.4853
0.121642,1.01963
0.129102,0.0178918
0.147463,0.00523228
0.154922,8.9053e-05
0.173283,2.74424e-05
0.180742,2.4012e-06
0.199103,2.72311e-06
0.206563,2.85466e-06
0.224924,2.85165e-06
0.232383,2.85015e-06
0.250744,2.84547e-06
0.258203,2.84329e-06
0.276564,2.8386e-06
0.284023,2.83641e-06
0.302385,2.83172e-06
0.309844,2.82953e-06
0.328205,2.82484e-06
0.335664,2.82266e-06
0.354025,2.81797e-06
0.361484,2.81578e-06
0.379845,2.81109e-06
0.387305,2.8089e-06
0.405666,2.80421e-06
0.413125,2.80203e-06
0.431486,2.79734e-06
0.438945,2.79515e-06
0.457306,2.79046e-06
0.464766,2.78827e-06
0.483127,2.78358e-06
0.490586,2.78139e-06
0.508947,2.7767e-06
0.516406,2.77451e-06
0.534767,2.76982e-06
0.542227,2.76763e-06
0.560588,2.76294e-06
0.568047,2.76075e-06
0.586408,2.75606e-06
0.593867,2.75387e-06
0.612228,2.74917e-06
0.619688,2.74698e-06
0.638049,2.74229e-06
0.645508,2.7401e-06
0.663869,2.7354e-06
0.671328,2.73321e-06
0.689689,2.72877e-06
0.697148,2.72669e-06
0.71551,2.77251e-06
0.722969,2.79103e-06
0.74133,1.27911e-05
0.748789,1.68614e-05
0.76715,0.00197164
0.774609,0.00276629
0.79297,0.383497
0.80043,0.538269
0.818791,37.8
0.82625,52.9483
0.835431,1483.11
0.83916,2064.51
0.84375,17236.9
0.845615,23404.7
0.84791,67100.5
0.848843,84861.5
0.849666,137230
0.85,191353
0.85,158513
0.850325,185028
0.850457,182433
0.851604,175663
0.85207,172909
0.853218,163881
0.853684,160218
0.854832,152797
0.855298,149786
0.856445,143543
0.856912,141010
0.858059,135668
0.858525,133499
0.859673,128864
0.860139,126983
0.861287,122917
0.861753,121266
0.8629,117666
0.863367,116204
0.864514,112989
0.86498,111683
0.866128,108790
0.866594,107615
0.867742,104993
0.868208,103928
0.869356,101534
0.869822,100562
0.870969,98362.1
0.871436,97468.4
0.872583,95431.3
0.873049,94603.9
0.874197,92703.6
0.874663,91931.7
0.875811,90145.1
0.876277,89419.3
0.877424,87725.1
0.877891,87036.9
0.879038,85415.5
0.879504,84756.9
0.880652,83191.9
0.881118,82556.1
0.882266,81034.7
0.882732,80416.7
0.88388,78921.9
0.884346,78314.6
0.885493,76823.2
0.885959,76217.4
0.887107,74703
0.887573,74087.7
0.888721,72518.6
0.889187,71881.1
0.890335,70216.2
0.890801,69539.8
0.891948,67723.3
0.892415,66985.2
0.893562,64935.9
0.894028,64103.3
0.895176,61696.2
0.895642,60718.1
0.89679,57747.7
0.897256,56540.7
0.898403,53312.4
0.89887,52001.9
0.899673,49760.4
0.9,44794.9
0.9,48851.6
0.900344,39710.4
0.900483,37642.3
0.902779,31241.1
0.903711,28638.2
0.908301,23307.1
0.910166,21139.7
0.914756,15842.4
0.916621,13689.2
0.925802,9823.26
0.929531,8252.21
0.947892,6093.04
0.955352,5215.63
0.973713,3375.29
0.981172,2627.58
1.01789,1814.53
1.03281,1484.14
1.06953,963.618
1.08445,752.12
1.12118,501.435
1.13609,399.579
1.17282,269.903
1.18773,217.215
1.22446,147.728
1.23938,119.496
1.2761,81.5688
1.29102,66.1591
1.32774,45.2518
1.34266,36.7571
1.37938,25.1687
1.3943,20.4603
1.43102,14.0174
1.44594,11.3997
1.48266,7.81052
1.49758,6.35225
1.5343,4.3492
1.54922,3.53535
1.58594,2.41365
1.60086,1.95791
1.63758,1.32379
1.6525,1.06615
1.68922,0.697291
1.70414,0.547429
1.74086,0.314621
1.75578,0.220036
1.7925,0.0853919
1.80742,0.0306707
1.84414,0.216823
1.85906,0.292441
1.89578,0.551638
1.9107,0.656926
1.94743,1.07994
1.96234,1.25177
1.99907,1.98683
2.01398,2.28542
2.05071,3.59033
2.06563,4.12038
2.10235,6.45346
2.11727,7.40115
2.15399,11.5839
2.16891,13.283
2.20563,20.795
2.22055,23.8464
2.25727,37.3667
2.27219,42.8586
2.30891,67.2792
2.32383,77.1989
2.36055,121.59
2.37547,139.621
2.41219,221.258
2.42711,254.419
2.46383,407.856
2.47875,470.181
2.51547,770.973
2.53039,893.151
2.56711,1536.63
2.58203,1797.99
2.61875,2867.06
2.63367,3301.36
2.65203,5270.2
2.65949,6069.89
2.66867,8798.32
2.6724,9906.45
2.68158,12657.5
2.68531,13774.8
2.6899,18009.1
2.69177,19728.5
2.69406,24319.3
2.695,26183.1
2.69729,29687.2
2.69822,31173.7
2.69937,34500.8
2.69988,35765.8
2.7,37841.3
2.7,41803.9
2.70103,43311.2
2.70145,43923.8
2.7026,46332.8
2.70306,47311.5
2.70421,49145.7
2.70468,49890.6
2.70583,51273
2.70629,51834.5
2.70744,52920.7
2.70791,53362
2.70905,54245.2
2.70952,54604.2
2.71067,55342.8
2.71113,55643
2.71228,56275.1
2.71275,56532.1
2.71389,57083.5
2.71436,57307.7
2.71551,57796.2
2.71597,57994.9
2.71712,58433.3
2.71759,58611.6
2.71874,59009
2.7192,59170.7
2.72035,59533.1
2.72082,59680.6
2.72196,60012.5
2.72243,60147.5
2.72358,60453.2
2.72404,60577.5
2.72519,60860.6
2.72566,60975.9
2.7268,61239.6
2.72727,61346.9
2.72842,61593.8
2.72888,61694.3
2.73003,61926.9
2.7305,62021.6
2.73165,62242
2.73211,62331.7
2.73326,62541.8
2.73373,62627.4
2.73487,62829.1
2.73534,62911.2
2.73649,63106.2
2.73695,63185.6
2.7381,63375.4
2.73857,63452.6
2.73971,63638.6
2.74018,63714.3
2.74133,63897.6
2.74179,63972.2
2.74294,64154
2.74341,64228
2.74456,64409
2.74502,64482.7
2.74617,64663.7
2.74664,64737.4
2.74778,64918.8
2.74825,64995.3
2.7494,65095.3
2.7499,65131.8
2.75,64195.7
2.75,65239.5
2.75105,63358.3
2.75148,63018.1
2.75262,60577.4
2.75309,59585.9
2.75539,55403.5
2.75632,53704.4
2.76091,48710.3
2.76277,46681.4
2.76736,40123.6
2.76923,37459.7
2.77382,31207
2.77568,28667.3
2.78027,23040.2
2.78214,20755.2
2.78673,16083.8
2.78859,14187.7
2.79318,10637.9
2.79505,9197.78
2.79964,6702.49
2.8015,5691.25
2.80609,4027.49
2.80796,3354.79
2.81255,2260.09
2.81441,1819.99
2.819,1060.83
2.82087,759.708
2.82546,317.411
2.82732,93.6538
2.83191,732.704
2.83378,972.718
2.83837,1807.42
2.84023,2114.84
2.84482,3347.97
2.84669,3799.66
2.85128,5676.44
2.85314,6367.15
2.85773,9148.48
2.8596,10184.3
2.86419,14060.7
2.86605,15529.3
2.87064,20503.4
2.87251,22426.8
2.8771,28271.1
2.87896,30576.2
2.88356,36944.8
2.88542,39495.6
2.89001,46098.2
2.89188,48766.6
2.89647,55445.4
2.89833,58155
2.90292,64851.8
2.90479,67571.9
2.90938,74271.7
2.91124,76993.8
2.91583,83693.9
2.9177,86416.2
2.92229,93116.2
2.92415,95838.5
2.92874,102538
2.93061,105261
2.9352,111960
2.93706,114683
2.94165,121382
2.94352,124105
2.94811,130804
2.94997,133526
2.95456,138730
2.95643,140845
2.95897,144194
2.96,145556
2.96,148206
2.96205,148272
2.96288,148300
2.96747,148461
2.96934,148528
2.97852,148724
2.98225,148806
2.99143,149068
2.99516,149177
3.00434,149438
3.00807,149547
3.01725,149808
3.02098,149917
3.03016,150177
3.03389,150286
3.04307,150546
3.0468,150654
3.05598,150914
3.05971,151022
3.06889,151281
3.07262,151390
3.0818,151648
3.08553,151757
3.09471,152015
3.09844,152123
3.10762,152380
3.11135,152489
3.12053,152746
3.12426,152854
3.13344,153110
3.13717,153219
3.14635,153474
3.15008,153583
3.15926,153838
3.16299,153946
3.17217,154201
3.1759,154309
3.18508,154563
3.18881,154672
3.19799,154925
3.20172,155033
3.2109,155286
3.21463,155395
3.22381,155647
3.22754,155755
3.23672,156008
3.24045,156116
3.24963,156367
3.25336,156475
3.26254,156726
3.26627,156835
3.27545,157085
3.27918,157193
3.28836,157443
3.29209,157551
3.30127,157801
3.305,157909
3.31418,158158
3.31791,158266
3.32709,158515
3.33082,158623
3.34,158871
3.34373,158979
3.35291,159227
3.35664,159334
3.36582,159582
3.36955,159690
3.37873,159936
3.38246,160044
3.39164,160291
3.39537,160398
3.40455,160644
3.40828,160752
3.41746,160998
3.42119,161105
3.43037,161350
3.4341,161458
3.44328,161703
3.44701,161811
3.45619,162055
3.45992,162163
3.4691,162406
3.47283,162514
3.48201,162757
3.48574,162865
3.49492,163108
3.49865,163216
3.50783,163458
3.51156,163566
3.52074,163808
3.52447,163916
3.53365,164157
3.53738,164265
3.54656,164506
3.55029,164614
3.55947,164855
3.5632,164963
3.57238,165203
3.57611,165311
3.58529,165551
3.58902,165659
3.5982,165899
3.60193,166006
3.61111,166246
3.61484,166353
3.62402,166592
3.62775,166700
3.63693,166939
3.64066,167047
3.64984,167285
3.65357,167393
3.66275,167631
3.66648,167739
3.67566,167976
3.67939,168084
3.68858,168322
3.6923,168429
3.70149,168667
3.70521,168774
3.7144,169011
3.71813,169119
3.72731,169356
3.73104,169463
3.74022,169700
3.74395,169807
3.75313,170044
3.75686,170151
3.76604,170387
3.76977,170495
3.77895,170731
3.78268,170838
3.79186,171074
3.79559,171181
3.80477,171417
3.8085,171524
3.81768,171760
3.82141,171867
3.83059,172102
3.83432,172210
3.8435,172445
3.84723,172552
3.85641,172787
3.86014,172894
3.86932,173129
3.87305,173237
3.88223,173471
3.88596,173579
3.89514,173813
3.89887,173920
3.90805,174155
3.91178,174262
3.92096,174496
3.92469,174604
3.93387,174838
3.9376,174945
3.94678,175179
3.95051,175287
3.95969,175521
3.96342,175628
3.9726,175862
3.97633,175970
3.98551,176203
3.98924,176311
3.99842,176545
4.00215,176652
4.01133,176886
4.01506,176993
4.02424,177227
4.02797,177335
4.03715,177568
4.04088,177676
4.05006,177910
4.05379,178017
4.06297,178251
4.0667,178359
4.07588,178593
4.07961,178700
4.08879,178934
4.09252,179042
4.1017,179276
4.10543,179383
4.11461,179617
4.11834,179725
4.12752,179959
4.13125,180067
4.14043,180301
4.14416,180409
4.15334,180643
4.15707,180751
4.16625,180985
4.16998,181093
4.17916,181328
4.18289,181435
4.19207,181670
4.1958,181778
4.20498,182013
4.20871,182121
4.21789,182356
4.22162,182464
4.2308,182699
4.23453,182807
4.24371,183043
4.24744,183151
4.25662,183387
4.26035,183494
4.26953,183731
4.27326,183838
4.28244,184075
4.28617,184183
4.29535,184420
4.29908,184527
4.30826,184765
4.31199,184872
4.32117,185110
4.3249,185218
4.33408,185456
4.33781,185563
4.34699,185801
4.35072,185909
4.3599,186148
4.36363,186256
4.37281,186495
4.37654,186602
4.38572,186842
4.38945,186950
4.39863,187189
4.40236,187297
4.41154,187537
4.41527,187645
4.42445,187886
4.42818,187994
4.43736,188227
4.44109,188335
4.45027,188579
4.454,188687
4.46318,188926
4.46691,189034
4.47609,189280
4.47982,189388
4.489,189636
4.49273,189744
4.50191,189987
4.50564,190095
4.51483,190339
4.51855,190447
4.52774,190692
4.53146,190800
4.54065,191045
4.54437,191153
4.55356,191399
4.55729,191507
4.56647,191753
4.5702,191861
4.57938,192108
4.58311,192216
4.59229,192464
4.59602,192572
4.6052,192820
4.60893,192928
4.61811,193177
4.62184,193285
4.63102,193534
4.63475,193643
4.64393,193893
4.64766,194001
4.65684,194252
4.66057,194360
4.66975,194611
4.67348,194719
4.68266,194972
4.68639,195080
4.69557,195333
4.6993,195441
4.70848,195694
4.71221,195803
4.72139,196057
4.72512,196165
4.7343,196420
4.73803,196528
4.74721,196784
4.75094,196892
4.76012,197149
4.76385,197257
4.77303,197514
4.77676,197623
4.78594,197880
4.78967,197989
4.79885,198247
4.80258,198356
4.81176,198615
4.81549,198724
4.82467,198984
4.8284,199092
4.83758,199353
4.84131,199462
4.85049,199722
4.85422,199831
4.8634,200092
4.86713,200201
4.87631,200465
4.88004,200574
4.88922,200837
4.89295,200946
4.90213,201212
4.90586,201321
4.91504,201586
4.91877,201695
4.92795,201961
4.93168,202070
4.94086,202336
4.94459,202445
4.95377,207439
4.9575,209422
4.95928,234517
4.96,244473
4.96,54563.1
4.9674,34674.3
4.97041,26556.6
4.97959,8682.57
4.98332,1386.92
5.00168,435.831
5.00914,47.5713
5.0275,14.3891
5.03496,0.843878
5.05332,0.255252
5.06078,0.0149696
5.07914,0.00452793
5.0866,0.000265547
5.10496,8.03213e-05
5.11242,4.71057e-06
5.13078,1.42484e-06
5.13824,8.35783e-08
5.1566,2.52967e-08
5.16406,1.50416e-09
5.18242,5.02785e-10
5.18988,8.29302e-11
5.20824,7.47263e-11
5.2157,7.03941e-11
5.23406,7.04716e-11
5.24152,7.0383e-11
5.25988,7.06005e-11
5.26734,7.05327e-11
5.2857,7.07669e-11
5.29316,7.06936e-11
5.31153,7.06872e-11
5.31898,7.05586e-11
5.33735,6.08697e-11
5.3448,6.64641e-11
5.36317,1.63203e-09
5.37063,2.29158e-09
5.38899,9.40455e-08
5.39645,1.3132e-07
5.41481,5.30391e-06
5.42227,7.40518e-06
5.44063,0.000298998
5.44809,0.000417453
5.46645,0.0168554
5.47391,0.023533
5.49227,0.950184
5.49973,1.32662
5.51809,27.8982
5.52555,38.6931
5.53473,370.763
5.53846,505.666
5.54305,2909.9
5.54491,3886.62
5.5495,10516.9
5.55137,13210.4
5.55366,35320
5.55459,44302.1
5.55689,71513.1
5.55782,82567.6
5.55897,119663
5.55944,134733
5.55984,156888
5.56,148752
5.56,165888
5.56075,126080
5.56105,116870
5.5622,88621.5
5.56266,77145.5
5.56381,55527.2
5.56428,46744.7
5.56542,33713.9
5.56589,28420.2
5.56704,20523.7
5.5675,17315.7
5.56865,12514.6
5.56912,10564.1
5.57027,7639.27
5.57073,6451.04
5.57188,4667.29
5.57235,3942.65
5.57349,2854.6
5.57396,2412.57
5.57511,1749.58
5.57557,1480.24
5.57672,1077.81
5.57719,914.319
5.57834,672.731
5.5788,574.585
5.57995,434.042
5.58042,376.946
5.58156,302.676
5.58203,272.504
5.58318,246.138
5.58364,235.427
5.58479,250.441
5.58526,256.541
5.5864,316.641
5.58687,341.057
5.58802,461.089
5.58848,509.852
5.58963,719.458
5.5901,804.61
5.59125,1155.53
5.59171,1298.09
5.59286,1876.88
5.59333,2112.01
5.59447,3061.24
5.59494,3446.87
5.59609,4999.86
5.59655,5630.76
5.5977,8167.87
5.59817,9198.57
5.59931,13337.6
5.59978,15019
5.60093,21757.9
5.60139,24495.6
5.60254,35433
5.60301,39876.3
5.60416,57536.1
5.60462,64710.4
5.60577,92975.2
5.60624,104458
5.60738,149014
5.60785,167115
5.609,207992
5.60946,224598
5.60984,265728
5.61,282437
5.61,144728
5.61077,130388
5.61108,124562
5.61222,96333.3
5.61269,84865.4
5.61499,57804.5
5.61592,46811
5.62051,31871
5.62237,25801.6
5.62696,14599.5
5.62883,10048.6
5.63801,6011.33
5.64174,4371.15
5.65092,2020.53
5.65465,1065.61
5.67301,492.658
5.68047,259.883
5.69883,104.15
5.70629,40.8814
5.72465,16.3965
5.73211,6.44908
5.75047,2.58688
5.75793,1.0178
5.77629,0.408273
5.78375,0.160642
5.80211,0.0644387
5.80957,0.0253547
5.82793,0.0101706
5.83539,0.00400184
5.85375,0.00160527
5.86121,0.000631627
5.87957,0.000253367
5.88703,9.96923e-05
5.90539,3.99899e-05
5.91285,1.57348e-05
5.93121,6.31177e-06
5.93867,2.4835e-06
5.95703,9.96213e-07
5.96449,3.91981e-07
5.98285,1.57237e-07
5.99031,6.18679e-08
6.00867,2.48173e-08
6.01613,9.76487e-09
6.03449,3.91702e-09
6.04195,1.54123e-09
6.06031,6.18239e-10
6.06777,2.43259e-10
6.08613,9.75793e-11
6.09359,3.83946e-11
6.11195,1.54013e-11
6.11941,6.05998e-12
6.13778,2.43086e-12
6.14523,9.56471e-13
6.1636,3.83673e-13
6.17105,1.50964e-13
6.18942,6.05566e-14
6.19688,2.38273e-14
6.21524,9.55791e-15
6.2227,3.76075e-15
6.24106,1.50856e-15
6.24852,5.93576e-16
6.26688,2.38103e-16
6.27434,9.36865e-17
6.2927,3.75808e-17
6.30016,1.47869e-17
6.31852,5.93153e-18
6.32598,2.33388e-18
6.34434,9.36199e-19
6.3518,3.68367e-19
6.37016,1.47764e-19
6.37762,5.81408e-20
6.39598,2.33222e-20
6.40344,9.17661e-21
6.4218,3.68105e-21
6.42926,1.44838e-21
6.44762,5.80995e-22
6.45508,2.28604e-22
6.47344,9.17009e-23
6.4809,3.60815e-23
6.49926,1.44736e-23
6.50672,5.695e-24
6.52508,2.28447e-24
6.53254,8.9888e-25
6.5509,3.60425e-25
6.55836,1.41669e-25
6.57672,5.646e-26
6.58418,2.18426e-26
6.60254,9.99612e-27
6.61,5.18324e-27

"x","y"
0,1e-50
0.00114757,1e-50
0.00161377,1e-50
0.00276134,1e-50
0.00322754,1e-50
0.00437511,1e-50
0.00484131,1e-50
0.00598888,1e-50
0.00645508,1e-50
0.00760265,1e-50
0.00806885,1e-50
0.00921642,1e-50
0.00968262,1e-50
0.0108302,1e-50
0.0112964,1e-50
0.012444,1e-50
0.0129102,1e-50
0.0140577,1e-50
0.0145239,1e-50
0.0156715,1e-50
0.0161377,1e-50
0.0172853,1e-50
0.0177515,1e-50
0.018899,1e-50
0.0193652,1e-50
0.0205128,1e-50
0.020979,1e-50
0.0221266,1e-50
0.0225928,1e-50
0.0237403,1e-50
0.0242065,1e-50
0.0253541,1e-50
0.0258203,1e-50
0.0269679,1e-50
0.0274341,1e-50
0.0285817,1e-50
0.0290479,1e-50
0.0301954,1e-50
0.0306616,1e-50
0.0318092,1e-50
0.0322754,1e-50
0.033423,1e-50
0.0338892,1e-50
0.0350367,1e-50
0.0355029,1e-50
0.0366505,1e-50
0.0371167,1e-50
0.0382643,1e-50
0.0387305,1e-50
0.039878,1e-50
0.0403442,1e-50
0.0414918,1e-50
0.041958,1e-50
0.0431056,1e-50
0.0435718,1e-50
0.0447193,1e-50
0.0451855,1e-50
0.0463331,1e-50
0.0467993,1e-50
0.0479469,1e-50
0.0484131,1e-50
0.0495416,1e-50
0.05,1e-50
0.05,6.93574e+17
0.0500191,2.80588e+16
0.0504931,1.04736e+16
0.0516406,2.73829e+14
0.0539358,5.52138e+10
0.0548682,6.70989e+08
0.0571633,6.97103e-34
0.0580957,1e-50
0.062686,1e-50
0.0645508,1e-50
0.0737313,1e-50
0.0774609,1e-50
0.095822,1e-50
0.103281,1e-50
0.121642,1e-50
0.129102,1e-50
0.147463,1e-50
0.154922,1e-50
0.173283,1e-50
0.180742,1e-50
0.199103,1e-50
0.206563,1e-50
0.224924,1e-50
0.232383,1e-50
0.250744,1e-50
0.258203,1e-50
0.276564,1e-50
0.284023,1e-50
0.302385,1e-50
0.309844,1e-50
0.328205,1e-50
0.335664,1e-50
0.354025,1e-50
0.361484,1e-50
0.379845,1e-50
0.387305,1e-50
0.405666,1e-50
0.413125,1e-50
0.431486,1e-50
0.438945,1e-50
0.457306,1e-50
0.464766,1e-50
0.483127,1e-50
0.490586,1e-50
0.508947,1e-50
0.516406,1e-50
0.534767,1e-50
0.542227,1e-50
0.560588,1e-50
0.568047,1e-50
0.586408,1e-50
0.593867,1e-50
0.612228,1e-50
0.619688,1e-50
0.638049,1e-50
0.645508,1e-50
0.663869,1e-50
0.671328,1e-50
0.689689,1e-50
0.697148,1e-50
0.71551,1e-50
0.722969,1e-50
0.74133,1e-50
0.748789,1e-50
0.76715,1e-50
0.774609,1e-50
0.79297,1e-50
0.80043,1e-50
0.818791,1e-50
0.82625,1e-50
0.835431,1e-50
0.83916,1e-50
0.84375,1.70099e-17
0.845615,0.00053054
0.84791,0.000908543
0.848843,0.00112631
0.849666,3.86659e-37
0.85,1e-50
0.85,1e-50
0.850325,1e-50
0.850457,1e-50
0.851604,1e-50
0.85207,1e-50
0.853218,1e-50
0.853684,1e-50
0.854832,1e-50
0.855298,1e-50
0.856445,1e-50
0.856912,1e-50
0.858059,1e-50
0.858525,1e-50
0.859673,1e-50
0.860139,1e-50
0.861287,1e-50
0.861753,1e-50
0.8629,1e-50
0.863367,1e-50
0.864514,1e-50
0.86498,1e-50
0.866128,1e-50
0.866594,1e-50
0.867742,1e-50
0.868208,1e-50
0.869356,1e-50
0.869822,1e-50
0.870969,1e-50
0.871436,1e-50
0.872583,1e-50
0.873049,1e-50
0.874197,1e-50
0.874663,1e-50
0.875811,1e-50
0.876277,1e-50
0.877424,1e-50
0.877891,1e-50
0.879038,1e-50
0.879504,1e-50
0.880652,1e-50
0.881118,1e-50
0.882266,1e-50
0.882732,1e-50
0.88388,1e-50
0.884346,1e-50
0.885493,1e-50
0.885959,1e-50
0.887107,1e-50
0.887573,1e-50
0.888721,1e-50
0.889187,1e-50
0.890335,1e-50
0.890801,1e-50
0.891948,1e-50
0.892415,1e-50
0.893562,1e-50
0.894028,1e-50
0.895176,1e-50
0.895642,1e-50
0.89679,1e-50
0.897256,1e-50
0.898403,1e-50
0.89887,1e-50
0.899673,1e-50
0.9,1e-50
0.9,1e-50
0.900344,1e-50
0.900483,1e-50
0.902779,1e-50
0.903711,1e-50
0.908301,1e-50
0.910166,1e-50
0.914756,1e-50
0.916621,1e-50
0.925802,1e-50
0.929531,1e-50
0.947892,1e-50
0.955352,1e-50
0.973713,1e-50
0.981172,1e-50
1.01789,1e-50
1.03281,1e-50
1.06953,1e-50
1.08445,1e-50
1.12118,1e-50
1.13609,1e-50
1.17282,1e-50
1.18773,1e-50
1.22446,1e-50
1.23938,1e-50
1.2761,1e-50
1.29102,1e-50
1.32774,1e-50
1.34266,1e-50
1.37938,1e-50
1.3943,1e-50
1.43102,1e-50
1.44594,1e-50
1.48266,1e-50
1.49758,1e-50
1.5343,1e-50
1.54922,1e-50
1.58594,1e-50
1.60086,1e-50
1.63758,1e-50
1.6525,1e-50
1.68922,1e-50
1.70414,1e-50
1.74086,1e-50
1.75578,1e-50
1.7925,1e-50
1.80742,1e-50
1.84414,1e-50
1.85906,1e-50
1.89578,1e-50
1.9107,1e-50
1.94743,1e-50
1.96234,1e-50
1.99907,1e-50
2.01398,1e-50
2.05071,1e-50
2.06563,1e-50
2.10235,1e-50
2.11727,1e-50
2.15399,1e-50
2.16891,1e-50
2.20563,1e-50
2.22055,1e-50
2.25727,1e-50
2.27219,1e-50
2.30891,1e-50
2.32383,1e-50
2.36055,1e-50
2.37547,1e-50
2.41219,1e-50
2.42711,1e-50
2.46383,1e-50
2.47875,1e-50
2.51547,1e-50
2.53039,1e-50
2.56711,1e-50
2.58203,1e-50
2.61875,1e-50
2.63367,1e-50
2.65203,1e-50
2.65949,1e-50
2.66867,1e-50
2.6724,1e-50
2.68158,1e-50
2.68531,1e-50
2.6899,1e-50
2.69177,1e-50
2.69406,1e-50
2.695,1e-50
2.69729,1e-50
2.69822,1e-50
2.69937,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70103,1e-50
2.70145,1e-50
2.7026,1e-50
2.70306,1e-50
2.70421,1e-50
2.70468,1e-50
2.70583,1e-50
2.70629,1e-50
2.70744,1e-50
2.70791,1e-50
2.70905,1e-50
2.70952,1e-50
2.71067,1e-50
2.71113,1e-50
2.71228,1e-50
2.71275,1e-50
2.71389,1e-50
2.71436,1e-50
2.71551,1e-50
2.71597,1e-50
2.71712,1e-50
2.71759,1e-50
2.71874,1e-50
2.7192,1e-50
2.72035,1e-50
2.72082,1e-50
2.72196,1e-50
2.72243,1e-50
2.72358,1e-50
2.72404,1e-50
2.72519,1e-50
2.72566,1e-50
2.7268,1e-50
2.72727,1e-50
2.72842,1e-50
2.72888,1e-50
2.73003,1e-50
2.7305,1e-50
2.73165,1e-50
2.73211,1e-50
2.73326,1e-50
2.73373,1e-50
2.73487,1e-50
2.73534,1e-50
2.73649,1e-50
2.73695,1e-50
2.7381,1e-50
2.73857,1e-50
2.73971,1e-50
2.74018,1e-50
2.74133,1e-50
2.74179,1e-50
2.74294,1e-50
2.74341,1e-50
2.74456,1e-50
2.74502,1e-50
2.74617,1e-50
2.74664,1e-50
2.74778,1e-50
2.74825,1e-50
2.7494,1e-50
2.7499,1e-50
2.75,1e-50
2.75,1e-50
2.75105,1e-50
2.75148,1e-50
2.75262,1e-50
2.75309,1e-50
2.75539,1e-50
2.75632,1e-50
2.76091,1e-50
2.76277,1e-50
2.76736,1e-50
2.76923,1e-50
2.77382,1e-50
2.77568,1e-50
2.78027,1e-50
2.78214,1e-50
2.78673,1e-50
2.78859,1e-50
2.79318,1e-50
2.79505,1e-50
2.79964,1e-50
2.8015,1e-50
2.80609,1e-50
2.80796,1e-50
2.81255,1e-50
2.81441,1e-50
2.819,1e-50
2.82087,1e-50
2.82546,1e-50
2.82732,1e-50
2.83191,1e-50
2.83378,1e-50
2.83837,1e-50
2.84023,1e-50
2.84482,1e-50
2.84669,1e-50
2.85128,1e-50
2.85314,1e-50
2.85773,1e-50
2.8596,1e-50
2.86419,1e-50
2.86605,1e-50
2.87064,1e-50
2.87251,1e-50
2.8771,1e-50
2.87896,1e-50
2.88356,1e-50
2.88542,1e-50
2.89001,1e-50
2.89188,1e-50
2.89647,1e-50
2.89833,1e-50
2.90292,1e-50
2.90479,1e-50
2.90938,1e-50
2.91124,1e-50
2.91583,1e-50
2.9177,1e-50
2.92229,1e-50
2.92415,1e-50
2.92874,1e-50
2.93061,1e-50
2.9352,1e-50
2.93706,1e-50
2.94165,1e-50
2.94352,1e-50
2.94811,7.24277e-41
2.94997,7.24277e-41
2.95456,2.57445e-12
2.95643,2.57445e-12
2.95897,1e-50
2.96,1e-50
2.96,1.56098e-29
2.96205,1.32259e-13
2.96288,1.93738
2.96747,0.255807
2.96934,6.43891
2.97852,7.16772
2.98225,7.52438
2.99143,6.99182
2.99516,4.96818
3.00434,5.20054
3.00807,5.45128
3.01725,5.65632
3.02098,5.7629
3.03016,5.98008
3.03389,6.11242
3.04307,6.33688
3.0468,6.47387
3.05598,6.70615
3.05971,6.85052
3.06889,7.09053
3.07262,7.24222
3.0818,7.56273
3.08553,7.72354
3.09471,7.9865
3.09844,8.15531
3.10762,8.42646
3.11135,8.60351
3.12053,8.88278
3.12426,9.06832
3.13344,9.35563
3.13717,9.54991
3.14635,9.84518
3.15008,10.0484
3.15926,10.3516
3.16299,10.564
3.17217,11.1024
3.1759,11.6845
3.18508,12.2041
3.18881,12.7266
3.19799,13.1945
3.20172,13.9641
3.2109,14.3852
3.21463,14.7132
3.22381,15.1484
3.22754,15.4908
3.23672,15.9405
3.24045,16.2978
3.24963,16.7622
3.25336,17.1349
3.26254,17.6146
3.26627,18.0031
3.27545,18.4984
3.27918,18.9033
3.28836,19.4148
3.29209,19.8366
3.30127,20.3648
3.305,20.8041
3.31418,21.3498
3.31791,21.8071
3.32709,22.371
3.33082,22.8469
3.34,23.43
3.34373,23.9252
3.35291,24.5284
3.35664,25.0435
3.36582,25.6681
3.36955,26.2039
3.37873,26.8511
3.38246,27.4083
3.39164,28.0797
3.39537,28.659
3.40455,29.3563
3.40828,29.9587
3.41746,30.6837
3.42119,31.3101
3.43037,32.065
3.4341,32.7163
3.44328,33.5035
3.44701,34.1808
3.45619,35.003
3.45992,35.7073
3.4691,36.5675
3.47283,37.3002
3.48201,38.2016
3.48574,38.9639
3.49492,39.9103
3.49865,40.7037
3.50783,41.699
3.51156,42.525
3.52074,43.5737
3.52447,44.4339
3.53365,45.541
3.53738,46.4372
3.54656,47.608
3.55029,48.5423
3.55947,49.7826
3.5632,50.757
3.57238,52.0733
3.57611,53.0901
3.58529,54.4894
3.58902,55.5512
3.5982,57.041
3.60193,58.1505
3.61111,59.739
3.61484,60.8993
3.62402,62.5955
3.62775,63.8097
3.63693,65.6234
3.64066,66.895
3.64984,68.8365
3.65357,70.1694
3.66275,72.25
3.66648,73.6484
3.67566,75.8802
3.67939,77.3487
3.68858,79.7448
3.6923,81.2883
3.70149,83.8629
3.70521,85.4867
3.7144,88.2549
3.71813,89.9649
3.72731,92.943
3.73104,94.7456
3.74022,97.9511
3.74395,99.8531
3.75313,103.305
3.75686,105.314
3.76604,109.032
3.76977,111.156
3.77895,115.163
3.78268,117.411
3.79186,121.729
3.79559,124.111
3.80477,128.765
3.8085,131.291
3.81768,136.309
3.82141,138.991
3.83059,144.401
3.83432,147.251
3.8435,153.085
3.84723,156.116
3.85641,162.407
3.86014,165.635
3.86932,172.419
3.87305,175.859
3.88223,183.176
3.88596,186.844
3.89514,194.736
3.89887,198.653
3.90805,207.164
3.91178,211.35
3.92096,220.53
3.92469,225.006
3.93387,234.909
3.9376,239.7
3.94678,250.383
3.95051,255.514
3.95969,267.039
3.96342,272.539
3.9726,284.974
3.97633,290.875
3.98551,304.292
3.98924,310.626
3.99842,325.106
4.00215,331.91
4.01133,347.538
4.01506,354.851
4.02424,371.722
4.02797,379.587
4.03715,397.802
4.04088,406.267
4.05006,425.935
4.05379,435.05
4.06297,456.293
4.0667,466.113
4.07588,489.062
4.07961,499.647
4.08879,524.443
4.09252,535.858
4.1017,562.657
4.10543,574.973
4.11461,603.942
4.11834,617.238
4.12752,648.56
4.13125,662.918
4.14043,696.794
4.14416,712.305
4.15334,748.953
4.15707,765.715
4.16625,805.371
4.16998,823.492
4.17916,866.415
4.18289,886.012
4.19207,932.481
4.1958,953.681
4.20498,1004
4.20871,1026.94
4.21789,1081.45
4.22162,1106.28
4.2308,1165.34
4.23453,1192.23
4.24371,1256.23
4.24744,1285.34
4.25662,1354.72
4.26035,1386.26
4.26953,1461.47
4.27326,1495.65
4.28244,1577.22
4.28617,1614.25
4.29535,1702.72
4.29908,1742.86
4.30826,1838.84
4.31199,1882.36
4.32117,1986.51
4.3249,2033.69
4.33408,2146.72
4.33781,2197.89
4.34699,2320.57
4.35072,2376.07
4.3599,2509.26
4.36363,2569.45
4.37281,2714.07
4.37654,2779.37
4.38572,2936.41
4.38945,3007.26
4.39863,3177.8
4.40236,3254.67
4.41154,3440.02
4.41527,3523.43
4.42445,3723.59
4.42818,3814.11
4.43736,4154.64
4.44109,4255.8
4.45027,4247.03
4.454,4350.65
4.46318,4881.59
4.46691,5000.89
4.47609,4981.42
4.47982,5103.34
4.489,5559.88
4.49273,5696.2
4.50191,6027.33
4.50564,6175.3
4.51483,6535.12
4.51855,6695.74
4.52774,7086.78
4.53146,7261.12
4.54065,7686.1
4.54437,7875.34
4.55356,8337.19
4.55729,8542.6
4.56647,9044.54
4.5702,9267.5
4.57938,9813
4.58311,10055
4.59229,10647.8
4.59602,10910.5
4.6052,11554.8
4.60893,11839.9
4.61811,12540
4.62184,12849.4
4.63102,13610.3
4.63475,13946
4.64393,14772.8
4.64766,15137.2
4.65684,16035.6
4.66057,16431.1
4.66975,17407.3
4.67348,17836.3
4.68266,18897
4.68639,19362.5
4.69557,20514.9
4.6993,21020
4.70848,22272
4.71221,22820
4.72139,24180
4.72512,24774.5
4.7343,26251.9
4.73803,26896.7
4.74721,28501.5
4.75094,29200.9
4.76012,30943.9
4.76385,31702.4
4.77303,33595.4
4.77676,34418
4.78594,36473.7
4.78967,37365.7
4.79885,39598
4.80258,40565.2
4.81176,42989
4.81549,44037.5
4.82467,46669.4
4.8284,47806.1
4.83758,50658.8
4.84131,51891.2
4.85049,57149.9
4.85422,58534.7
4.8634,57568
4.86713,59001.7
4.87631,66042.4
4.88004,67125.3
4.88922,91937.1
4.89295,105331
4.90213,93438.9
4.90586,85971.1
4.91504,3805.3
4.91877,1100.28
4.92795,1090.26
4.93168,1074.21
4.94086,994.615
4.94459,976.589
4.95377,3746.21
4.9575,4964.15
4.95928,8559.52
4.96,13020.1
4.96,1e-50
4.9674,1e-50
4.97041,1e-50
4.97959,1e-50
4.98332,1e-50
5.00168,1e-50
5.00914,1e-50
5.0275,1e-50
5.03496,1e-50
5.05332,1e-50
5.06078,1e-50
5.07914,1e-50
5.0866,1e-50
5.10496,1e-50
5.11242,1e-50
5.13078,1e-50
5.13824,1e-50
5.1566,1e-50
5.16406,1e-50
5.18242,1e-50
5.18988,1e-50
5.20824,1e-50
5.2157,1e-50
5.23406,1e-50
5.24152,1e-50
5.25988,1e-50
5.26734,1e-50
5.2857,1e-50
5.29316,1e-50
5.31153,1e-50
5.31898,1e-50
5.33735,1e-50
5.3448,1e-50
5.36317,1e-50
5.37063,1e-50
5.38899,1e-50
5.39645,1e-50
5.41481,1e-50
5.42227,1e-50
5.44063,1e-50
5.44809,1e-50
5.46645,1e-50
5.47391,1e-50
5.49227,1e-50
5.49973,1e-50
5.51809,1e-50
5.52555,1e-50
5.53473,1e-50
5.53846,1e-50
5.54305,1e-50
5.54491,1e-50
5.5495,1e-50
5.55137,1e-50
5.55366,1e-50
5.55459,1e-50
5.55689,1e-50
5.55782,1e-50
5.55897,1e-50
5.55944,1e-50
5.55984,1e-50
5.56,1e-50
5.56,1e-50
5.56075,1e-50
5.56105,1e-50
5.5622,1e-50
5.56266,1e-50
5.56381,1e-50
5.56428,1e-50
5.56542,1e-50
5.56589,1e-50
5.56704,1e-50
5.5675,1e-50
5.56865,1e-50
5.56912,1e-50
5.57027,1e-50
5.57073,1e-50
5.57188,1e-50
5.57235,1e-50
5.57349,1e-50
5.57396,1e-50
5.57511,1e-50
5.57557,1e-50
5.57672,1e-50
5.57719,1e-50
5.57834,1e-50
5.5788,1e-50
5.57995,1e-50
5.58042,1e-50
5.58156,1e-50
5.58203,1e-50
5.58318,1e-50
5.58364,1e-50
5.58479,1e-50
5.58526,1e-50
5.5864,1e-50
5.58687,1e-50
5.58802,1e-50
5.58848,1e-50
5.58963,1e-50
5.5901,1e-50
5.59125,1e-50
5.59171,1e-50
5.59286,1e-50
5.59333,1e-50
5.59447,1e-50
5.59494,1e-50
5.59609,1e-50
5.59655,1e-50
5.5977,1e-50
5.59817,1e-50
5.59931,1e-50
5.59978,1e-50
5.60093,1e-50
5.60139,1e-50
5.60254,1e-50
5.60301,1e-50
5.60416,1e-50
5.60462,1e-50
5.60577,1e-50
5.60624,1e-50
5.60738,1e-50
5.60785,1e-50
5.609,1e-50
5.60946,1e-50
5.60984,1e-50
5.61,1e-50
5.61,1e-50
5.61077,1e-50
5.61108,1e-50
5.61222,1e-50
5.61269,1e-50
5.61499,1e-50
5.61592,1e-50
5.62051,1e-50
5.62237,1e-50
5.62696,1e-50
5.62883,1e-50
5.63801,1e-50
5.64174,1e-50
5.65092,1e-50
5.65465,1e-50
5.67301,1e-50
5.68047,1e-50
5.69883,1e-50
5.70629,1e-50
5.72465,1e-50
5.73211,1e-50
5.75047,1e-50
5.75793,1e-50
5.77629,1e-50
5.78375,1e-50
5.80211,1e-50
5.80957,1e-50
5.82793,1e-50
5.83539,1e-50
5.85375,1e-50
5.86121,1e-50
5.87957,1e-50
5.88703,1e-50
5.90539,1e-50
5.91285,1e-50
5.93121,1e-50
5.93867,1e-50
5.95703,1e-50
5.96449,1e-50
5.98285,1e-50
5.99031,1e-50
6.00867,1e-50
6.01613,1e-50
6.03449,1e-50
6.04195,1e-50
6.06031,1e-50
6.06777,1e-50
6.08613,1e-50
6.09359,1e-50
6.11195,1e-50
6.11941,1e-50
6.13778,1e-50
6.14523,1e-50
6.1636,1e-50
6.17105,1e-50
6.18942,1e-50
6.19688,1e-50
6.21524,1e-50
6.2227,1e-50
6.24106,1e-50
6.24852,1e-50
6.26688,1e-50
6.27434,1e-50
6.2927,1e-50
6.30016,1e-50
6.31852,1e-50
6.32598,1e-50
6.34434,1e-50
6.3518,1e-50
6.37016,1e-50
6.37762,1e-50
6.39598,1e-50
6.40344,1e-50
6.4218,1e-50
6.42926,1e-50
6.44762,1e-50
6.45508,1e-50
6.47344,1e-50
6.4809,1e-50
6.49926,1e-50
6.50672,1e-50
6.52508,1e-50
6.53254,1e-50
6.5509,1e-50
6.55836,1e-50
6.57672,1e-50
6.58418,1e-50
6.60254,1e-50
6.61,1e-50



==> data/v3_images-3/x48_230-3.csv <==
"x","y"
0,1.92825e-06
0.00152001,1.73911e-06
0.00161377,1.72745e-06
0.00313378,9.97678e-07
0.00322754,9.52709e-07
0.00474755,1.08289e-06
0.00484131,1.09082e-06
0.00636132,5.9285e-06
0.00645508,6.22697e-06
0.00797509,1.82756e-05
0.00806885,1.90187e-05
0.00958886,4.89957e-05
0.00968262,5.08447e-05
0.0112026,0.000125415
0.0112964,0.000130014
0.0128164,0.000315509
0.0129102,0.000326951
0.0144302,0.000788369
0.0145239,0.00081683
0.0160439,0.00196461
0.0161377,0.00203541
0.0176577,0.00489052
0.0177515,0.00506662
0.0192715,0.0121687
0.0193652,0.0126068
0.0208852,0.0302732
0.020979,0.0313629
0.022499,0.0753083
0.0225928,0.0780189
0.0241128,0.187333
0.0242065,0.194076
0.0257266,0.465996
0.0258203,0.482768
0.0273403,1.15917
0.0274341,1.20089
0.0289541,2.88345
0.0290479,2.98723
0.0305679,7.17263
0.0306616,7.43079
0.0321816,17.8422
0.0322754,18.4844
0.0337954,44.384
0.0338892,45.9816
0.0354092,110.415
0.0355029,114.389
0.0370229,274.715
0.0371167,284.604
0.0386367,683.711
0.0387305,708.328
0.0402505,1702.95
0.0403442,1764.3
0.0418643,4249.81
0.041958,4403.12
0.043478,10656.8
0.0435718,11042.6
0.0450918,27044.8
0.0451855,28031.9
0.0467056,70699.6
0.0467993,73331.4
0.0483193,196980
0.0484131,204607
0.0499078,298677
0.05,304479
0.05,744557
0.0500253,689080
0.0515469,573771
0.0516406,566870
0.0546807,400916
0.0548682,390679
0.0579082,131976
0.0580957,116021
0.0641758,19095.7
0.0645508,13116.6
0.0767109,1082.38
0.0774609,339.19
0.101781,23.0828
0.103281,3.47813
0.127601,0.218626
0.129102,0.017855
0.153422,0.00111967
0.154922,8.88421e-05
0.179242,7.62724e-06
0.180742,2.62542e-06
0.205062,3.03207e-06
0.206563,3.05712e-06
0.230883,3.05959e-06
0.232383,3.05977e-06
0.256703,3.06016e-06
0.258203,3.06023e-06
0.282523,3.06062e-06
0.284023,3.0607e-06
0.308344,3.0611e-06
0.309844,3.0612e-06
0.334164,3.06162e-06
0.335664,3.06173e-06
0.359984,3.06215e-06
0.361484,3.06227e-06
0.385805,3.06268e-06
0.387305,3.06282e-06
0.411625,3.0632e-06
0.413125,3.06337e-06
0.437445,3.0637e-06
0.438945,3.06389e-06
0.463266,3.06414e-06
0.464766,3.06436e-06
0.489086,3.06449e-06
0.490586,3.06474e-06
0.514906,3.06473e-06
0.516406,3.06501e-06
0.540726,3.0648e-06
0.542227,3.06512e-06
0.566547,3.06468e-06
0.568047,3.06505e-06
0.592367,3.06433e-06
0.593867,3.06475e-06
0.618187,3.06373e-06
0.619688,3.06422e-06
0.644008,3.06292e-06
0.645508,3.06347e-06
0.669828,3.06196e-06
0.671328,3.06259e-06
0.695648,3.06137e-06
0.697148,3.06212e-06
0.721469,3.12542e-06
0.722969,3.13019e-06
0.747289,1.63256e-05
0.748789,1.71389e-05
0.773109,0.0026119
0.774609,0.00277214
0.79893,0.508151
0.80043,0.53936
0.82475,49.5286
0.82625,52.573
0.83841,1944.07
0.83916,2060.91
0.84524,22156.4
0.845615,23396
0.848655,81286
0.848843,84855.9
0.849933,154232
0.85,191352
0.85,158511
0.85043,182951
0.850457,182435
0.851977,173464
0.85207,172911
0.85359,160957
0.853684,160220
0.855204,150393
0.855298,149787
0.856818,141521
0.856912,141011
0.858432,133936
0.858525,133499
0.860045,127362
0.860139,126983
0.861659,121599
0.861753,121266
0.863273,116498
0.863367,116204
0.864887,111946
0.86498,111683
0.8665,107852
0.866594,107615
0.868114,104142
0.868208,103928
0.869728,100758
0.869822,100562
0.871342,97648.3
0.871436,97468.5
0.872956,94770.4
0.873049,94604
0.874569,92087.1
0.874663,91931.8
0.876183,89565.4
0.876277,89419.4
0.877797,87175.4
0.877891,87037
0.879411,84889.4
0.879504,84756.9
0.881024,82684
0.881118,82556.2
0.882638,80541
0.882732,80416.7
0.884252,78436.8
0.884346,78314.7
0.885866,76339.3
0.885959,76217.4
0.887479,74211.5
0.887573,74087.8
0.889093,72009.3
0.889187,71881.1
0.890707,69675.9
0.890801,69539.8
0.892321,67133.7
0.892415,66985.3
0.893935,64270.8
0.894028,64103.3
0.895548,60914.8
0.895642,60718.2
0.897162,56783.5
0.897256,56540.8
0.898776,52265.8
0.89887,52002
0.899934,49034.6
0.9,44793.9
0.9,48851.5
0.900455,38056.8
0.900483,37641.4
0.903523,29158
0.903711,28634.9
0.909791,21574.5
0.910166,21139
0.916246,14116.5
0.916621,13683.6
0.928781,8549.5
0.929531,8233.25
0.953851,5389.01
0.955352,5212.92
0.979672,2754.39
0.981172,2603.54
1.02981,1547.04
1.03281,1481.02
1.08145,793.003
1.08445,750.66
1.13309,419.236
1.13609,398.835
1.18473,227.376
1.18773,216.82
1.23637,124.938
1.23937,119.281
1.28802,69.1291
1.29102,66.0412
1.33966,38.3942
1.34266,36.6919
1.3913,21.3677
1.3943,20.4242
1.44294,11.9042
1.44594,11.3796
1.49458,6.63329
1.49758,6.34105
1.54622,3.69217
1.54922,3.52907
1.59786,2.04565
1.60086,1.95431
1.6495,1.1156
1.6525,1.06396
1.70114,0.575934
1.70414,0.54588
1.75278,0.237568
1.75578,0.218576
1.80442,0.0433068
1.80742,0.0325679
1.85606,0.280181
1.85906,0.295451
1.9077,0.64085
1.9107,0.662156
1.95934,1.22636
1.96234,1.26117
2.01098,2.24202
2.01398,2.30251
2.06262,4.0443
2.06562,4.15171
2.11427,7.26684
2.11727,7.45888
2.16591,13.0457
2.16891,13.39
2.21755,23.4279
2.22055,24.0462
2.26919,42.1221
2.27219,43.2349
2.32083,75.9066
2.32383,77.9164
2.37247,137.359
2.37547,141.013
2.42411,250.465
2.42711,257.183
2.47575,463.248
2.47875,475.876
2.52739,874.896
2.53039,899.103
2.57903,1633.1
2.58203,1685.15
2.59031,1908.91
2.63367,3279.94
2.65535,5657.11
2.65949,6181.89
2.67033,9421.13
2.6724,10019.9
2.68324,13224.6
2.68531,13828.8
2.69073,18825.7
2.69177,19776.6
2.69448,25185.9
2.695,26216.9
2.69771,30340.4
2.69822,31126.8
2.69958,35046.2
2.69984,35794
2.69997,38237.9
2.7,38704.2
2.7,41791.5
2.70122,43567.5
2.70145,43906.5
2.70281,46744.2
2.70306,47285.9
2.70442,49445.9
2.70468,49858.3
2.70603,51486
2.70629,51796.8
2.70765,53075.6
2.70791,53319.8
2.70926,54359.4
2.70952,54558
2.71087,55427.3
2.71113,55593.3
2.71249,56337.2
2.71275,56479.2
2.7141,57128.1
2.71436,57252
2.71572,57826.7
2.71597,57936.5
2.71733,58452.2
2.71759,58550.7
2.71894,59018.1
2.7192,59107.4
2.72056,59533.8
2.72082,59615.2
2.72217,60005.6
2.72243,60080.2
2.72378,60439.7
2.72404,60508.4
2.7254,60841.5
2.72566,60905.1
2.72701,61215.4
2.72727,61274.6
2.72863,61565.2
2.72888,61620.8
2.73024,61894.6
2.7305,61946.9
2.73185,62206.3
2.73211,62255.9
2.73347,62503.4
2.73373,62550.7
2.73508,62788.4
2.73534,62833.8
2.73669,63063.6
2.73695,63107.5
2.73831,63331.2
2.73857,63374
2.73992,63593.3
2.74018,63635.2
2.74154,63851.4
2.74179,63892.7
2.74315,64107.2
2.74341,64148.1
2.74476,64361.7
2.74502,64402.5
2.74638,64616.1
2.74664,64656.9
2.74799,64871.1
2.74825,64912
2.7496,65028.5
2.74986,65050.8
2.74998,65160
2.75,64113.4
2.75,65180.3
2.75124,63124.7
2.75148,62935.9
2.75283,60052.9
2.75309,59502.3
2.7558,54555.7
2.75632,53611.2
2.76174,47721.1
2.76277,46596.6
2.76819,38849.6
2.76923,37370.1
2.77465,29972.8
2.77568,28560.2
2.7811,21876.7
2.78214,20600.9
2.78756,14998.2
2.78859,13929.9
2.79401,9572.21
2.79505,8743.41
2.80047,5503.92
2.8015,4891.41
2.80692,2430.75
2.80796,1971.21
2.81338,822.31
2.81441,535.421
2.81983,2750.56
2.82087,3147.34
2.82629,5916.11
2.82732,6408.08
2.83274,10129.3
2.83378,10793.1
2.8392,15723.8
2.84023,16614.5
2.84565,22748.9
2.84669,23875.9
2.85211,30934.8
2.85314,32252.9
2.85856,39845.6
2.8596,41280.7
2.86502,49100.1
2.86605,50588.1
2.87147,58477.8
2.87251,59983.2
2.87793,67888.7
2.87896,69398.2
2.88438,77306.1
2.88542,78816.3
2.89084,86724.3
2.89188,88234.6
2.89729,96142.3
2.89833,97652.6
2.90375,105560
2.90479,107070
2.91021,114978
2.91124,116488
2.91666,124395
2.9177,125905
2.92312,133812
2.92415,135322
2.92957,143228
2.93061,144738
2.93603,152645
2.93706,154155
2.94248,162061
2.94352,163571
2.94894,171477
2.94997,172986
2.95539,179110
2.95643,180279
2.95943,184244
2.96,185001
2.96,187657
2.96242,187740
2.96288,187756
2.9683,187965
2.96934,188005
2.98018,188206
2.98225,188243
2.99309,188550
2.99516,188608
3.006,188915
3.00807,188973
3.01891,189280
3.02098,189338
3.03182,189645
3.03389,189703
3.04473,190009
3.0468,190067
3.05764,190374
3.05971,190431
3.07055,190738
3.07262,190795
3.08346,191102
3.08553,191159
3.09637,191465
3.09844,191523
3.10928,191829
3.11135,191886
3.12219,192192
3.12426,192249
3.1351,192554
3.13717,192611
3.14801,192917
3.15008,192974
3.16092,193279
3.16299,193335
3.17383,193640
3.1759,193697
3.18674,194002
3.18881,194058
3.19965,194362
3.20172,194419
3.21256,194723
3.21463,194779
3.22547,195083
3.22754,195139
3.23838,195442
3.24045,195498
3.25129,195801
3.25336,195856
3.2642,196159
3.26627,196215
3.27711,196517
3.27918,196572
3.29002,196874
3.29209,196929
3.30293,197230
3.305,197285
3.31584,197586
3.31791,197640
3.32875,197941
3.33082,197995
3.34166,198295
3.34373,198349
3.35457,198648
3.35664,198702
3.36748,199001
3.36955,199054
3.38039,199352
3.38246,199406
3.3933,199703
3.39537,199756
3.40621,200053
3.40828,200106
3.41912,200401
3.42119,200454
3.43203,200749
3.4341,200801
3.44494,201095
3.44701,201147
3.45785,201440
3.45992,201492
3.47076,201784
3.47283,201836
3.48367,202127
3.48574,202178
3.49658,202468
3.49865,202519
3.50949,202808
3.51156,202858
3.5224,203146
3.52447,203196
3.53531,203483
3.53738,203532
3.54822,203817
3.55029,203866
3.56113,204150
3.5632,204199
3.57404,204482
3.57611,204530
3.58695,204811
3.58902,204858
3.59986,205138
3.60193,205185
3.61277,205463
3.61484,205509
3.62568,205785
3.62775,205831
3.63859,206105
3.64066,206150
3.6515,206422
3.65357,206467
3.66441,206737
3.66648,206781
3.67732,207049
3.67939,207092
3.69023,207357
3.6923,207399
3.70314,207662
3.70521,207704
3.71605,207964
3.71813,208005
3.72896,208262
3.73104,208302
3.74187,208557
3.74395,208596
3.75479,208847
3.75686,208885
3.7677,209132
3.76977,209169
3.78061,209413
3.78268,209449
3.79352,209689
3.79559,209724
3.80643,209960
3.8085,209994
3.81934,210225
3.82141,210258
3.83225,210485
3.83432,210516
3.84516,210738
3.84723,210767
3.85807,210984
3.86014,211012
3.87098,211223
3.87305,211249
3.88389,211454
3.88596,211479
3.8968,211676
3.89887,211700
3.90971,211891
3.91178,211912
3.92262,212095
3.92469,212115
3.93553,212290
3.9376,212307
3.94844,212473
3.95051,212489
3.96135,212645
3.96342,212659
3.97426,212805
3.97633,212816
3.98717,212951
3.98924,212960
4.00008,213083
4.00215,213089
4.01299,213200
4.01506,213203
4.0259,213300
4.02797,213300
4.03881,213382
4.04088,213379
4.05172,213446
4.05379,213439
4.06463,213488
4.0667,213478
4.07754,213509
4.07961,213495
4.09045,213506
4.09252,213488
4.10336,213477
4.10543,213455
4.11627,213421
4.11834,213394
4.12918,213335
4.13125,213304
4.14209,213218
4.14416,213181
4.155,213066
4.15707,213023
4.16791,212877
4.16998,212829
4.18082,212648
4.18289,212594
4.19373,212377
4.1958,212316
4.20664,212060
4.20871,211992
4.21955,211694
4.22162,211618
4.23246,211274
4.23453,211191
4.24537,210799
4.24744,210707
4.25828,210263
4.26035,210162
4.27119,209662
4.27326,209552
4.2841,208992
4.28617,208873
4.29701,208249
4.29908,208119
4.30992,207428
4.31199,207287
4.32283,206524
4.3249,206373
4.33574,205534
4.33781,205370
4.34865,204451
4.35072,204276
4.36156,203274
4.36363,203086
4.37447,201996
4.37654,201795
4.38738,200615
4.38945,200400
4.40029,199126
4.40236,198898
4.4132,197529
4.41527,197287
4.42611,195820
4.42818,195564
4.43902,193741
4.44109,193423
4.46277,190218
4.46691,189681
4.48859,186308
4.49273,185745
4.50357,183310
4.50564,182899
4.51648,180769
4.51855,180417
4.52939,178206
4.53146,177841
4.5423,175554
4.54437,175178
4.55521,172819
4.55729,172433
4.56812,170009
4.5702,169612
4.58104,167128
4.58311,166721
4.59395,164183
4.59602,163768
4.60686,161179
4.60893,160757
4.61977,158123
4.62184,157693
4.63268,155019
4.63475,154584
4.64559,151874
4.64766,151434
4.6585,148694
4.66057,148249
4.67141,145486
4.67348,145039
4.68432,142258
4.68639,141809
4.69723,139019
4.6993,138570
4.71014,135779
4.71221,135331
4.72305,132548
4.72512,132103
4.73596,129336
4.73803,128895
4.74887,126156
4.75094,125722
4.76178,123025
4.76385,122600
4.77469,119966
4.77676,119552
4.7876,117006
4.78967,116604
4.80051,114174
4.80258,113789
4.81342,111493
4.81549,111126
4.82633,108970
4.8284,108624
4.83924,106612
4.84131,106290
4.85215,103819
4.85422,103409
4.8759,103143
4.88004,102876
4.88832,102916
4.90586,100352
4.91,101784
4.91,48085.3
4.91877,31872
4.92754,15998.2
4.93168,6373.03
4.94922,4275.9
4.9575,1346.47
4.96627,1157.32
4.97041,37.6905
4.97918,32.6167
4.98332,1.81434
5.00086,1.45936
5.00914,0.0916895
5.02668,0.0799127
5.03496,0.00193459
5.0525,0.00171525
5.06078,4.02683e-05
5.07832,3.56948e-05
5.0866,8.21374e-07
5.10414,7.269e-07
5.11242,1.70415e-08
5.12996,1.59341e-08
5.13824,2.23818e-09
5.15578,2.19515e-09
5.16406,2.14144e-09
5.1816,2.10686e-09
5.18988,2.08964e-09
5.20742,2.059e-09
5.2157,2.04373e-09
5.23324,2.01641e-09
5.24152,2.00299e-09
5.25906,1.97853e-09
5.26734,1.96668e-09
5.28488,1.94468e-09
5.29316,1.93415e-09
5.3107,1.914e-09
5.31898,1.90444e-09
5.33652,1.87002e-09
5.3448,1.85314e-09
5.36234,1.79121e-09
5.37063,1.76769e-09
5.38816,8.5829e-08
5.39645,1.27003e-07
5.41398,4.89405e-06
5.42227,7.22689e-06
5.4398,0.00027596
5.44809,0.000407469
5.46562,0.0155567
5.47391,0.0229702
5.49145,0.876973
5.49973,1.29489
5.51727,24.497
5.52555,35.2891
5.53432,344.333
5.53846,489.221
5.54284,2784.62
5.54491,3875.1
5.5493,10166.9
5.55137,13125.5
5.55356,34277
5.55459,44281.2
5.55679,70251.6
5.55782,82498.7
5.55892,117969
5.55944,134722
5.55982,155891
5.56,148752
5.56,165888
5.56071,127097
5.56105,116866
5.56215,89887.6
5.56266,77151.3
5.56376,56498.8
5.56428,46748.1
5.56537,34299.6
5.56589,28422.3
5.56699,20878.6
5.5675,17316.9
5.5686,12730.4
5.56912,10564.9
5.57021,7770.74
5.57073,6451.51
5.57183,4747.47
5.57235,3942.93
5.57344,2903.5
5.57396,2412.75
5.57506,1779.38
5.57557,1480.35
5.57667,1095.9
5.57719,914.383
5.57828,683.589
5.5788,574.623
5.5799,440.358
5.58042,376.968
5.58151,306.013
5.58203,272.514
5.58312,247.32
5.58364,235.428
5.58474,249.761
5.58526,256.533
5.58635,313.931
5.58687,341.039
5.58797,455.68
5.58848,509.819
5.58958,710.014
5.5901,804.554
5.59119,1139.72
5.59171,1298
5.59281,1850.81
5.59333,2111.86
5.59442,3018.48
5.59494,3446.62
5.59604,4929.9
5.59655,5630.35
5.59765,8053.57
5.59817,9197.91
5.59926,13151.1
5.59978,15017.9
5.60088,21454.3
5.60139,24493.8
5.60249,34940.3
5.60301,39873.5
5.6041,56740.5
5.60462,64705.8
5.60572,91702
5.60624,104450
5.60733,147007
5.60785,167104
5.60895,206150
5.60946,224578
5.60983,263878
5.61,282437
5.61,144728
5.61073,131031
5.61108,124560
5.61217,97593
5.61269,84847.1
5.61488,58993.7
5.61592,46745.3
5.6203,32518.6
5.62237,25839.6
5.62676,15093.9
5.62883,9985.36
5.6376,6165.34
5.64174,4400.27
5.65051,2120.44
5.65465,1039.85
5.67219,502.931
5.68047,264.868
5.69801,111.91
5.70629,41.6648
5.72383,17.617
5.73211,6.57265
5.74965,2.77941
5.75793,1.0373
5.77547,0.438657
5.78375,0.163719
5.80129,0.0692343
5.80957,0.0258405
5.82711,0.0109275
5.83539,0.00407851
5.85293,0.00172474
5.86121,0.000643728
5.87875,0.000272222
5.88703,0.000101602
5.90457,4.2966e-05
5.91285,1.60363e-05
5.93039,6.7815e-06
5.93867,2.53108e-06
5.95621,1.07035e-06
5.96449,3.99491e-07
5.98203,1.68938e-07
5.99031,6.30533e-08
6.00785,2.66642e-08
6.01613,9.95196e-09
6.03367,4.20853e-09
6.04195,1.57076e-09
6.05949,6.64249e-10
6.06777,2.4792e-10
6.08531,1.04841e-10
6.09359,3.91302e-11
6.11113,1.65475e-11
6.11941,6.17608e-12
6.13695,2.61177e-12
6.14523,9.74796e-13
6.16277,4.12226e-13
6.17105,1.53856e-13
6.18859,6.50633e-14
6.19688,2.42838e-14
6.21441,1.02692e-14
6.2227,3.83281e-15
6.24023,1.62083e-15
6.24852,6.04948e-16
6.26605,2.55823e-16
6.27434,9.54815e-17
6.29187,4.03776e-17
6.30016,1.50702e-17
6.3177,6.37296e-18
6.32598,2.3786e-18
6.34352,1.00587e-18
6.3518,3.75424e-19
6.36934,1.58761e-19
6.37762,5.92548e-20
6.39516,2.50579e-20
6.40344,9.35243e-21
6.42098,3.95499e-21
6.42926,1.47613e-21
6.4468,6.24233e-22
6.45508,2.32984e-22
6.47262,9.85252e-23
6.4809,3.67728e-23
6.49844,1.55507e-23
6.50672,5.80407e-24
6.52426,2.45445e-24
6.53254,9.16096e-25
6.55008,3.87264e-25
6.55836,1.44433e-25
6.5759,6.07526e-26
6.58418,2.22783e-26
6.60172,1.05208e-26
6.61,5.17713e-27

"x","y"
0,1e-50
0.00152001,1e-50
0.00161377,1e-50
0.00313378,1e-50
0.00322754,1e-50
0.00474755,1e-50
0.00484131,1e-50
0.00636132,1e-50
0.00645508,1e-50
0.00797509,1e-50
0.00806885,1e-50
0.00958886,1e-50
0.00968262,1e-50
0.0112026,1e-50
0.0112964,1e-50
0.0128164,1e-50
0.0129102,1e-50
0.0144302,1e-50
0.0145239,1e-50
0.0160439,1e-50
0.0161377,1e-50
0.0176577,1e-50
0.0177515,1e-50
0.0192715,1e-50
0.0193652,1e-50
0.0208852,1e-50
0.020979,1e-50
0.022499,1e-50
0.0225928,1e-50
0.0241128,1e-50
0.0242065,1e-50
0.0257266,1e-50
0.0258203,1e-50
0.0273403,1e-50
0.0274341,1e-50
0.0289541,1e-50
0.0290479,1e-50
0.0305679,1e-50
0.0306616,1e-50
0.0321816,1e-50
0.0322754,1e-50
0.0337954,1e-50
0.0338892,1e-50
0.0354092,1e-50
0.0355029,1e-50
0.0370229,1e-50
0.0371167,1e-50
0.0386367,1e-50
0.0387305,1e-50
0.0402505,1e-50
0.0403442,1e-50
0.0418643,1e-50
0.041958,1e-50
0.043478,1e-50
0.0435718,1e-50
0.0450918,1e-50
0.0451855,1e-50
0.0467056,1e-50
0.0467993,1e-50
0.0483193,1e-50
0.0484131,1e-50
0.0499078,1e-50
0.05,1e-50
0.05,2.64135e+18
0.0500253,5.55075e+16
0.0515469,2.34817e+14
0.0516406,1.70103e+14
0.0546807,3.21177e+09
0.0548682,1.6419e+09
0.0579082,2.75581e-47
0.0580957,1e-50
0.0641758,1e-50
0.0645508,1e-50
0.0767109,1e-50
0.0774609,1e-50
0.101781,1e-50
0.103281,1e-50
0.127601,1e-50
0.129102,1e-50
0.153422,1e-50
0.154922,1e-50
0.179242,1e-50
0.180742,1e-50
0.205062,1e-50
0.206563,1e-50
0.230883,1e-50
0.232383,1e-50
0.256703,1e-50
0.258203,1e-50
0.282523,1e-50
0.284023,1e-50
0.308344,1e-50
0.309844,1e-50
0.334164,1e-50
0.335664,1e-50
0.359984,1e-50
0.361484,1e-50
0.385805,1e-50
0.387305,1e-50
0.411625,1e-50
0.413125,1e-50
0.437445,1e-50
0.438945,1e-50
0.463266,1e-50
0.464766,1e-50
0.489086,1e-50
0.490586,1e-50
0.514906,1e-50
0.516406,1e-50
0.540726,1e-50
0.542227,1e-50
0.566547,1e-50
0.568047,1e-50
0.592367,1e-50
0.593867,1e-50
0.618187,1e-50
0.619688,1e-50
0.644008,1e-50
0.645508,1e-50
0.669828,1e-50
0.671328,1e-50
0.695648,1e-50
0.697148,1e-50
0.721469,1e-50
0.722969,1e-50
0.747289,1e-50
0.748789,1e-50
0.773109,1e-50
0.774609,1e-50
0.79893,1e-50
0.80043,1e-50
0.82475,1e-50
0.82625,1e-50
0.83841,1e-50
0.83916,1e-50
0.84524,1.0254e-06
0.845615,0.000532425
0.848655,0.00115489
0.848843,0.00120926
0.849933,5.43682e-48
0.85,1e-50
0.85,1e-50
0.85043,1e-50
0.850457,1e-50
0.851977,1e-50
0.85207,1e-50
0.85359,1e-50
0.853684,1e-50
0.855204,1e-50
0.855298,1e-50
0.856818,1e-50
0.856912,1e-50
0.858432,1e-50
0.858525,1e-50
0.860045,1e-50
0.860139,1e-50
0.861659,1e-50
0.861753,1e-50
0.863273,1e-50
0.863367,1e-50
0.864887,1e-50
0.86498,1e-50
0.8665,1e-50
0.866594,1e-50
0.868114,1e-50
0.868208,1e-50
0.869728,1e-50
0.869822,1e-50
0.871342,1e-50
0.871436,1e-50
0.872956,1e-50
0.873049,1e-50
0.874569,1e-50
0.874663,1e-50
0.876183,1e-50
0.876277,1e-50
0.877797,1e-50
0.877891,1e-50
0.879411,1e-50
0.879504,1e-50
0.881024,1e-50
0.881118,1e-50
0.882638,1e-50
0.882732,1e-50
0.884252,1e-50
0.884346,1e-50
0.885866,1e-50
0.885959,1e-50
0.887479,1e-50
0.887573,1e-50
0.889093,1e-50
0.889187,1e-50
0.890707,1e-50
0.890801,1e-50
0.892321,1e-50
0.892415,1e-50
0.893935,1e-50
0.894028,1e-50
0.895548,1e-50
0.895642,1e-50
0.897162,1e-50
0.897256,1e-50
0.898776,1e-50
0.89887,1e-50
0.899934,1e-50
0.9,1e-50
0.9,1e-50
0.900455,1e-50
0.900483,1e-50
0.903523,1e-50
0.903711,1e-50
0.909791,1e-50
0.910166,1e-50
0.916246,1e-50
0.916621,1e-50
0.928781,1e-50
0.929531,1e-50
0.953851,1e-50
0.955352,1e-50
0.979672,1e-50
0.981172,1e-50
1.02981,1e-50
1.03281,1e-50
1.08145,1e-50
1.08445,1e-50
1.13309,1e-50
1.13609,1e-50
1.18473,1e-50
1.18773,1e-50
1.23637,1e-50
1.23937,1e-50
1.28802,1e-50
1.29102,1e-50
1.33966,1e-50
1.34266,1e-50
1.3913,1e-50
1.3943,1e-50
1.44294,1e-50
1.44594,1e-50
1.49458,1e-50
1.49758,1e-50
1.54622,1e-50
1.54922,1e-50
1.59786,1e-50
1.60086,1e-50
1.6495,1e-50
1.6525,1e-50
1.70114,1e-50
1.70414,1e-50
1.75278,1e-50
1.75578,1e-50
1.80442,1e-50
1.80742,1e-50
1.85606,1e-50
1.85906,1e-50
1.9077,1e-50
1.9107,1e-50
1.95934,1e-50
1.96234,1e-50
2.01098,1e-50
2.01398,1e-50
2.06262,1e-50
2.06562,1e-50
2.11427,1e-50
2.11727,1e-50
2.16591,1e-50
2.16891,1e-50
2.21755,1e-50
2.22055,1e-50
2.26919,1e-50
2.27219,1e-50
2.32083,1e-50
2.32383,1e-50
2.37247,1e-50
2.37547,1e-50
2.42411,1e-50
2.42711,1e-50
2.47575,1e-50
2.47875,1e-50
2.52739,1e-50
2.53039,1e-50
2.57903,1e-50
2.58203,1e-50
2.59031,1e-50
2.63367,1e-50
2.65535,1e-50
2.65949,1e-50
2.67033,1e-50
2.6724,1e-50
2.68324,1e-50
2.68531,1e-50
2.69073,1e-50
2.69177,1e-50
2.69448,1e-50
2.695,1e-50
2.69771,1e-50
2.69822,1e-50
2.69958,1e-50
2.69984,1e-50
2.69997,1e-50
2.7,1e-50
2.7,1e-50
2.70122,1e-50
2.70145,1e-50
2.70281,1e-50
2.70306,1e-50
2.70442,1e-50
2.70468,1e-50
2.70603,1e-50
2.70629,1e-50
2.70765,1e-50
2.70791,1e-50
2.70926,1e-50
2.70952,1e-50
2.71087,1e-50
2.71113,1e-50
2.71249,1e-50
2.71275,1e-50
2.7141,1e-50
2.71436,1e-50
2.71572,1e-50
2.71597,1e-50
2.71733,1e-50
2.71759,1e-50
2.71894,1e-50
2.7192,1e-50
2.72056,1e-50
2.72082,1e-50
2.72217,1e-50
2.72243,1e-50
2.72378,1e-50
2.72404,1e-50
2.7254,1e-50
2.72566,1e-50
2.72701,1e-50
2.72727,1e-50
2.72863,1e-50
2.72888,1e-50
2.73024,1e-50
2.7305,1e-50
2.73185,1e-50
2.73211,1e-50
2.73347,1e-50
2.73373,1e-50
2.73508,1e-50
2.73534,1e-50
2.73669,1e-50
2.73695,1e-50
2.73831,1e-50
2.73857,1e-50
2.73992,1e-50
2.74018,1e-50
2.74154,1e-50
2.74179,1e-50
2.74315,1e-50
2.74341,1e-50
2.74476,1e-50
2.74502,1e-50
2.74638,1e-50
2.74664,1e-50
2.74799,1e-50
2.74825,1e-50
2.7496,1e-50
2.74986,1e-50
2.74998,1e-50
2.75,1e-50
2.75,1e-50
2.75124,1e-50
2.75148,1e-50
2.75283,1e-50
2.75309,1e-50
2.7558,1e-50
2.75632,1e-50
2.76174,1e-50
2.76277,1e-50
2.76819,1e-50
2.76923,1e-50
2.77465,1e-50
2.77568,1e-50
2.7811,1e-50
2.78214,1e-50
2.78756,1e-50
2.78859,1e-50
2.79401,1e-50
2.79505,1e-50
2.80047,1e-50
2.8015,1e-50
2.80692,1e-50
2.80796,1e-50
2.81338,1e-50
2.81441,1e-50
2.81983,1e-50
2.82087,1e-50
2.82629,1e-50
2.82732,1e-50
2.83274,1e-50
2.83378,1e-50
2.8392,1e-50
2.84023,1e-50
2.84565,1e-50
2.84669,1e-50
2.85211,1e-50
2.85314,1e-50
2.85856,1e-50
2.8596,1e-50
2.86502,1e-50
2.86605,1e-50
2.87147,1e-50
2.87251,1e-50
2.87793,1e-50
2.87896,1e-50
2.88438,1e-50
2.88542,1e-50
2.89084,1e-50
2.89188,1e-50
2.89729,1e-50
2.89833,1e-50
2.90375,1e-50
2.90479,1e-50
2.91021,1e-50
2.91124,1e-50
2.91666,1e-50
2.9177,1e-50
2.92312,6.70034e-06
2.92415,793.085
2.92957,2846.57
2.93061,14024
2.93603,55978.1
2.93706,64529.1
2.94248,183603
2.94352,190196
2.94894,645453
2.94997,815129
2.95539,1.73919e+06
2.95643,2.01257e+06
2.95943,2.86047e+06
2.96,3.06037e+06
2.96,0.217774
2.96242,929441
2.96288,2.04078e+07
2.9683,1.26755e+07
2.96934,1.15245e+07
2.98018,5.57202e+06
2.98225,4.83262e+06
2.99309,5.2965e+06
2.99516,5.39129e+06
3.006,5.57158e+06
3.00807,5.60681e+06
3.01891,5.82394e+06
3.02098,5.86658e+06
3.03182,6.08971e+06
3.03389,6.13341e+06
3.04473,6.36558e+06
3.0468,6.41097e+06
3.05764,6.6522e+06
3.05971,6.69927e+06
3.07055,6.94987e+06
3.07262,6.99867e+06
3.08346,7.2589e+06
3.08553,7.30947e+06
3.09637,7.57962e+06
3.09844,7.63202e+06
3.10928,7.91237e+06
3.11135,7.96663e+06
3.12219,8.25747e+06
3.12426,8.31364e+06
3.1351,8.61527e+06
3.13717,8.67339e+06
3.14801,8.98609e+06
3.15008,9.04621e+06
3.16092,9.37028e+06
3.16299,9.43244e+06
3.17383,9.76817e+06
3.1759,9.83242e+06
3.18674,1.01801e+07
3.18881,1.02465e+07
3.19965,1.06064e+07
3.20172,1.0675e+07
3.21256,1.10474e+07
3.21463,1.11182e+07
3.22547,1.15035e+07
3.22754,1.15765e+07
3.23838,1.1975e+07
3.24045,1.20502e+07
3.25129,1.24621e+07
3.25336,1.25397e+07
3.2642,1.29653e+07
3.26627,1.30452e+07
3.27711,1.34847e+07
3.27918,1.3567e+07
3.29002,1.40208e+07
3.29209,1.41055e+07
3.30293,1.45739e+07
3.305,1.46609e+07
3.31584,1.5144e+07
3.31791,1.52336e+07
3.32875,1.57317e+07
3.33082,1.58236e+07
3.34166,1.6337e+07
3.34373,1.64314e+07
3.35457,1.69602e+07
3.35664,1.70571e+07
3.36748,1.76016e+07
3.36955,1.77009e+07
3.38039,1.82613e+07
3.38246,1.8363e+07
3.3933,1.89394e+07
3.39537,1.90435e+07
3.40621,1.96361e+07
3.40828,1.97426e+07
3.41912,2.03514e+07
3.42119,2.04603e+07
3.43203,2.10855e+07
3.4341,2.11967e+07
3.44494,2.18383e+07
3.44701,2.19518e+07
3.45785,2.26098e+07
3.45992,2.27255e+07
3.47076,2.34e+07
3.47283,2.35177e+07
3.48367,2.42086e+07
3.48574,2.43284e+07
3.49658,2.50355e+07
3.49865,2.51572e+07
3.50949,2.58804e+07
3.51156,2.60039e+07
3.5224,2.6743e+07
3.52447,2.68682e+07
3.53531,2.76229e+07
3.53738,2.77496e+07
3.54822,2.85195e+07
3.55029,2.86476e+07
3.56113,2.94324e+07
3.5632,2.95615e+07
3.57404,3.03607e+07
3.57611,3.04908e+07
3.58695,3.13037e+07
3.58902,3.14345e+07
3.59986,3.22605e+07
3.60193,3.23917e+07
3.61277,3.32299e+07
3.61484,3.33612e+07
3.62568,3.42109e+07
3.62775,3.4342e+07
3.63859,3.5202e+07
3.64066,3.53326e+07
3.6515,3.62017e+07
3.65357,3.63314e+07
3.66441,3.72085e+07
3.66648,3.73368e+07
3.67732,3.82203e+07
3.67939,3.83468e+07
3.69023,3.92351e+07
3.6923,3.93593e+07
3.70314,4.02506e+07
3.70521,4.0372e+07
3.71605,4.12643e+07
3.71813,4.13823e+07
3.72896,4.22734e+07
3.73104,4.23874e+07
3.74187,4.32748e+07
3.74395,4.33841e+07
3.75479,4.42653e+07
3.75686,4.43692e+07
3.7677,4.52412e+07
3.76977,4.53389e+07
3.78061,4.61986e+07
3.78268,4.62893e+07
3.79352,4.71333e+07
3.79559,4.72161e+07
3.80643,4.80406e+07
3.8085,4.81147e+07
3.81934,4.89157e+07
3.82141,4.898e+07
3.83225,4.97532e+07
3.83432,4.98068e+07
3.84516,5.05475e+07
3.84723,5.05892e+07
3.85807,5.12926e+07
3.86014,5.13213e+07
3.87098,5.1982e+07
3.87305,5.19965e+07
3.88389,5.26089e+07
3.88596,5.26081e+07
3.8968,5.31664e+07
3.89887,5.31489e+07
3.90971,5.36468e+07
3.91178,5.36115e+07
3.92262,5.40424e+07
3.92469,5.39879e+07
3.93553,5.43451e+07
3.9376,5.42701e+07
3.94844,5.45468e+07
3.95051,5.445e+07
3.96135,5.46389e+07
3.96342,5.45191e+07
3.97426,5.4613e+07
3.97633,5.44689e+07
3.98717,5.44607e+07
3.98924,5.42911e+07
4.00008,5.41735e+07
4.00215,5.39774e+07
4.01299,5.37436e+07
4.01506,5.35199e+07
4.0259,5.31632e+07
4.02797,5.29113e+07
4.03881,5.24256e+07
4.04088,5.21449e+07
4.05172,5.15247e+07
4.05379,5.12147e+07
4.06463,5.04557e+07
4.0667,5.01163e+07
4.07754,4.92149e+07
4.07961,4.88464e+07
4.09045,4.78007e+07
4.09252,4.74037e+07
4.10336,4.62131e+07
4.10543,4.57887e+07
4.11627,4.44549e+07
4.11834,4.40044e+07
4.12918,4.2531e+07
4.13125,4.20566e+07
4.14209,4.04497e+07
4.14416,3.99539e+07
4.155,3.82223e+07
4.15707,3.77083e+07
4.16791,3.58636e+07
4.16998,3.53351e+07
4.18082,3.33922e+07
4.18289,3.28535e+07
4.19373,3.08301e+07
4.1958,3.02861e+07
4.20664,2.8203e+07
4.20871,2.76591e+07
4.21955,2.55398e+07
4.22162,2.50017e+07
4.23246,2.28723e+07
4.23453,2.23462e+07
4.24537,2.02345e+07
4.24744,1.97265e+07
4.25828,1.76614e+07
4.26035,1.71777e+07
4.27119,1.51885e+07
4.27326,1.47349e+07
4.2841,1.28498e+07
4.28617,1.24315e+07
4.29701,1.06765e+07
4.29908,1.0298e+07
4.30992,8.69554e+06
4.31199,8.36021e+06
4.32283,6.9281e+06
4.3249,6.63794e+06
4.33574,5.38799e+06
4.33781,5.14352e+06
4.34865,4.08078e+06
4.35072,3.88096e+06
4.36156,3.00331e+06
4.36363,2.84551e+06
4.37447,2.14374e+06
4.37654,2.02394e+06
4.38738,1.48251e+06
4.38945,1.39549e+06
4.40029,993881
4.40236,933718
4.4132,647965
4.41527,608397
4.42611,417083
4.42818,392898
4.43902,239295
4.44109,222032
4.46277,116811
4.46691,106562
4.48859,56882.4
4.49273,52320.8
4.50357,36437.5
4.50564,34325.8
4.51648,26085.2
4.51855,24889.8
4.52939,18549.2
4.53146,17648.7
4.5423,12966.7
4.54437,12309.9
4.55521,8911.94
4.55729,8440.93
4.56812,6019.12
4.5702,5687.47
4.58104,3992.89
4.58311,3763.69
4.59395,2600
4.59602,2444.64
4.60686,1660.73
4.60893,1557.5
4.61977,1039.82
4.62184,972.641
4.63268,637.617
4.63475,594.831
4.64559,382.576
4.64766,355.939
4.6585,224.449
4.66057,208.251
4.67141,128.687
4.67348,119.075
4.68432,71.974
4.68639,66.4171
4.69723,39.4623
4.6993,36.3177
4.71014,21.4386
4.71221,19.6804
4.72305,11.4893
4.72512,10.518
4.73596,6.91758
4.73803,6.32482
4.74887,3.5208
4.75094,3.2195
4.76178,1.11117
4.76385,1.01451
4.77469,0.72638
4.77676,0.677167
4.7876,0.417652
4.78967,0.380945
4.80051,0.0630715
4.80258,0.0539849
4.81342,0.00304532
4.81549,0.00421413
4.82633,0.147166
4.8284,0.135284
4.83924,1.02558e-05
4.84131,4.32376e-06
4.85215,1.5715e-06
4.85422,1.32669e-06
4.8759,7.85317e-07
4.88004,2.60619e-07
4.88832,1.83325e-07
4.90586,1.11638e-07
4.91,2.04504e-07
4.91,2.47268e-42
4.91877,2.55544e-42
4.92754,4.97968e-48
4.93168,1e-50
4.94922,1e-50
4.9575,1e-50
4.96627,1e-50
4.97041,1e-50
4.97918,1e-50
4.98332,1e-50
5.00086,1e-50
5.00914,1e-50
5.02668,1e-50
5.03496,1e-50
5.0525,1e-50
5.06078,1e-50
5.07832,1e-50
5.0866,1e-50
5.10414,1e-50
5.11242,1e-50
5.12996,1e-50
5.13824,1e-50
5.15578,1e-50
5.16406,1e-50
5.1816,1e-50
5.18988,1e-50
5.20742,1e-50
5.2157,1e-50
5.23324,1e-50
5.24152,1e-50
5.25906,1e-50
5.26734,1e-50
5.28488,1e-50
5.29316,1e-50
5.3107,1e-50
5.31898,1e-50
5.33652,1e-50
5.3448,1e-50
5.36234,1e-50
5.37063,1e-50
5.38816,1e-50
5.39645,1e-50
5.41398,1e-50
5.42227,1e-50
5.4398,1e-50
5.44809,1e-50
5.46562,1e-50
5.47391,1e-50
5.49145,1e-50
5.49973,1e-50
5.51727,1e-50
5.52555,1e-50
5.53432,1e-50
5.53846,1e-50
5.54284,1e-50
5.54491,1e-50
5.5493,4.26431e-41
5.55137,1.42375e-36
5.55356,5.13132e-32
5.55459,7.24645e-30
5.55679,8.31511e-30
5.55782,8.91006e-30
5.55892,5.05236e-44
5.55944,1e-50
5.55982,1e-50
5.56,1e-50
5.56,1e-50
5.56071,1e-50
5.56105,1e-50
5.56215,1e-50
5.56266,1e-50
5.56376,1e-50
5.56428,1e-50
5.56537,1e-50
5.56589,1e-50
5.56699,1e-50
5.5675,1e-50
5.5686,1e-50
5.56912,1e-50
5.57021,1e-50
5.57073,1e-50
5.57183,1e-50
5.57235,1e-50
5.57344,1e-50
5.57396,1e-50
5.57506,1e-50
5.57557,1e-50
5.57667,1e-50
5.57719,1e-50
5.57828,1e-50
5.5788,1e-50
5.5799,1e-50
5.58042,1e-50
5.58151,1e-50
5.58203,1e-50
5.58312,1e-50
5.58364,1e-50
5.58474,1e-50
5.58526,1e-50
5.58635,1e-50
5.58687,1e-50
5.58797,1e-50
5.58848,1e-50
5.58958,1e-50
5.5901,1e-50
5.59119,1e-50
5.59171,1e-50
5.59281,1e-50
5.59333,1e-50
5.59442,1e-50
5.59494,1e-50
5.59604,1e-50
5.59655,1e-50
5.59765,1e-50
5.59817,1e-50
5.59926,1e-50
5.59978,1e-50
5.60088,1e-50
5.60139,1e-50
5.60249,1e-50
5.60301,1e-50
5.6041,1e-50
5.60462,1e-50
5.60572,1e-50
5.60624,1e-50
5.60733,1e-50
5.60785,1e-50
5.60895,1e-50
5.60946,1e-50
5.60983,1e-50
5.61,1e-50
5.61,1e-50
5.61073,1e-50
5.61108,1e-50
5.61217,1e-50
5.61269,1e-50
5.61488,1e-50
5.61592,1e-50
5.6203,1e-50
5.62237,1e-50
5.62676,1e-50
5.62883,1e-50
5.6376,1e-50
5.64174,1e-50
5.65051,1e-50
5.65465,1e-50
5.67219,1e-50
5.68047,1e-50
5.69801,1e-50
5.70629,1e-50
5.72383,1e-50
5.73211,1e-50
5.74965,1e-50
5.75793,1e-50
5.77547,1e-50
5.78375,1e-50
5.80129,1e-50
5.80957,1e-50
5.82711,1e-50
5.83539,1e-50
5.85293,1e-50
5.86121,1e-50
5.87875,1e-50
5.88703,1e-50
5.90457,1e-50
5.91285,1e-50
5.93039,1e-50
5.93867,1e-50
5.95621,1e-50
5.96449,1e-50
5.98203,1e-50
5.99031,1e-50
6.00785,1e-50
6.01613,1e-50
6.03367,1e-50
6.04195,1e-50
6.05949,1e-50
6.06777,1e-50
6.08531,1e-50
6.09359,1e-50
6.11113,1e-50
6.11941,1e-50
6.13695,1e-50
6.14523,1e-50
6.16277,1e-50
6.17105,1e-50
6.18859,1e-50
6.19688,1e-50
6.21441,1e-50
6.2227,1e-50
6.24023,1e-50
6.24852,1e-50
6.26605,1e-50
6.27434,1e-50
6.29187,1e-50
6.30016,1e-50
6.3177,1e-50
6.32598,1e-50
6.34352,1e-50
6.3518,1e-50
6.36934,1e-50
6.37762,1e-50
6.39516,1e-50
6.40344,1e-50
6.42098,1e-50
6.42926,1e-50
6.4468,1e-50
6.45508,1e-50
6.47262,1e-50
6.4809,1e-50
6.49844,1e-50
6.50672,1e-50
6.52426,1e-50
6.53254,1e-50
6.55008,1e-50
6.55836,1e-50
6.5759,1e-50
6.58418,1e-50
6.60172,1e-50
6.61,1e-50



==> data/v3_images-3/x52_230-3.csv <==
"x","y"
0,1.9294e-06
0.000212348,1.90303e-06
0.00161377,1.72906e-06
0.00182612,1.62716e-06
0.00322754,9.52978e-07
0.00343989,9.70948e-07
0.00484131,1.0919e-06
0.00505366,1.76789e-06
0.00645508,6.22741e-06
0.00666743,7.91054e-06
0.00806885,1.90189e-05
0.0082812,2.32067e-05
0.00968262,5.08449e-05
0.00989496,6.12624e-05
0.0112964,0.000130015
0.0115087,0.000155929
0.0129102,0.000326952
0.0131225,0.000391412
0.0145239,0.000816833
0.0147363,0.000977178
0.0161377,0.00203541
0.01635,0.00243427
0.0177515,0.00506664
0.0179638,0.0060588
0.0193652,0.0126068
0.0195776,0.0150748
0.020979,0.031363
0.0211914,0.0375022
0.0225928,0.0780192
0.0228051,0.0932905
0.0242065,0.194077
0.0244189,0.232064
0.0258203,0.48277
0.0260327,0.577264
0.0274341,1.2009
0.0276464,1.43595
0.0290479,2.98724
0.0292602,3.57195
0.0306616,7.43082
0.030874,8.8853
0.0322754,18.4844
0.0324877,22.1026
0.0338892,45.9817
0.0341015,54.9831
0.0355029,114.389
0.0357153,136.787
0.0371167,284.605
0.037329,340.36
0.0387305,708.331
0.0389428,847.279
0.0403442,1764.3
0.0405566,2111.53
0.041958,4403.13
0.0421704,5276.78
0.0435718,11042.6
0.0437841,13278.1
0.0451855,28031.9
0.0453979,33992.7
0.0467993,73331.6
0.0470117,90605.4
0.0484131,204608
0.0486219,217750
0.05,304479
0.05,736807
0.0500269,685658
0.0502392,670025
0.0516406,566856
0.0520653,543674
0.0548682,390676
0.0552929,354525
0.0580957,115949
0.0589451,102412
0.0645508,13073.9
0.0662496,11397.6
0.0774609,335.025
0.0808585,291.388
0.103281,3.47378
0.106679,3.01743
0.129102,0.0178327
0.132499,0.0154896
0.154922,8.87302e-05
0.158319,7.73567e-05
0.180742,2.6212e-06
0.18414,2.67786e-06
0.206563,3.05117e-06
0.20996,3.0513e-06
0.232383,3.05255e-06
0.23578,3.05238e-06
0.258203,3.0517e-06
0.261601,3.05153e-06
0.284023,3.05087e-06
0.287421,3.05069e-06
0.309844,3.05006e-06
0.313241,3.04988e-06
0.335664,3.04931e-06
0.339062,3.04913e-06
0.361484,3.04865e-06
0.364882,3.04846e-06
0.387305,3.04809e-06
0.390702,3.04791e-06
0.413125,3.0477e-06
0.416523,3.04751e-06
0.438945,3.04752e-06
0.442343,3.04734e-06
0.464766,3.04765e-06
0.468163,3.04746e-06
0.490586,3.04818e-06
0.493984,3.048e-06
0.516406,3.04927e-06
0.519804,3.04908e-06
0.542227,3.05112e-06
0.545624,3.05093e-06
0.568047,3.054e-06
0.571444,3.05379e-06
0.593867,3.05827e-06
0.597265,3.05804e-06
0.619688,3.06447e-06
0.623085,3.0642e-06
0.645508,3.0733e-06
0.648905,3.07295e-06
0.671328,3.08578e-06
0.674726,3.08533e-06
0.697148,3.10369e-06
0.700546,3.11199e-06
0.722969,3.19712e-06
0.726366,5.03777e-06
0.748789,1.72611e-05
0.752187,0.000378987
0.774609,0.00277581
0.778007,0.073229
0.80043,0.540047
0.803827,7.27869
0.82625,52.0472
0.827949,315.317
0.83916,2055.61
0.84001,4861.59
0.845615,23383.7
0.84604,31472.7
0.848843,84850.9
0.848995,94544.3
0.85,191352
0.85,158513
0.85006,190178
0.850457,182433
0.850669,181180
0.85207,172909
0.852283,171239
0.853684,160219
0.853896,158846
0.855298,149786
0.85551,148631
0.856912,141010
0.857124,140022
0.858525,133499
0.858738,132641
0.860139,126983
0.860352,126230
0.861753,121266
0.861965,120600
0.863367,116204
0.863579,115609
0.86498,111683
0.865193,111148
0.866594,107615
0.866807,107130
0.868208,103928
0.86842,103485
0.869822,100562
0.870034,100155
0.871436,97468.4
0.871648,97091.4
0.873049,94603.8
0.873262,94252.2
0.874663,91931.7
0.874875,91601.1
0.876277,89419.3
0.876489,89105.8
0.877891,87036.9
0.878103,86736.9
0.879504,84756.9
0.879717,84467.3
0.881118,82556.1
0.881331,82274.6
0.882732,80416.6
0.882944,80140.1
0.884346,78314.6
0.884558,78038.7
0.885959,76217.3
0.886172,75937.1
0.887573,74087.7
0.887786,73797.4
0.889187,71881.1
0.889399,71573
0.890801,69539.8
0.891013,69203.6
0.892415,66985.2
0.892627,66606
0.894028,64103.2
0.894241,63657.8
0.895642,60718.1
0.895854,60168.4
0.897256,56540.7
0.897468,55943.5
0.89887,52002.1
0.899018,51587.5
0.9,44794.7
0.9,48851.6
0.900064,43853.4
0.900483,37641.6
0.900908,36456
0.903711,28631.6
0.90456,27645.7
0.910166,21138.8
0.911015,20156.7
0.916621,13676.6
0.91832,12957.5
0.929531,8211.39
0.932929,7817.18
0.955352,5211.3
0.958749,4864.98
0.981172,2583.38
0.987967,2438.69
1.03281,1480.62
1.03961,1384.28
1.08445,750.476
1.09125,704.079
1.13609,398.742
1.14289,374.741
1.18773,216.771
1.19453,203.91
1.23937,119.254
1.24617,112.235
1.29102,66.0267
1.29781,62.1572
1.34266,36.6839
1.34945,34.5391
1.3943,20.4198
1.40109,19.2273
1.44594,11.3771
1.45273,10.7128
1.49758,6.33969
1.50437,5.96896
1.54922,3.52832
1.55601,3.32071
1.60086,1.95391
1.60765,1.83654
1.6525,1.06378
1.6593,0.995498
1.70414,0.54585
1.71094,0.502743
1.75578,0.218691
1.76258,0.193875
1.80742,0.0322969
1.81422,0.066805
1.85906,0.294841
1.86586,0.342911
1.9107,0.660974
1.9175,0.739441
1.96234,1.2589
1.96914,1.39526
2.01398,2.29818
2.02078,2.54026
2.06562,4.14335
2.07242,4.57619
2.11727,7.44264
2.12406,8.21868
2.16891,13.3582
2.1757,14.7519
2.22055,23.9831
2.22734,26.4919
2.27219,43.1084
2.27898,47.6406
2.32383,77.6586
2.33062,85.8991
2.37547,140.476
2.38226,155.637
2.42711,256.033
2.4339,284.548
2.47875,473.304
2.48555,529.272
2.53039,899.475
2.53719,1014.24
2.58203,1777
2.58883,1957.13
2.63367,3276.44
2.63895,3793.44
2.64422,4523.96
2.65949,6152.52
2.66477,7824.36
2.6724,10194.6
2.67768,11664.4
2.68531,13887.1
2.68795,16302.3
2.69177,19839
2.69309,22455.8
2.695,26265.8
2.69631,28255.5
2.69822,31147.8
2.69888,33046
2.69984,35802.3
2.6999,36985
2.7,38701.4
2.7,41777.6
2.70059,42637.2
2.70145,43884.7
2.70211,45257.8
2.70306,47250.4
2.70372,48295.5
2.70468,49812
2.70534,50599.4
2.70629,51741.8
2.70695,52360.3
2.70791,53257.6
2.70856,53760.3
2.70952,54489.5
2.71018,54909.7
2.71113,55519.2
2.71179,55878.7
2.71275,56400.1
2.71341,56713.5
2.71436,57168.2
2.71502,57445.8
2.71597,57848.5
2.71663,58097.5
2.71759,58458.6
2.71825,58684.3
2.7192,59011.7
2.71986,59217.5
2.72082,59516
2.72147,59704.5
2.72243,59977.8
2.72309,60151.4
2.72404,60403.1
2.7247,60563.9
2.72566,60797.2
2.72632,60947
2.72727,61164.3
2.72793,61304.7
2.72888,61508.2
2.72954,61640.5
2.7305,61832.4
2.73116,61957.8
2.73211,62139.7
2.73277,62259.4
2.73373,62433
2.73438,62548
2.73534,62714.7
2.736,62826
2.73695,62987.3
2.73761,63095.7
2.73857,63252.8
2.73923,63359
2.74018,63513.1
2.74084,63617.9
2.74179,63769.8
2.74245,63873.8
2.74341,64024.5
2.74407,64128.2
2.74502,64278.3
2.74568,64381.9
2.74664,64532.1
2.74729,64636
2.74825,64786.6
2.74891,64843.1
2.74986,64924.9
2.74992,64977.2
2.75,63985.8
2.75,65052.9
2.7506,63504.7
2.75148,62808.1
2.75214,61404.2
2.75309,59371.3
2.75441,56956.1
2.75632,53458.8
2.75896,50603.4
2.76277,46468.8
2.76541,42696.5
2.76923,37234.5
2.77187,33624.3
2.77568,28398.1
2.77832,25116.3
2.78214,20368
2.78478,17577
2.78859,13544.1
2.79123,11302.3
2.79505,8071.82
2.79769,6288.69
2.8015,3732.75
2.80414,2291.08
2.80796,144.852
2.8106,1657.33
2.81441,3679.19
2.81705,5478
2.82087,8003.76
2.82351,10267.5
2.82732,13454.6
2.82996,16267.8
2.83378,20255.4
2.83642,23553.8
2.84023,28266.3
2.84287,31885.6
2.84669,37090.8
2.84933,40866.6
2.85314,46319.5
2.85578,50151.2
2.8596,55695.1
2.86224,59541.4
2.86605,65109.9
2.86869,68959.1
2.87251,74532.6
2.87515,78382.4
2.87896,83956.8
2.8816,87806.8
2.88542,93381.6
2.88806,97231.8
2.89188,102807
2.89451,106657
2.89833,112232
2.90097,116083
2.90479,121659
2.90742,125509
2.91124,131085
2.91388,134936
2.9177,140512
2.92033,144363
2.92415,149940
2.92679,153791
2.93061,159367
2.93324,163219
2.93706,168796
2.9397,172647
2.94352,178225
2.94615,182076
2.94997,187654
2.95261,190626
2.95643,194930
2.95789,196873
2.96,199688
2.96,202353
2.96118,202398
2.96288,202464
2.96552,202578
2.96934,202743
2.97461,202844
2.98225,202990
2.98752,203154
2.99516,203391
3.00043,203557
3.00807,203796
3.01334,203963
3.02098,204203
3.02625,204371
3.03389,204613
3.03916,204782
3.0468,205026
3.05207,205197
3.05971,205442
3.06498,205614
3.07262,205861
3.07789,206034
3.08553,206283
3.0908,206457
3.09844,206708
3.10371,206884
3.11135,207136
3.11662,207313
3.12426,207567
3.12953,207746
3.13717,208002
3.14244,208182
3.15008,208440
3.15535,208621
3.16299,208881
3.16826,209064
3.1759,209326
3.18117,209510
3.18881,209774
3.19408,209959
3.20172,210225
3.20699,210412
3.21463,210680
3.2199,210869
3.22754,211139
3.23281,211329
3.24045,211602
3.24572,211793
3.25336,212068
3.25863,212262
3.26627,212539
3.27154,212734
3.27918,213013
3.28445,213210
3.29209,213492
3.29736,213691
3.305,213975
3.31027,214176
3.31791,214463
3.32318,214665
3.33082,214955
3.33609,215159
3.34373,215452
3.349,215658
3.35664,215954
3.36191,216162
3.36955,216460
3.37482,216671
3.38246,216972
3.38773,217186
3.39537,217490
3.40064,217706
3.40828,218013
3.41355,218231
3.42119,218542
3.42647,218762
3.4341,219077
3.43938,219300
3.44701,219618
3.45229,219844
3.45992,220166
3.4652,220394
3.47283,220720
3.47811,220951
3.48574,221281
3.49102,221516
3.49865,221850
3.50393,222088
3.51156,222426
3.51684,222667
3.52447,223010
3.52975,223255
3.53738,223603
3.54266,223851
3.55029,224204
3.55557,224456
3.5632,224814
3.56848,225070
3.57611,225433
3.58139,225693
3.58902,226062
3.5943,226327
3.60193,226702
3.60721,226971
3.61484,227352
3.62012,227625
3.62775,228013
3.63303,228292
3.64066,228687
3.64594,228970
3.65357,229372
3.65885,229661
3.66648,230070
3.67176,230365
3.67939,230782
3.68467,231083
3.6923,231509
3.69758,231816
3.70521,232250
3.71049,232563
3.71813,233007
3.7234,233327
3.73104,233780
3.73631,234108
3.74395,234571
3.74922,234906
3.75686,235380
3.76213,235723
3.76977,236208
3.77504,236560
3.78268,237057
3.78795,237418
3.79559,237926
3.80086,238297
3.8085,238819
3.81377,239199
3.82141,239735
3.82668,240126
3.83432,240676
3.83959,241078
3.84723,241643
3.8525,242057
3.86014,242639
3.86541,243065
3.87305,243664
3.87832,244103
3.88596,244720
3.89123,245173
3.89887,245809
3.90414,246277
3.91178,246933
3.91705,247417
3.92469,248094
3.92996,248595
3.9376,249294
3.94287,249812
3.95051,250536
3.95578,251073
3.96342,251822
3.96869,252379
3.97633,253155
3.9816,253733
3.98924,254538
3.99451,255138
4.00215,255974
4.00742,256598
4.01506,257466
4.02033,258116
4.02797,259018
4.03324,259696
4.04088,260635
4.04615,261342
4.05379,262320
4.05906,263058
4.0667,264078
4.07197,264850
4.07961,265915
4.08488,266723
4.09252,267835
4.09779,268682
4.10543,269846
4.1107,270734
4.11834,271953
4.12361,272886
4.13125,274164
4.13652,275145
4.14416,276486
4.14943,277520
4.15707,278929
4.16234,280019
4.16998,281502
4.17525,282653
4.18289,284214
4.18816,285432
4.1958,287076
4.20107,288366
4.20871,290100
4.21398,291467
4.22162,293295
4.22689,294747
4.23453,296675
4.2398,298215
4.24744,300247
4.25272,301881
4.26035,304019
4.26563,305748
4.27326,307991
4.27854,309816
4.28617,312159
4.29145,314071
4.29908,316500
4.30436,318481
4.31199,320975
4.31727,322989
4.3249,325511
4.33018,327495
4.33781,329991
4.34309,331842
4.35072,334235
4.356,335649
4.36363,337839
4.36891,338685
4.37654,340610
4.38182,341031
4.38945,342675
4.39473,343195
4.40236,344038
4.41,344386
4.41,67554.2
4.41527,54378.9
4.42055,43180.4
4.42818,24211.9
4.43346,20949.3
4.44109,3131.78
4.45164,2965.63
4.46691,274.363
4.47746,264.313
4.49273,59.418
4.49801,58.2707
4.50564,2.34334
4.51092,2.30685
4.51855,0.316575
4.52383,0.312975
4.53146,0.0790584
4.53674,0.0785552
4.54437,0.0278471
4.54965,0.0277357
4.55729,0.0133949
4.56256,0.0133472
4.5702,0.00618795
4.57547,0.00616263
4.58311,0.00214065
4.58838,0.00213062
4.59602,0.000586701
4.60129,0.000583789
4.60893,0.000165432
4.6142,0.00016468
4.62184,6.07639e-05
4.62711,6.05397e-05
4.63475,2.87843e-05
4.64002,2.86837e-05
4.64766,1.34543e-05
4.65293,1.34004e-05
4.66057,4.85177e-06
4.66584,4.82973e-06
4.67348,1.41538e-06
4.67875,1.40886e-06
4.68639,4.65901e-07
4.69166,4.64224e-07
4.6993,2.23806e-07
4.70457,2.23412e-07
4.71221,1.5582e-07
4.71748,1.55757e-07
4.72512,9.88869e-08
4.73039,9.89771e-08
4.73803,4.31287e-08
4.7433,4.3217e-08
4.75094,1.42019e-08
4.75621,1.42461e-08
4.76385,4.85583e-09
4.76912,4.87986e-09
4.77676,2.17601e-09
4.78203,2.19191e-09
4.78967,2.00611e-09
4.79494,2.01859e-09
4.80258,2.19525e-09
4.80785,2.20624e-09
4.81549,2.28424e-09
4.82076,2.29437e-09
4.8284,2.32959e-09
4.83367,2.33904e-09
4.84131,2.35889e-09
4.84658,2.36915e-09
4.85422,2.38149e-09
4.86477,2.39593e-09
4.88004,2.23262e-09
4.89059,2.24537e-09
4.90586,2.15789e-09
4.91113,2.1659e-09
4.91877,2.32042e-09
4.92404,2.32732e-09
4.93168,2.46398e-09
4.94223,2.47152e-09
4.9575,2.50442e-09
4.96277,2.50908e-09
4.97041,2.51877e-09
4.97568,2.523e-09
4.98332,2.5284e-09
4.99387,2.53283e-09
5.00914,2.53809e-09
5.01969,2.54176e-09
5.03496,2.54588e-09
5.04551,2.54813e-09
5.06078,2.55e-09
5.07133,2.55102e-09
5.0866,2.55099e-09
5.09715,2.55095e-09
5.11242,2.54933e-09
5.12297,2.5484e-09
5.13824,2.54548e-09
5.14879,2.54379e-09
5.16406,2.53982e-09
5.17461,2.53751e-09
5.18988,2.5327e-09
5.20043,2.52988e-09
5.2157,2.52442e-09
5.22625,2.5212e-09
5.24152,2.51524e-09
5.25207,2.51168e-09
5.26734,2.50536e-09
5.27789,2.50155e-09
5.29316,2.49496e-09
5.30371,2.49073e-09
5.31898,2.48364e-09
5.32953,2.46682e-09
5.3448,2.44021e-09
5.35535,2.09172e-09
5.37063,1.55879e-09
5.38117,5.37619e-08
5.39645,1.32401e-07
5.40699,3.10349e-06
5.42227,7.57234e-06
5.43281,0.000175062
5.44809,0.000426983
5.45863,0.00986881
5.47391,0.0240704
5.48445,0.556332
5.49973,1.35691
5.51027,15.1017
5.52555,37.0161
5.53082,221.543
5.53846,497.612
5.54109,1886.44
5.54491,3896.55
5.54755,7664.58
5.55137,13168.5
5.55269,25909.8
5.55459,44320.1
5.55591,59918
5.55782,82533.4
5.55848,103870
5.55944,134727
5.55967,147459
5.56,148752
5.56,165888
5.56043,135722
5.56105,116856
5.56171,100635
5.56266,77140.6
5.56332,64722.2
5.56428,46741.7
5.56494,39256.3
5.56589,28418.4
5.56655,23882.3
5.5675,17314.6
5.56816,14556.7
5.56912,10563.5
5.56978,8883.31
5.57073,6450.63
5.57139,5425.98
5.57235,3942.4
5.57301,3317.38
5.57396,2412.42
5.57462,2031.58
5.57557,1480.15
5.57623,1248.98
5.57719,914.264
5.57785,775.486
5.5788,574.553
5.57946,493.819
5.58042,376.928
5.58107,334.264
5.58203,272.496
5.58269,257.35
5.58364,235.426
5.5843,244.051
5.58526,256.547
5.58592,291.071
5.58687,341.073
5.58753,410.024
5.58848,509.88
5.58914,630.286
5.5901,804.658
5.59076,1006.24
5.59171,1298.17
5.59237,1630.65
5.59333,2112.15
5.59398,2657.42
5.59494,3447.08
5.5956,4339.18
5.59655,5631.11
5.59721,7088.53
5.59817,9199.15
5.59883,11576.7
5.59978,15020
5.60044,18891
5.60139,24497.1
5.60205,30780
5.60301,39878.8
5.60367,50023.3
5.60462,64714.3
5.60528,80950.8
5.60624,104464
5.60689,130059
5.60785,167125
5.60851,190596
5.60946,224586
5.60968,248223
5.61,282437
5.61,144728
5.61044,136487
5.61108,124553
5.61174,108320
5.61269,84821.5
5.61401,69222
5.61592,46653.2
5.61855,38146.8
5.62237,25768.9
5.62501,19262.7
5.62883,9898.21
5.6341,7650.23
5.64174,4345.97
5.64701,2969.74
5.65465,1007.97
5.6652,704.779
5.68047,255.646
5.69102,166.182
5.70629,40.2156
5.71684,26.1497
5.73211,6.34407
5.74266,4.12534
5.75793,1.00123
5.76848,0.65107
5.78375,0.158026
5.7943,0.10276
5.80957,0.0249419
5.82012,0.016219
5.83539,0.00393668
5.84594,0.00255991
5.86121,0.000621342
5.87176,0.000404041
5.88703,9.8069e-05
5.89758,6.37715e-05
5.91285,1.54786e-05
5.9234,1.00653e-05
5.93867,2.44306e-06
5.94922,1.58865e-06
5.96449,3.85598e-07
5.97504,2.50744e-07
5.99031,6.08606e-08
6.00086,3.95759e-08
6.01613,9.60588e-09
6.02668,6.24643e-09
6.04195,1.51614e-09
6.0525,9.859e-10
6.06777,2.39298e-10
6.07832,1.55609e-10
6.09359,3.77694e-11
6.10414,2.45604e-11
6.11941,5.9613e-12
6.12996,3.87647e-12
6.14523,9.40897e-13
6.15578,6.11839e-13
6.17105,1.48506e-13
6.1816,9.65691e-14
6.19688,2.34393e-14
6.20742,1.52419e-14
6.2227,3.69952e-15
6.23324,2.40569e-15
6.24852,5.83911e-16
6.25906,3.79701e-16
6.27434,9.21611e-17
6.28488,5.99297e-17
6.30016,1.45462e-17
6.3107,9.45896e-18
6.32598,2.29588e-18
6.33652,1.49295e-18
6.3518,3.62369e-19
6.36234,2.35638e-19
6.37762,5.71942e-20
6.38816,3.71917e-20
6.40344,9.02719e-21
6.41398,5.87013e-21
6.42926,1.4248e-21
6.43981,9.26507e-22
6.45508,2.24882e-22
6.46563,1.46234e-22
6.4809,3.5494e-23
6.49145,2.30808e-23
6.50672,5.60222e-24
6.51727,3.64294e-24
6.53254,8.84229e-25
6.54309,5.7492e-25
6.55836,1.39439e-25
6.56891,9.04792e-26
6.58418,2.14701e-26
6.59473,1.46645e-26
6.61,5.18325e-27

"x","y"
0,1e-50
0.000212348,1e-50
0.00161377,1e-50
0.00182612,1e-50
0.00322754,1e-50
0.00343989,1e-50
0.00484131,1e-50
0.00505366,1e-50
0.00645508,1e-50
0.00666743,1e-50
0.00806885,1e-50
0.0082812,1e-50
0.00968262,1e-50
0.00989496,1e-50
0.0112964,1e-50
0.0115087,1e-50
0.0129102,1e-50
0.0131225,1e-50
0.0145239,1e-50
0.0147363,1e-50
0.0161377,1e-50
0.01635,1e-50
0.0177515,1e-50
0.0179638,1e-50
0.0193652,1e-50
0.0195776,1e-50
0.020979,1e-50
0.0211914,1e-50
0.0225928,1e-50
0.0228051,1e-50
0.0242065,1e-50
0.0244189,1e-50
0.0258203,1e-50
0.0260327,1e-50
0.0274341,1e-50
0.0276464,1e-50
0.0290479,1e-50
0.0292602,1e-50
0.0306616,1e-50
0.030874,1e-50
0.0322754,1e-50
0.0324877,1e-50
0.0338892,1e-50
0.0341015,1e-50
0.0355029,1e-50
0.0357153,1e-50
0.0371167,1e-50
0.037329,1e-50
0.0387305,1e-50
0.0389428,1e-50
0.0403442,1e-50
0.0405566,1e-50
0.041958,1e-50
0.0421704,1e-50
0.0435718,1e-50
0.0437841,1e-50
0.0451855,1e-50
0.0453979,1e-50
0.0467993,1e-50
0.0470117,1e-50
0.0484131,1e-50
0.0486219,1e-50
0.05,1e-50
0.05,1.53979e+18
0.0500269,4.37367e+16
0.0502392,2.107e+16
0.0516406,1.69983e+14
0.0520653,3.72102e+13
0.0548682,1.64415e+09
0.0552929,26.542
0.0580957,1e-50
0.0589451,1e-50
0.0645508,1e-50
0.0662496,1e-50
0.0774609,1e-50
0.0808585,1e-50
0.103281,1e-50
0.106679,1e-50
0.129102,1e-50
0.132499,1e-50
0.154922,1e-50
0.158319,1e-50
0.180742,1e-50
0.18414,1e-50
0.206563,1e-50
0.20996,1e-50
0.232383,1e-50
0.23578,1e-50
0.258203,1e-50
0.261601,1e-50
0.284023,1e-50
0.287421,1e-50
0.309844,1e-50
0.313241,1e-50
0.335664,1e-50
0.339062,1e-50
0.361484,1e-50
0.364882,1e-50
0.387305,1e-50
0.390702,1e-50
0.413125,1e-50
0.416523,1e-50
0.438945,1e-50
0.442343,1e-50
0.464766,1e-50
0.468163,1e-50
0.490586,1e-50
0.493984,1e-50
0.516406,1e-50
0.519804,1e-50
0.542227,1e-50
0.545624,1e-50
0.568047,1e-50
0.571444,1e-50
0.593867,1e-50
0.597265,1e-50
0.619688,1e-50
0.623085,1e-50
0.645508,1e-50
0.648905,1e-50
0.671328,1e-50
0.674726,1e-50
0.697148,1e-50
0.700546,1e-50
0.722969,1e-50
0.726366,1e-50
0.748789,1e-50
0.752187,1e-50
0.774609,1e-50
0.778007,1e-50
0.80043,1e-50
0.803827,1e-50
0.82625,1e-50
0.827949,1e-50
0.83916,1e-50
0.84001,1.41599e-44
0.845615,0.000519263
0.84604,0.000574284
0.848843,0.00110142
0.848995,7.03326e-10
0.85,1e-50
0.85,1e-50
0.85006,1e-50
0.850457,1e-50
0.850669,1e-50
0.85207,1e-50
0.852283,1e-50
0.853684,1e-50
0.853896,1e-50
0.855298,1e-50
0.85551,1e-50
0.856912,1e-50
0.857124,1e-50
0.858525,1e-50
0.858738,1e-50
0.860139,1e-50
0.860352,1e-50
0.861753,1e-50
0.861965,1e-50
0.863367,1e-50
0.863579,1e-50
0.86498,1e-50
0.865193,1e-50
0.866594,1e-50
0.866807,1e-50
0.868208,1e-50
0.86842,1e-50
0.869822,1e-50
0.870034,1e-50
0.871436,1e-50
0.871648,1e-50
0.873049,1e-50
0.873262,1e-50
0.874663,1e-50
0.874875,1e-50
0.876277,1e-50
0.876489,1e-50
0.877891,1e-50
0.878103,1e-50
0.879504,1e-50
0.879717,1e-50
0.881118,1e-50
0.881331,1e-50
0.882732,1e-50
0.882944,1e-50
0.884346,1e-50
0.884558,1e-50
0.885959,1e-50
0.886172,1e-50
0.887573,1e-50
0.887786,1e-50
0.889187,1e-50
0.889399,1e-50
0.890801,1e-50
0.891013,1e-50
0.892415,1e-50
0.892627,1e-50
0.894028,1e-50
0.894241,1e-50
0.895642,1e-50
0.895854,1e-50
0.897256,1e-50
0.897468,1e-50
0.89887,1e-50
0.899018,1e-50
0.9,1e-50
0.9,1e-50
0.900064,1e-50
0.900483,1e-50
0.900908,1e-50
0.903711,1e-50
0.90456,1e-50
0.910166,1e-50
0.911015,1e-50
0.916621,1e-50
0.91832,1e-50
0.929531,1e-50
0.932929,1e-50
0.955352,1e-50
0.958749,1e-50
0.981172,1e-50
0.987967,1e-50
1.03281,1e-50
1.03961,1e-50
1.08445,1e-50
1.09125,1e-50
1.13609,1e-50
1.14289,1e-50
1.18773,1e-50
1.19453,1e-50
1.23937,1e-50
1.24617,1e-50
1.29102,1e-50
1.29781,1e-50
1.34266,1e-50
1.34945,1e-50
1.3943,1e-50
1.40109,1e-50
1.44594,1e-50
1.45273,1e-50
1.49758,1e-50
1.50437,1e-50
1.54922,1e-50
1.55601,1e-50
1.60086,1e-50
1.60765,1e-50
1.6525,1e-50
1.6593,1e-50
1.70414,1e-50
1.71094,1e-50
1.75578,1e-50
1.76258,1e-50
1.80742,1e-50
1.81422,1e-50
1.85906,1e-50
1.86586,1e-50
1.9107,1e-50
1.9175,1e-50
1.96234,1e-50
1.96914,1e-50
2.01398,1e-50
2.02078,1e-50
2.06562,1e-50
2.07242,1e-50
2.11727,1e-50
2.12406,1e-50
2.16891,1e-50
2.1757,1e-50
2.22055,1e-50
2.22734,1e-50
2.27219,1e-50
2.27898,1e-50
2.32383,1e-50
2.33062,1e-50
2.37547,1e-50
2.38226,1e-50
2.42711,1e-50
2.4339,1e-50
2.47875,1e-50
2.48555,1e-50
2.53039,1e-50
2.53719,1e-50
2.58203,1e-50
2.58883,1e-50
2.63367,1e-50
2.63895,1e-50
2.64422,1e-50
2.65949,1e-50
2.66477,1e-50
2.6724,1e-50
2.67768,1e-50
2.68531,1e-50
2.68795,1e-50
2.69177,1e-50
2.69309,1e-50
2.695,1e-50
2.69631,1e-50
2.69822,1e-50
2.69888,1e-50
2.69984,1e-50
2.6999,1e-50
2.7,1e-50
2.7,1e-50
2.70059,1e-50
2.70145,1e-50
2.70211,1e-50
2.70306,1e-50
2.70372,1e-50
2.70468,1e-50
2.70534,1e-50
2.70629,1e-50
2.70695,1e-50
2.70791,1e-50
2.70856,1e-50
2.70952,1e-50
2.71018,1e-50
2.71113,1e-50
2.71179,1e-50
2.71275,1e-50
2.71341,1e-50
2.71436,1e-50
2.71502,1e-50
2.71597,1e-50
2.71663,1e-50
2.71759,1e-50
2.71825,1e-50
2.7192,1e-50
2.71986,1e-50
2.72082,1e-50
2.72147,1e-50
2.72243,1e-50
2.72309,1e-50
2.72404,1e-50
2.7247,1e-50
2.72566,1e-50
2.72632,1e-50
2.72727,1e-50
2.72793,1e-50
2.72888,1e-50
2.72954,1e-50
2.7305,1e-50
2.73116,1e-50
2.73211,1e-50
2.73277,1e-50
2.73373,1e-50
2.73438,1e-50
2.73534,1e-50
2.736,1e-50
2.73695,1e-50
2.73761,1e-50
2.73857,1e-50
2.73923,1e-50
2.74018,1e-50
2.74084,1e-50
2.74179,1e-50
2.74245,1e-50
2.74341,1e-50
2.74407,1e-50
2.74502,1e-50
2.74568,1e-50
2.74664,1e-50
2.74729,1e-50
2.74825,1e-50
2.74891,1e-50
2.74986,1e-50
2.74992,1e-50
2.75,1e-50
2.75,1e-50
2.7506,1e-50
2.75148,1e-50
2.75214,1e-50
2.75309,1e-50
2.75441,1e-50
2.75632,1e-50
2.75896,1e-50
2.76277,1e-50
2.76541,1e-50
2.76923,1e-50
2.77187,1e-50
2.77568,1e-50
2.77832,1e-50
2.78214,1e-50
2.78478,1e-50
2.78859,1e-50
2.79123,1e-50
2.79505,1e-50
2.79769,1e-50
2.8015,1e-50
2.80414,1e-50
2.80796,1e-50
2.8106,1e-50
2.81441,1e-50
2.81705,1e-50
2.82087,1e-50
2.82351,1e-50
2.82732,1e-50
2.82996,1e-50
2.83378,1e-50
2.83642,1e-50
2.84023,1e-50
2.84287,1e-50
2.84669,1e-50
2.84933,1e-50
2.85314,1e-50
2.85578,1e-50
2.8596,1e-50
2.86224,1e-50
2.86605,1e-50
2.86869,1e-50
2.87251,1e-50
2.87515,1e-50
2.87896,1e-50
2.8816,1e-50
2.88542,1e-50
2.88806,1e-50
2.89188,1e-50
2.89451,1e-50
2.89833,1e-50
2.90097,1e-50
2.90479,1e-50
2.90742,5.64636e-37
2.91124,6.1684e-21
2.91388,4.34442e-12
2.9177,261089
2.92033,284866
2.92415,303496
2.92679,210148
2.93061,108762
2.93324,196349
2.93706,460561
2.9397,797041
2.94352,1.77836e+06
2.94615,2.94262e+06
2.94997,6.14308e+06
2.95261,8.61743e+06
2.95643,1.41118e+07
2.95789,1.72024e+07
2.96,2.28907e+07
2.96,13.374
2.96118,7414.3
2.96288,8.7829e+07
2.96552,7.67883e+07
2.96934,6.27625e+07
2.97461,4.71778e+07
2.98225,3.10347e+07
2.98752,3.2368e+07
2.99516,3.44183e+07
3.00043,3.5012e+07
3.00807,3.58939e+07
3.01334,3.6594e+07
3.02098,3.76374e+07
3.02625,3.8371e+07
3.03389,3.94634e+07
3.03916,4.02391e+07
3.0468,4.13938e+07
3.05207,4.22137e+07
3.05971,4.34337e+07
3.06498,4.43007e+07
3.07262,4.559e+07
3.07789,4.65071e+07
3.08553,4.78702e+07
3.0908,4.88406e+07
3.09844,5.02823e+07
3.10371,5.13094e+07
3.11135,5.28345e+07
3.11662,5.39221e+07
3.12426,5.55362e+07
3.12953,5.66881e+07
3.13717,5.8397e+07
3.14244,5.96176e+07
3.15008,6.14274e+07
3.15535,6.27212e+07
3.16299,6.46386e+07
3.16826,6.60107e+07
3.1759,6.80429e+07
3.18117,6.94985e+07
3.18881,7.16532e+07
3.19408,7.3198e+07
3.20172,7.54836e+07
3.20699,7.71238e+07
3.21463,7.95491e+07
3.2199,8.12914e+07
3.22754,8.38662e+07
3.23281,8.57176e+07
3.24045,8.84522e+07
3.24572,9.04207e+07
3.25336,9.33263e+07
3.25863,9.54201e+07
3.26627,9.85089e+07
3.27154,1.00737e+08
3.27918,1.04022e+08
3.28445,1.06395e+08
3.29209,1.0989e+08
3.29736,1.12417e+08
3.305,1.16139e+08
3.31027,1.18832e+08
3.31791,1.22796e+08
3.32318,1.25669e+08
3.33082,1.29892e+08
3.33609,1.32958e+08
3.34373,1.37461e+08
3.349,1.40734e+08
3.35664,1.45539e+08
3.36191,1.49035e+08
3.36955,1.54164e+08
3.37482,1.579e+08
3.38246,1.63379e+08
3.38773,1.67375e+08
3.39537,1.7323e+08
3.40064,1.77508e+08
3.40828,1.83769e+08
3.41355,1.8835e+08
3.42119,1.95049e+08
3.42647,1.99959e+08
3.4341,2.07133e+08
3.43938,2.12398e+08
3.44701,2.20085e+08
3.45229,2.25736e+08
3.45992,2.33978e+08
3.4652,2.40047e+08
3.47283,2.48891e+08
3.47811,2.55414e+08
3.48574,2.64911e+08
3.49102,2.71927e+08
3.49865,2.82133e+08
3.50393,2.89686e+08
3.51156,3.00662e+08
3.51684,3.088e+08
3.52447,3.20614e+08
3.52975,3.2939e+08
3.53738,3.42116e+08
3.54266,3.51588e+08
3.55029,3.65309e+08
3.55557,3.75541e+08
3.5632,3.90347e+08
3.56848,4.0141e+08
3.57611,4.17403e+08
3.58139,4.29377e+08
3.58902,4.46667e+08
3.5943,4.59639e+08
3.60193,4.7835e+08
3.60721,4.92418e+08
3.61484,5.12687e+08
3.62012,5.27959e+08
3.62775,5.49938e+08
3.63303,5.66535e+08
3.64066,5.90395e+08
3.64594,6.08452e+08
3.65357,6.34381e+08
3.65885,6.5405e+08
3.66648,6.8226e+08
3.67176,7.03709e+08
3.67939,7.34437e+08
3.68467,7.57857e+08
3.6923,7.91368e+08
3.69758,8.16971e+08
3.70521,8.53563e+08
3.71049,8.8159e+08
3.71813,9.21598e+08
3.7234,9.52318e+08
3.73104,9.9612e+08
3.73631,1.02984e+09
3.74395,1.07786e+09
3.74922,1.11493e+09
3.75686,1.16765e+09
3.76213,1.20845e+09
3.76977,1.26642e+09
3.77504,1.31141e+09
3.78268,1.37524e+09
3.78795,1.42492e+09
3.79559,1.49533e+09
3.80086,1.55027e+09
3.8085,1.62805e+09
3.81377,1.68892e+09
3.82141,1.77501e+09
3.82668,1.84256e+09
3.83432,1.93799e+09
3.83959,2.01309e+09
3.84723,2.11908e+09
3.8525,2.20274e+09
3.86014,2.32067e+09
3.86541,2.41404e+09
3.87305,2.54552e+09
3.87832,2.64993e+09
3.88596,2.79681e+09
3.89123,2.91382e+09
3.89887,3.07826e+09
3.90414,3.20966e+09
3.91178,3.39415e+09
3.91705,3.54204e+09
3.92469,3.74951e+09
3.92996,3.91636e+09
3.9376,4.15021e+09
3.94287,4.3389e+09
3.95051,4.60315e+09
3.95578,4.81708e+09
3.96342,5.11645e+09
3.96869,5.35962e+09
3.97633,5.6997e+09
3.9816,5.97688e+09
3.98924,6.36428e+09
3.99451,6.68114e+09
4.00215,7.12375e+09
4.00742,7.48706e+09
4.01506,7.99432e+09
4.02033,8.41221e+09
4.02797,8.99547e+09
4.03324,9.47775e+09
4.04088,1.01507e+10
4.04615,1.07092e+10
4.05379,1.14885e+10
4.05906,1.21378e+10
4.0667,1.30436e+10
4.07197,1.38014e+10
4.07961,1.48587e+10
4.08488,1.57469e+10
4.09252,1.69864e+10
4.09779,1.8032e+10
4.10543,1.94919e+10
4.1107,2.0729e+10
4.11834,2.24572e+10
4.12361,2.39283e+10
4.13125,2.59853e+10
4.13652,2.77446e+10
4.14416,3.02074e+10
4.14943,3.23243e+10
4.15707,3.52916e+10
4.16234,3.78559e+10
4.16998,4.1456e+10
4.17525,4.45847e+10
4.18289,4.89854e+10
4.18816,5.2833e+10
4.1958,5.82567e+10
4.20107,6.30292e+10
4.20871,6.97732e+10
4.21398,7.57484e+10
4.22162,8.42148e+10
4.22689,9.1771e+10
4.23453,1.02509e+11
4.2398,1.12167e+11
4.24744,1.25934e+11
4.25272,1.38415e+11
4.26035,1.56263e+11
4.26563,1.72571e+11
4.27326,1.95969e+11
4.27854,2.17502e+11
4.28617,2.48494e+11
4.29145,2.77175e+11
4.29908,3.18583e+11
4.30436,3.56997e+11
4.31199,4.12625e+11
4.31727,4.63921e+11
4.3249,5.38631e+11
4.33018,6.07811e+11
4.33781,7.07042e+11
4.34309,8.37501e+11
4.35072,9.79931e+11
4.356,9.6589e+11
4.36363,1.22066e+12
4.36891,9.52143e+11
4.37654,9.94986e+11
4.38182,4.9704e+11
4.38945,3.54068e+11
4.39473,1.70455e+11
4.40236,6.37929e+10
4.41,2.82456e+10
4.41,1e-50
4.41527,1e-50
4.42055,1e-50
4.42818,1e-50
4.43346,1e-50
4.44109,1e-50
4.45164,1e-50
4.46691,1e-50
4.47746,1e-50
4.49273,1e-50
4.49801,1e-50
4.50564,1e-50
4.51092,1e-50
4.51855,1e-50
4.52383,1e-50
4.53146,1e-50
4.53674,1e-50
4.54437,1e-50
4.54965,1e-50
4.55729,1e-50
4.56256,1e-50
4.5702,1e-50
4.57547,1e-50
4.58311,1e-50
4.58838,1e-50
4.59602,1e-50
4.60129,1e-50
4.60893,1e-50
4.6142,1e-50
4.62184,1e-50
4.62711,1e-50
4.63475,1e-50
4.64002,1e-50
4.64766,1e-50
4.65293,1e-50
4.66057,1e-50
4.66584,1e-50
4.67348,1e-50
4.67875,1e-50
4.68639,1e-50
4.69166,1e-50
4.6993,1e-50
4.70457,1e-50
4.71221,1e-50
4.71748,1e-50
4.72512,1e-50
4.73039,1e-50
4.73803,1e-50
4.7433,1e-50
4.75094,1e-50
4.75621,1e-50
4.76385,1e-50
4.76912,1e-50
4.77676,1e-50
4.78203,1e-50
4.78967,1e-50
4.79494,1e-50
4.80258,1e-50
4.80785,1e-50
4.81549,1e-50
4.82076,1e-50
4.8284,1e-50
4.83367,1e-50
4.84131,1e-50
4.84658,1e-50
4.85422,1e-50
4.86477,1e-50
4.88004,1e-50
4.89059,1e-50
4.90586,1e-50
4.91113,1e-50
4.91877,1e-50
4.92404,1e-50
4.93168,1e-50
4.94223,1e-50
4.9575,1e-50
4.96277,1e-50
4.97041,1e-50
4.97568,1e-50
4.98332,1e-50
4.99387,1e-50
5.00914,1e-50
5.01969,1e-50
5.03496,1e-50
5.04551,1e-50
5.06078,1e-50
5.07133,1e-50
5.0866,1e-50
5.09715,1e-50
5.11242,1e-50
5.12297,1e-50
5.13824,1e-50
5.14879,1e-50
5.16406,1e-50
5.17461,1e-50
5.18988,1e-50
5.20043,1e-50
5.2157,1e-50
5.22625,1e-50
5.24152,1e-50
5.25207,1e-50
5.26734,1e-50
5.27789,1e-50
5.29316,1e-50
5.30371,1e-50
5.31898,1e-50
5.32953,1e-50
5.3448,1e-50
5.35535,1e-50
5.37063,1e-50
5.38117,1e-50
5.39645,1e-50
5.40699,1e-50
5.42227,1e-50
5.43281,1e-50
5.44809,1e-50
5.45863,1e-50
5.47391,1e-50
5.48445,1e-50
5.49973,1e-50
5.51027,1e-50
5.52555,1e-50
5.53082,1e-50
5.53846,1e-50
5.54109,1e-50
5.54491,1e-50
5.54755,8.66235e-45
5.55137,3.39342e-36
5.55269,1.88692e-33
5.55459,1.77147e-29
5.55591,1.98329e-29
5.55782,2.30916e-29
5.55848,4.28203e-38
5.55944,1e-50
5.55967,1e-50
5.56,1e-50
5.56,1e-50
5.56043,1e-50
5.56105,1e-50
5.56171,1e-50
5.56266,1e-50
5.56332,1e-50
5.56428,1e-50
5.56494,1e-50
5.56589,1e-50
5.56655,1e-50
5.5675,1e-50
5.56816,1e-50
5.56912,1e-50
5.56978,1e-50
5.57073,1e-50
5.57139,1e-50
5.57235,1e-50
5.57301,1e-50
5.57396,1e-50
5.57462,1e-50
5.57557,1e-50
5.57623,1e-50
5.57719,1e-50
5.57785,1e-50
5.5788,1e-50
5.57946,1e-50
5.58042,1e-50
5.58107,1e-50
5.58203,1e-50
5.58269,1e-50
5.58364,1e-50
5.5843,1e-50
5.58526,1e-50
5.58592,1e-50
5.58687,1e-50
5.58753,1e-50
5.58848,1e-50
5.58914,1e-50
5.5901,1e-50
5.59076,1e-50
5.59171,1e-50
5.59237,1e-50
5.59333,1e-50
5.59398,1e-50
5.59494,1e-50
5.5956,1e-50
5.59655,1e-50
5.59721,1e-50
5.59817,1e-50
5.59883,1e-50
5.59978,1e-50
5.60044,1e-50
5.60139,1e-50
5.60205,1e-50
5.60301,1e-50
5.60367,1e-50
5.60462,1e-50
5.60528,1e-50
5.60624,1e-50
5.60689,1e-50
5.60785,1e-50
5.60851,1e-50
5.60946,1e-50
5.60968,1e-50
5.61,1e-50
5.61,1e-50
5.61044,1e-50
5.61108,1e-50
5.61174,1e-50
5.61269,1e-50
5.61401,1e-50
5.61592,1e-50
5.61855,1e-50
5.62237,1e-50
5.62501,1e-50
5.62883,1e-50
5.6341,1e-50
5.64174,1e-50
5.64701,1e-50
5.65465,1e-50
5.6652,1e-50
5.68047,1e-50
5.69102,1e-50
5.70629,1e-50
5.71684,1e-50
5.73211,1e-50
5.74266,1e-50
5.75793,1e-50
5.76848,1e-50
5.78375,1e-50
5.7943,1e-50
5.80957,1e-50
5.82012,1e-50
5.83539,1e-50
5.84594,1e-50
5.86121,1e-50
5.87176,1e-50
5.88703,1e-50
5.89758,1e-50
5.91285,1e-50
5.9234,1e-50
5.93867,1e-50
5.94922,1e-50
5.96449,1e-50
5.97504,1e-50
5.99031,1e-50
6.00086,1e-50
6.01613,1e-50
6.02668,1e-50
6.04195,1e-50
6.0525,1e-50
6.06777,1e-50
6.07832,1e-50
6.09359,1e-50
6.10414,1e-50
6.11941,1e-50
6.12996,1e-50
6.14523,1e-50
6.15578,1e-50
6.17105,1e-50
6.1816,1e-50
6.19688,1e-50
6.20742,1e-50
6.2227,1e-50
6.23324,1e-50
6.24852,1e-50
6.25906,1e-50
6.27434,1e-50
6.28488,1e-50
6.30016,1e-50
6.3107,1e-50
6.32598,1e-50
6.33652,1e-50
6.3518,1e-50
6.36234,1e-50
6.37762,1e-50
6.38816,1e-50
6.40344,1e-50
6.41398,1e-50
6.42926,1e-50
6.43981,1e-50
6.45508,1e-50
6.46563,1e-50
6.4809,1e-50
6.49145,1e-50
6.50672,1e-50
6.51727,1e-50
6.53254,1e-50
6.54309,1e-50
6.55836,1e-50
6.56891,1e-50
6.58418,1e-50
6.59473,1e-50
6.61,1e-50



==> data/v3_images-3/x8_230-3.csv <==
"x","y"
0,1.92975e-06
0.00136274,1.76077e-06
0.00161377,1.72964e-06
0.00297651,1.07569e-06
0.00322754,9.55185e-07
0.00459028,1.06836e-06
0.00484131,1.08935e-06
0.00620405,5.42728e-06
0.00645508,6.22649e-06
0.00781782,1.70287e-05
0.00806885,1.90189e-05
0.00943159,4.58943e-05
0.00968262,5.08448e-05
0.0110454,0.000117699
0.0112964,0.000130014
0.0126591,0.000296315
0.0129102,0.000326949
0.0142729,0.000740624
0.0145239,0.000816827
0.0158867,0.00184584
0.0161377,0.0020354
0.0175004,0.00459508
0.0177515,0.0050666
0.0191142,0.0114338
0.0193652,0.0126067
0.020728,0.0284452
0.020979,0.0313628
0.0223417,0.0707611
0.0225928,0.0780186
0.0239555,0.176022
0.0242065,0.194075
0.0255693,0.437859
0.0258203,0.482766
0.0271831,1.08918
0.0274341,1.20089
0.0287968,2.70935
0.0290479,2.98722
0.0304106,6.73955
0.0306616,7.43077
0.0320244,16.7649
0.0322754,18.4843
0.0336381,41.7041
0.0338892,45.9814
0.0352519,103.748
0.0355029,114.389
0.0368657,258.125
0.0371167,284.603
0.0384794,642.413
0.0387305,708.326
0.0400932,1600.03
0.0403442,1764.29
0.041707,3992.62
0.041958,4403.1
0.0433207,10009.7
0.0435718,11042.5
0.0449345,25389
0.0451855,28031.7
0.0465483,66284.5
0.0467993,73331.1
0.0481621,184186
0.0484131,204606
0.0497531,288944
0.05,304479
0.05,744557
0.0500227,694820
0.0513896,585357
0.0516406,566880
0.0543661,418092
0.0548682,390684
0.0575936,158793
0.0580957,116076
0.0635467,29160.9
0.0645508,13150.1
0.0754527,2335.12
0.0774609,342.747
0.0992648,56.2752
0.103281,3.48531
0.125085,0.557552
0.129102,0.0178919
0.150905,0.00285984
0.154922,8.90585e-05
0.176726,1.61601e-05
0.180742,2.7191e-06
0.202546,3.06322e-06
0.206563,3.12824e-06
0.228366,3.12491e-06
0.232383,3.12481e-06
0.254187,3.11966e-06
0.258203,3.11922e-06
0.280007,3.11404e-06
0.284023,3.11359e-06
0.305827,3.10841e-06
0.309844,3.10795e-06
0.331648,3.10275e-06
0.335664,3.10229e-06
0.357468,3.09707e-06
0.361484,3.0966e-06
0.383288,3.09137e-06
0.387305,3.0909e-06
0.409109,3.08564e-06
0.413125,3.08517e-06
0.434929,3.07989e-06
0.438945,3.07941e-06
0.460749,3.07412e-06
0.464766,3.07363e-06
0.486569,3.06831e-06
0.490586,3.06782e-06
0.51239,3.06248e-06
0.516406,3.06198e-06
0.53821,3.05662e-06
0.542227,3.05611e-06
0.56403,3.05072e-06
0.568047,3.05021e-06
0.589851,3.0448e-06
0.593867,3.04428e-06
0.615671,3.03884e-06
0.619688,3.03832e-06
0.641491,3.03286e-06
0.645508,3.03233e-06
0.667312,3.02684e-06
0.671328,3.02632e-06
0.693132,3.02108e-06
0.697148,3.0206e-06
0.718952,3.06963e-06
0.722969,3.07939e-06
0.744773,1.47648e-05
0.748789,1.69252e-05
0.770593,0.00233822
0.774609,0.00276584
0.796413,0.454889
0.80043,0.538179
0.822234,44.7847
0.82625,52.9355
0.837152,1751.15
0.83916,2064.14
0.844611,20080.3
0.845615,23401.1
0.848341,75287.2
0.848843,84850.3
0.84982,147035
0.85,191344
0.85,158495
0.850386,183840
0.850457,182445
0.851819,174406
0.85207,172923
0.853433,162201
0.853684,160228
0.855047,151415
0.855298,149793
0.856661,142379
0.856912,141015
0.858274,134671
0.858525,133503
0.859888,127999
0.860139,126986
0.861502,122158
0.861753,121269
0.863116,116993
0.863367,116206
0.864729,112388
0.86498,111685
0.866343,108249
0.866594,107616
0.867957,104503
0.868208,103929
0.869571,101087
0.869822,100563
0.871185,97950.5
0.871436,97469.3
0.872798,95050.2
0.873049,94604.6
0.874412,92348.1
0.874663,91932.4
0.876026,89810.8
0.876277,89420
0.87764,87408.1
0.877891,87037.5
0.879253,85112.1
0.879504,84757.4
0.880867,82899
0.881118,82556.6
0.882481,80750
0.882732,80417.2
0.884095,78642.1
0.884346,78315.1
0.885708,76544.1
0.885959,76217.9
0.887322,74419.6
0.887573,74088.3
0.888936,72224.9
0.889187,71881.6
0.89055,69904.6
0.890801,69540.4
0.892164,67383.3
0.892415,66985.9
0.893777,64552.4
0.894028,64104.1
0.895391,61245.7
0.895642,60719.1
0.897005,57191.9
0.897256,56541.9
0.898619,52708
0.89887,52002.3
0.899824,49340
0.9,44788.1
0.9,48850.6
0.900408,38750.9
0.900483,37637.5
0.903209,30036.6
0.903711,28635.2
0.909162,22305
0.910166,21138.1
0.915617,14847.7
0.916621,13688.4
0.927523,9097.64
0.929531,8251.75
0.951335,5687.87
0.955352,5215.49
0.977155,3029.97
0.981172,2627.34
1.02478,1661.94
1.03281,1484.13
1.07642,866.08
1.08445,752.117
1.12806,454.459
1.13609,399.579
1.1797,245.604
1.18773,217.216
1.23134,134.708
1.23938,119.497
1.28298,74.4626
1.29102,66.1604
1.33462,41.3346
1.34266,36.758
1.38626,22.9977
1.3943,20.461
1.4379,12.8105
1.44594,11.4002
1.48955,7.13832
1.49758,6.35266
1.54119,3.97418
1.54922,3.53571
1.59283,2.20379
1.60086,1.95825
1.64447,1.20534
1.6525,1.06653
1.69611,0.628647
1.70414,0.547911
1.74775,0.27163
1.75578,0.220681
1.79939,0.0595515
1.80742,0.0299829
1.85103,0.250545
1.85906,0.291248
1.90267,0.598527
1.9107,0.655183
1.95431,1.15674
1.96234,1.24918
2.00595,2.12086
2.01398,2.28149
2.05759,3.82914
2.06562,4.11429
2.10923,6.88162
2.11727,7.39145
2.16087,12.3531
2.16891,13.2671
2.21251,22.1784
2.22055,23.8198
2.26415,39.8587
2.27219,42.813
2.3158,71.7831
2.32383,77.1191
2.36744,129.78
2.37547,139.479
2.41908,236.322
2.42711,254.159
2.47072,436.167
2.47875,469.69
2.52236,826.456
2.53039,892.166
2.574,1655.22
2.58203,1795.76
2.62564,3062.68
2.63367,3296.17
2.65548,5627.86
2.65949,6058.22
2.67039,9285.51
2.6724,9881.28
2.6833,13129.6
2.68531,13729.7
2.69076,18720.2
2.69177,19643.1
2.69449,25040.1
2.695,26039.5
2.69772,30148.7
2.69822,30910.5
2.69959,34805.3
2.69984,35528.1
2.69997,37952.7
2.7,38403.1
2.7,41444.9
2.70122,43200.7
2.70145,43528
2.70281,46330.2
2.70306,46852.7
2.70443,48978.8
2.70468,49375.9
2.70604,50972.1
2.70629,51270.9
2.70765,52520.2
2.70791,52754.7
2.70927,53766.6
2.70952,53956.9
2.71088,54799.9
2.71113,54958.9
2.7125,55677.9
2.71275,55813.7
2.71411,56438.8
2.71436,56557.1
2.71572,57109.3
2.71597,57214
2.71734,57708.3
2.71759,57802.1
2.71895,58249.3
2.7192,58334.3
2.72056,58741.5
2.72082,58819
2.72218,59191.5
2.72243,59262.4
2.72379,59605.5
2.72404,59670.8
2.72541,59988.8
2.72566,60049.3
2.72702,60345.9
2.72727,60402.3
2.72863,60680.6
2.72888,60733.5
2.73025,60996.3
2.7305,61046.2
2.73186,61296.1
2.73211,61343.4
2.73347,61582.5
2.73373,61627.7
2.73509,61858.2
2.73534,61901.6
2.7367,62125.3
2.73695,62167.4
2.73832,62385.9
2.73857,62426.9
2.73993,62641.8
2.74018,62682
2.74154,62894.5
2.74179,62934.2
2.74316,63145.4
2.74341,63184.8
2.74477,63395.5
2.74502,63434.8
2.74638,63645.8
2.74664,63685.1
2.748,63896.8
2.74825,63936.3
2.74961,64053.1
2.74986,64074.1
2.74998,64199.7
2.75,63149.3
2.75,64215
2.75125,62155
2.75148,61971.8
2.75284,59073.5
2.75309,58539.6
2.75582,53571.9
2.75632,52656.9
2.76177,46717.3
2.76277,45623.9
2.76822,37787.6
2.76923,36348.5
2.77468,28752.6
2.77568,27369.2
2.78113,20237.1
2.78214,18964.7
2.78759,12469.9
2.78859,11358.6
2.79404,5458.56
2.79505,4516.74
2.8005,3181.43
2.8015,2359.28
2.80695,8153.22
2.80796,8532.59
2.81341,14870.7
2.81441,15740
2.81987,22729
2.82087,23748.4
2.82632,31252.7
2.82732,32444.8
2.83278,40237.8
2.83378,41570.4
2.83923,49479.6
2.84023,50895.7
2.84569,58838.4
2.84669,60290.6
2.85214,68240.1
2.85314,69703.6
2.8586,77653.7
2.8596,79119.9
2.86505,87069.6
2.86605,88536.3
2.87151,96485.4
2.87251,97952.4
2.87796,105901
2.87896,107368
2.88442,115316
2.88542,116783
2.89087,124731
2.89188,126198
2.89733,134145
2.89833,135612
2.90378,143559
2.90479,145026
2.91024,152972
2.91124,154440
2.91669,162385
2.9177,163853
2.92315,171798
2.92415,173265
2.9296,181210
2.93061,182678
2.93606,190621
2.93706,192090
2.94251,200033
2.94352,201501
2.94897,209444
2.94997,210912
2.95542,217078
2.95643,218219
2.95944,222187
2.96,222922
2.96,225577
2.96243,225647
2.96288,225663
2.96833,225843
2.96934,225882
2.98024,226090
2.98225,226139
2.99315,226421
2.99516,226486
3.00606,226766
3.00807,226832
3.01897,227110
3.02098,227176
3.03188,227452
3.03389,227518
3.04479,227793
3.0468,227860
3.0577,228132
3.05971,228200
3.07061,228470
3.07262,228538
3.08352,228807
3.08553,228875
3.09643,229142
3.09844,229211
3.10934,229476
3.11135,229546
3.12225,229809
3.12426,229879
3.13516,230141
3.13717,230211
3.14807,230471
3.15008,230542
3.16098,230801
3.16299,230872
3.17389,231129
3.1759,231201
3.1868,231456
3.18881,231529
3.19971,231783
3.20172,231855
3.21262,232108
3.21463,232181
3.22553,232432
3.22754,232506
3.23844,232755
3.24045,232830
3.25135,233078
3.25336,233153
3.26426,233399
3.26627,233475
3.27717,233720
3.27918,233796
3.29008,234040
3.29209,234117
3.30299,234359
3.305,234436
3.3159,234678
3.31791,234756
3.32881,234996
3.33082,235074
3.34172,235313
3.34373,235392
3.35463,235630
3.35664,235709
3.36754,235947
3.36955,236026
3.38045,236263
3.38246,236343
3.39336,236578
3.39537,236659
3.40627,236893
3.40828,236974
3.41918,237208
3.42119,237290
3.43209,237522
3.4341,237605
3.445,237837
3.44701,237920
3.45791,238151
3.45992,238234
3.47082,238465
3.47283,238549
3.48373,238779
3.48574,238863
3.49664,239093
3.49865,239178
3.50955,239407
3.51156,239492
3.52246,239721
3.52447,239807
3.53537,240035
3.53738,240122
3.54828,240350
3.55029,240437
3.56119,240664
3.5632,240752
3.57411,240979
3.57611,241068
3.58702,241295
3.58902,241384
3.59993,241611
3.60193,241700
3.61284,241927
3.61484,242017
3.62575,242244
3.62775,242334
3.63866,242561
3.64066,242652
3.65157,242879
3.65357,242971
3.66448,243198
3.66648,243290
3.67739,243517
3.67939,243610
3.6903,243838
3.6923,243931
3.70321,244159
3.70521,244252
3.71612,244481
3.71813,244575
3.72903,244804
3.73104,244899
3.74194,245128
3.74395,245223
3.75485,245419
3.75686,245514
3.76776,245812
3.76977,245908
3.78067,246114
3.78268,246210
3.79358,246436
3.79559,246533
3.80649,246766
3.8085,246864
3.8194,247066
3.82141,247163
3.83231,247418
3.83432,247516
3.84522,247765
3.84723,247863
3.85813,248100
3.86014,248199
3.87104,248438
3.87305,248537
3.88395,248776
3.88596,248876
3.89686,249117
3.89887,249217
3.90977,249459
3.91178,249559
3.92268,249802
3.92469,249903
3.93559,250148
3.9376,250248
3.9485,250495
3.95051,250596
3.96141,250844
3.96342,250945
3.97432,251194
3.97633,251295
3.98723,251547
3.98924,251648
4.00014,251901
4.00215,252002
4.01305,252257
4.01506,252358
4.02596,252614
4.02797,252716
4.03887,252974
4.04088,253075
4.05178,253335
4.05379,253436
4.06469,253698
4.0667,253799
4.0776,254063
4.07961,254163
4.09051,254430
4.09252,254530
4.10342,254798
4.10543,254897
4.11633,255168
4.11834,255267
4.12924,255539
4.13125,255637
4.14215,255913
4.14416,256010
4.15506,256287
4.15707,256383
4.16797,256663
4.16998,256758
4.18088,257031
4.18289,257125
4.19379,257409
4.1958,257502
4.2067,257798
4.20871,257890
4.21961,258172
4.22162,258262
4.23252,258552
4.23453,258640
4.24543,258942
4.24744,259029
4.25834,259325
4.26035,259409
4.27125,259708
4.27326,259790
4.28416,260091
4.28617,260171
4.29707,260475
4.29908,260551
4.30998,260858
4.31199,260931
4.32289,261240
4.3249,261311
4.3358,261623
4.33781,261689
4.34871,261960
4.35072,262015
4.35856,262174
4.36,262204
4.36,213207
4.36307,59755.1
4.36363,37054.1
4.36564,29108.9
4.38744,4700.68
4.38945,3042.36
4.39146,2935.21
4.41327,59.3439
4.41527,52.4433
4.41728,51.9992
4.43909,0.952487
4.44109,0.923839
4.4431,0.922
4.46491,0.0164823
4.46691,0.0163611
4.46892,0.0163536
4.49073,0.000290776
4.49273,0.00029012
4.49474,0.000290091
4.51655,5.15742e-06
4.51855,5.14919e-06
4.52056,5.14913e-06
4.54237,9.56909e-08
4.54437,9.54929e-08
4.54638,9.55445e-08
4.56819,1.23961e-08
4.5702,1.2338e-08
4.5722,1.23909e-08
4.59401,1.18954e-08
4.59602,1.18401e-08
4.59802,1.18923e-08
4.61983,1.19496e-08
4.62184,1.18949e-08
4.62384,1.19463e-08
4.64565,1.20191e-08
4.64766,1.19648e-08
4.64966,1.20153e-08
4.67147,1.20947e-08
4.67348,1.2041e-08
4.67548,1.20906e-08
4.69729,1.21761e-08
4.6993,1.2123e-08
4.70131,1.21717e-08
4.72311,1.2263e-08
4.72512,1.22104e-08
4.72713,1.22582e-08
4.74893,1.23549e-08
4.75094,1.2303e-08
4.75295,1.23497e-08
4.77475,1.24516e-08
4.77676,1.24003e-08
4.77877,1.24461e-08
4.80057,1.25526e-08
4.80258,1.2502e-08
4.80459,1.25468e-08
4.82639,1.26577e-08
4.8284,1.26078e-08
4.83041,1.26515e-08
4.85221,1.27665e-08
4.85422,1.27173e-08
4.85623,1.27451e-08
4.87803,1.28637e-08
4.88004,1.28604e-08
4.88205,1.28571e-08
4.90385,1.2979e-08
4.90586,1.29755e-08
4.90787,1.29863e-08
4.92967,1.31111e-08
4.93168,1.30642e-08
4.93369,1.30895e-08
4.95549,1.32169e-08
4.9575,1.32131e-08
4.95951,1.3223e-08
4.98131,1.39137e-08
4.98332,1.39025e-08
5.00512,1.3502e-08
5.00914,1.3484e-08
5.03094,1.36171e-08
5.03496,1.36087e-08
5.05676,1.37429e-08
5.06078,1.37342e-08
5.08259,1.38692e-08
5.0866,1.38602e-08
5.10841,1.39958e-08
5.11242,1.39865e-08
5.13423,1.41223e-08
5.13824,1.41128e-08
5.16005,1.42485e-08
5.16406,1.42388e-08
5.18587,1.43742e-08
5.18988,1.43643e-08
5.21169,1.44991e-08
5.2157,1.4489e-08
5.23751,1.4623e-08
5.24152,1.46126e-08
5.26333,1.47456e-08
5.26734,1.47351e-08
5.28915,1.48668e-08
5.29316,1.48562e-08
5.31497,1.49859e-08
5.31898,1.4975e-08
5.34079,1.50733e-08
5.3448,1.50592e-08
5.36661,1.3492e-08
5.37063,1.33703e-08
5.39243,9.86798e-08
5.39645,1.18051e-07
5.41825,6.26053e-06
5.42227,7.39142e-06
5.44407,0.000353684
5.44809,0.000417436
5.46989,0.0199389
5.47391,0.0235328
5.49571,1.12401
5.49973,1.32661
5.52153,32.8811
5.52555,38.6901
5.53645,433.024
5.53846,505.658
5.54391,3360.7
5.54491,3886.62
5.55036,11760
5.55137,13210.4
5.55409,39465.6
5.55459,44302.1
5.55732,76615.2
5.55782,82567.6
5.55919,126618
5.55944,134733
5.55991,161042
5.56,148752
5.56,165888
5.56089,121829
5.56105,116870
5.56241,83324.9
5.56266,77145.5
5.56403,51473.7
5.56428,46744.7
5.56564,31270.7
5.56589,28420.2
5.56725,19043.1
5.5675,17315.7
5.56887,11614.4
5.56912,10564.1
5.57048,7090.85
5.57073,6451.04
5.5721,4332.84
5.57235,3942.65
5.57371,2650.59
5.57396,2412.57
5.57532,1625.27
5.57557,1480.24
5.57694,1002.35
5.57719,914.319
5.57855,627.433
5.5788,574.585
5.58016,407.69
5.58042,376.946
5.58178,288.751
5.58203,272.504
5.58339,241.194
5.58364,235.427
5.58501,253.256
5.58526,256.541
5.58662,327.91
5.58687,341.057
5.58823,483.595
5.58848,509.852
5.58985,758.759
5.5901,804.61
5.59146,1221.33
5.59171,1298.09
5.59307,1985.4
5.59333,2112.01
5.59469,3239.23
5.59494,3446.87
5.5963,5291.04
5.59655,5630.76
5.59792,8643.58
5.59817,9198.57
5.59953,14113.6
5.59978,15019
5.60114,23021.4
5.60139,24495.6
5.60276,37483.8
5.60301,39876.3
5.60437,60847.3
5.60462,64710.4
5.60598,98274.9
5.60624,104458
5.6076,157369
5.60785,167115
5.60921,215656
5.60946,224598
5.60992,273440
5.61,282437
5.61,144728
5.61091,127699
5.61108,124562
5.61244,91040.4
5.61269,84865.4
5.61542,52730.5
5.61592,46811
5.62137,29069.8
5.62237,25801.6
5.62782,12499.1
5.62883,10048.6
5.63973,5254.31
5.64174,4371.16
5.65264,1579.78
5.65465,1065.56
5.67645,385.225
5.68047,259.884
5.70227,74.9618
5.70629,40.8816
5.72809,11.8073
5.73211,6.44911
5.75391,1.863
5.75793,1.01781
5.77973,0.29403
5.78375,0.160642
5.80555,0.0464076
5.80957,0.0253548
5.83137,0.0073247
5.83539,0.00400185
5.85719,0.00115609
5.86121,0.000631629
5.88301,0.00018247
5.88703,9.96926e-05
5.90884,2.88e-05
5.91285,1.57349e-05
5.93466,4.54563e-06
5.93867,2.48351e-06
5.96048,7.17456e-07
5.96449,3.91982e-07
5.9863,1.13239e-07
5.99031,6.18682e-08
6.01212,1.7873e-08
6.01613,9.76491e-09
6.03794,2.82097e-09
6.04195,1.54124e-09
6.06376,4.45245e-10
6.06777,2.4326e-10
6.08958,7.02749e-11
6.09359,3.83947e-11
6.1154,1.10918e-11
6.11941,6.06e-12
6.14122,1.75066e-12
6.14523,9.56475e-13
6.16704,2.76314e-13
6.17105,1.50964e-13
6.19286,4.36119e-14
6.19688,2.38273e-14
6.21868,6.88344e-15
6.2227,3.76077e-15
6.2445,1.08644e-15
6.24852,5.93578e-16
6.27032,1.71478e-16
6.27434,9.36869e-17
6.29614,2.7065e-17
6.30016,1.4787e-17
6.32196,4.27179e-18
6.32598,2.33389e-18
6.34778,6.74234e-19
6.3518,3.68368e-19
6.3736,1.06417e-19
6.37762,5.81411e-20
6.39942,1.67963e-20
6.40344,9.17665e-21
6.42524,2.65103e-21
6.42926,1.44839e-21
6.45106,4.18423e-22
6.45508,2.28605e-22
6.47688,6.60413e-23
6.4809,3.60817e-23
6.5027,1.04237e-23
6.50672,5.695e-24
6.52852,1.64511e-24
6.53254,8.98779e-25
6.55434,2.59504e-25
6.55836,1.41688e-25
6.58016,4.05088e-26
6.58418,2.18428e-26
6.60598,7.77616e-27
6.61,5.18337e-27

"x","y"
0,1e-50
0.00136274,1e-50
0.00161377,1e-50
0.00297651,1e-50
0.00322754,1e-50
0.00459028,1e-50
0.00484131,1e-50
0.00620405,1e-50
0.00645508,1e-50
0.00781782,1e-50
0.00806885,1e-50
0.00943159,1e-50
0.00968262,1e-50
0.0110454,1e-50
0.0112964,1e-50
0.0126591,1e-50
0.0129102,1e-50
0.0142729,1e-50
0.0145239,1e-50
0.0158867,1e-50
0.0161377,1e-50
0.0175004,1e-50
0.0177515,1e-50
0.0191142,1e-50
0.0193652,1e-50
0.020728,1e-50
0.020979,1e-50
0.0223417,1e-50
0.0225928,1e-50
0.0239555,1e-50
0.0242065,1e-50
0.0255693,1e-50
0.0258203,1e-50
0.0271831,1e-50
0.0274341,1e-50
0.0287968,1e-50
0.0290479,1e-50
0.0304106,1e-50
0.0306616,1e-50
0.0320244,1e-50
0.0322754,1e-50
0.0336381,1e-50
0.0338892,1e-50
0.0352519,1e-50
0.0355029,1e-50
0.0368657,1e-50
0.0371167,1e-50
0.0384794,1e-50
0.0387305,1e-50
0.0400932,1e-50
0.0403442,1e-50
0.041707,1e-50
0.041958,1e-50
0.0433207,1e-50
0.0435718,1e-50
0.0449345,1e-50
0.0451855,1e-50
0.0465483,1e-50
0.0467993,1e-50
0.0481621,1e-50
0.0484131,1e-50
0.0497531,1e-50
0.05,1e-50
0.05,2.64163e+18
0.0500227,8.27847e+16
0.0513896,4.03466e+14
0.0516406,1.70185e+14
0.0543661,9.89983e+09
0.0548682,1.64235e+09
0.0575936,1.62672e-41
0.0580957,1e-50
0.0635467,1e-50
0.0645508,1e-50
0.0754527,1e-50
0.0774609,1e-50
0.0992648,1e-50
0.103281,1e-50
0.125085,1e-50
0.129102,1e-50
0.150905,1e-50
0.154922,1e-50
0.176726,1e-50
0.180742,1e-50
0.202546,1e-50
0.206563,1e-50
0.228366,1e-50
0.232383,1e-50
0.254187,1e-50
0.258203,1e-50
0.280007,1e-50
0.284023,1e-50
0.305827,1e-50
0.309844,1e-50
0.331648,1e-50
0.335664,1e-50
0.357468,1e-50
0.361484,1e-50
0.383288,1e-50
0.387305,1e-50
0.409109,1e-50
0.413125,1e-50
0.434929,1e-50
0.438945,1e-50
0.460749,1e-50
0.464766,1e-50
0.486569,1e-50
0.490586,1e-50
0.51239,1e-50
0.516406,1e-50
0.53821,1e-50
0.542227,1e-50
0.56403,1e-50
0.568047,1e-50
0.589851,1e-50
0.593867,1e-50
0.615671,1e-50
0.619688,1e-50
0.641491,1e-50
0.645508,1e-50
0.667312,1e-50
0.671328,1e-50
0.693132,1e-50
0.697148,1e-50
0.718952,1e-50
0.722969,1e-50
0.744773,1e-50
0.748789,1e-50
0.770593,1e-50
0.774609,1e-50
0.796413,1e-50
0.80043,1e-50
0.822234,1e-50
0.82625,1e-50
0.837152,1e-50
0.83916,1e-50
0.844611,2.87788e-11
0.845615,0.000536872
0.848341,0.00106841
0.848843,0.00121297
0.84982,2.11792e-43
0.85,1e-50
0.85,1e-50
0.850386,1e-50
0.850457,1e-50
0.851819,1e-50
0.85207,1e-50
0.853433,1e-50
0.853684,1e-50
0.855047,1e-50
0.855298,1e-50
0.856661,1e-50
0.856912,1e-50
0.858274,1e-50
0.858525,1e-50
0.859888,1e-50
0.860139,1e-50
0.861502,1e-50
0.861753,1e-50
0.863116,1e-50
0.863367,1e-50
0.864729,1e-50
0.86498,1e-50
0.866343,1e-50
0.866594,1e-50
0.867957,1e-50
0.868208,1e-50
0.869571,1e-50
0.869822,1e-50
0.871185,1e-50
0.871436,1e-50
0.872798,1e-50
0.873049,1e-50
0.874412,1e-50
0.874663,1e-50
0.876026,1e-50
0.876277,1e-50
0.87764,1e-50
0.877891,1e-50
0.879253,1e-50
0.879504,1e-50
0.880867,1e-50
0.881118,1e-50
0.882481,1e-50
0.882732,1e-50
0.884095,1e-50
0.884346,1e-50
0.885708,1e-50
0.885959,1e-50
0.887322,1e-50
0.887573,1e-50
0.888936,1e-50
0.889187,1e-50
0.89055,1e-50
0.890801,1e-50
0.892164,1e-50
0.892415,1e-50
0.893777,1e-50
0.894028,1e-50
0.895391,1e-50
0.895642,1e-50
0.897005,1e-50
0.897256,1e-50
0.898619,1e-50
0.89887,1e-50
0.899824,1e-50
0.9,1e-50
0.9,1e-50
0.900408,1e-50
0.900483,1e-50
0.903209,1e-50
0.903711,1e-50
0.909162,1e-50
0.910166,1e-50
0.915617,1e-50
0.916621,1e-50
0.927523,1e-50
0.929531,1e-50
0.951335,1e-50
0.955352,1e-50
0.977155,1e-50
0.981172,1e-50
1.02478,1e-50
1.03281,1e-50
1.07642,1e-50
1.08445,1e-50
1.12806,1e-50
1.13609,1e-50
1.1797,1e-50
1.18773,1e-50
1.23134,1e-50
1.23938,1e-50
1.28298,1e-50
1.29102,1e-50
1.33462,1e-50
1.34266,1e-50
1.38626,1e-50
1.3943,1e-50
1.4379,1e-50
1.44594,1e-50
1.48955,1e-50
1.49758,1e-50
1.54119,1e-50
1.54922,1e-50
1.59283,1e-50
1.60086,1e-50
1.64447,1e-50
1.6525,1e-50
1.69611,1e-50
1.70414,1e-50
1.74775,1e-50
1.75578,1e-50
1.79939,1e-50
1.80742,1e-50
1.85103,1e-50
1.85906,1e-50
1.90267,1e-50
1.9107,1e-50
1.95431,1e-50
1.96234,1e-50
2.00595,1e-50
2.01398,1e-50
2.05759,1e-50
2.06562,1e-50
2.10923,1e-50
2.11727,1e-50
2.16087,1e-50
2.16891,1e-50
2.21251,1e-50
2.22055,1e-50
2.26415,1e-50
2.27219,1e-50
2.3158,1e-50
2.32383,1e-50
2.36744,1e-50
2.37547,1e-50
2.41908,1e-50
2.42711,1e-50
2.47072,1e-50
2.47875,1e-50
2.52236,1e-50
2.53039,1e-50
2.574,1e-50
2.58203,1e-50
2.62564,1e-50
2.63367,1e-50
2.65548,1e-50
2.65949,1e-50
2.67039,1e-50
2.6724,1e-50
2.6833,1e-50
2.68531,1e-50
2.69076,1e-50
2.69177,1e-50
2.69449,1e-50
2.695,1e-50
2.69772,1e-50
2.69822,1e-50
2.69959,1e-50
2.69984,1e-50
2.69997,1e-50
2.7,1e-50
2.7,1e-50
2.70122,1e-50
2.70145,1e-50
2.70281,1e-50
2.70306,1e-50
2.70443,1e-50
2.70468,1e-50
2.70604,1e-50
2.70629,1e-50
2.70765,1e-50
2.70791,1e-50
2.70927,1e-50
2.70952,1e-50
2.71088,1e-50
2.71113,1e-50
2.7125,1e-50
2.71275,1e-50
2.71411,1e-50
2.71436,1e-50
2.71572,1e-50
2.71597,1e-50
2.71734,1e-50
2.71759,1e-50
2.71895,1e-50
2.7192,1e-50
2.72056,1e-50
2.72082,1e-50
2.72218,1e-50
2.72243,1e-50
2.72379,1e-50
2.72404,1e-50
2.72541,1e-50
2.72566,1e-50
2.72702,1e-50
2.72727,1e-50
2.72863,1e-50
2.72888,1e-50
2.73025,1e-50
2.7305,1e-50
2.73186,1e-50
2.73211,1e-50
2.73347,1e-50
2.73373,1e-50
2.73509,1e-50
2.73534,1e-50
2.7367,1e-50
2.73695,1e-50
2.73832,1e-50
2.73857,1e-50
2.73993,1e-50
2.74018,1e-50
2.74154,1e-50
2.74179,1e-50
2.74316,1e-50
2.74341,1e-50
2.74477,1e-50
2.74502,1e-50
2.74638,1e-50
2.74664,1e-50
2.748,1e-50
2.74825,1e-50
2.74961,1e-50
2.74986,1e-50
2.74998,1e-50
2.75,1e-50
2.75,1e-50
2.75125,1e-50
2.75148,1e-50
2.75284,1e-50
2.75309,1e-50
2.75582,1e-50
2.75632,1e-50
2.76177,1e-50
2.76277,1e-50
2.76822,1e-50
2.76923,1e-50
2.77468,1e-50
2.77568,1e-50
2.78113,1e-50
2.78214,1e-50
2.78759,1e-50
2.78859,1e-50
2.79404,1e-50
2.79505,1e-50
2.8005,1e-50
2.8015,1e-50
2.80695,1e-50
2.80796,1e-50
2.81341,1e-50
2.81441,1e-50
2.81987,1e-50
2.82087,1e-50
2.82632,1e-50
2.82732,1e-50
2.83278,1e-50
2.83378,1e-50
2.83923,1e-50
2.84023,1e-50
2.84569,1e-50
2.84669,1e-50
2.85214,1e-50
2.85314,1e-50
2.8586,1e-50
2.8596,1e-50
2.86505,1e-50
2.86605,1e-50
2.87151,1e-50
2.87251,1e-50
2.87796,8.79244e-32
2.87896,8.79244e-32
2.88442,8.64902e-06
2.88542,8.649e-06
2.89087,3.09363e-07
2.89188,3.09362e-07
2.89733,4.21478e-06
2.89833,0.353618
2.90378,6.49844
2.90479,19385.4
2.91024,20593.7
2.91124,25145.5
2.91669,64173.3
2.9177,70902.5
2.92315,129425
2.92415,113060
2.9296,287036
2.93061,354655
2.93606,829629
2.93706,999037
2.94251,2.20206e+06
2.94352,2.62051e+06
2.94897,5.46116e+06
2.94997,6.40098e+06
2.95542,9.36325e+06
2.95643,1.03893e+07
2.95944,9.30225e+06
2.96,9.81388e+06
2.96,47869.7
2.96243,1.26449e+07
2.96288,4.67071e+07
2.96833,3.14973e+07
2.96934,3.02807e+07
2.98024,2.23764e+07
2.98225,2.06383e+07
2.99315,2.20558e+07
2.99516,2.23807e+07
3.00606,2.34579e+07
3.00807,2.36427e+07
3.01897,2.48069e+07
3.02098,2.50165e+07
3.03188,2.62314e+07
3.03389,2.64527e+07
3.04479,2.7721e+07
3.0468,2.79555e+07
3.0577,2.92779e+07
3.05971,2.9526e+07
3.07061,3.09039e+07
3.07262,3.11663e+07
3.08352,3.26016e+07
3.08553,3.28786e+07
3.09643,3.43734e+07
3.09844,3.46659e+07
3.10934,3.62224e+07
3.11135,3.65309e+07
3.12225,3.81516e+07
3.12426,3.84769e+07
3.13516,4.01642e+07
3.13717,4.05071e+07
3.14807,4.22638e+07
3.15008,4.26251e+07
3.16098,4.4454e+07
3.16299,4.48344e+07
3.17389,4.67387e+07
3.1759,4.71392e+07
3.1868,4.91218e+07
3.18881,4.95434e+07
3.19971,5.16078e+07
3.20172,5.20513e+07
3.21262,5.4201e+07
3.21463,5.46676e+07
3.22553,5.69062e+07
3.22754,5.7397e+07
3.23844,5.97285e+07
3.24045,6.02445e+07
3.25135,6.2673e+07
3.25336,6.32156e+07
3.26426,6.57453e+07
3.26627,6.63158e+07
3.27717,6.89514e+07
3.27918,6.95511e+07
3.29008,7.22975e+07
3.29209,7.29278e+07
3.30299,7.57901e+07
3.305,7.64527e+07
3.3159,7.94363e+07
3.31791,8.01328e+07
3.32881,8.32435e+07
3.33082,8.39756e+07
3.34172,8.72197e+07
3.34373,8.79891e+07
3.35463,9.13731e+07
3.35664,9.21819e+07
3.36754,9.57127e+07
3.36955,9.6563e+07
3.38045,1.00248e+08
3.38246,1.01142e+08
3.39336,1.04989e+08
3.39537,1.05929e+08
3.40627,1.09947e+08
3.40828,1.10935e+08
3.41918,1.15133e+08
3.42119,1.16173e+08
3.43209,1.20559e+08
3.4341,1.21653e+08
3.445,1.26239e+08
3.44701,1.2739e+08
3.45791,1.32187e+08
3.45992,1.33398e+08
3.47082,1.38417e+08
3.47283,1.39691e+08
3.48373,1.44946e+08
3.48574,1.46287e+08
3.49664,1.5179e+08
3.49865,1.53203e+08
3.50955,1.58969e+08
3.51156,1.60456e+08
3.52246,1.66501e+08
3.52447,1.68068e+08
3.53537,1.74408e+08
3.53738,1.76059e+08
3.54828,1.82712e+08
3.55029,1.84453e+08
3.56119,1.91437e+08
3.5632,1.93273e+08
3.57411,2.0061e+08
3.57611,2.02545e+08
3.58702,2.10257e+08
3.58902,2.12299e+08
3.59993,2.20408e+08
3.60193,2.22564e+08
3.61284,2.31096e+08
3.61484,2.33372e+08
3.62575,2.42354e+08
3.62775,2.44757e+08
3.63866,2.54219e+08
3.64066,2.56758e+08
3.65157,2.66731e+08
3.65357,2.69413e+08
3.66448,2.7993e+08
3.66648,2.82766e+08
3.67739,2.93863e+08
3.67939,2.96862e+08
3.6903,3.08578e+08
3.6923,3.11751e+08
3.70321,3.24128e+08
3.70521,3.27485e+08
3.71612,3.40567e+08
3.71813,3.44121e+08
3.72903,3.57967e+08
3.73104,3.61731e+08
3.74194,3.76221e+08
3.74395,3.80207e+08
3.75485,3.9307e+08
3.75686,3.97262e+08
3.76776,4.19213e+08
3.76977,4.23721e+08
3.78067,4.36603e+08
3.78268,4.41335e+08
3.79358,4.6163e+08
3.79559,4.66667e+08
3.80649,4.86224e+08
3.8085,4.9157e+08
3.8194,5.14296e+08
3.82141,5.19989e+08
3.83231,5.38392e+08
3.83432,5.44395e+08
3.84522,5.69695e+08
3.84723,5.76095e+08
3.85813,6.01095e+08
3.86014,6.07895e+08
3.87104,6.34493e+08
3.87305,6.41721e+08
3.88395,6.70039e+08
3.88596,6.77725e+08
3.89686,7.07889e+08
3.89887,7.16064e+08
3.90977,7.48209e+08
3.91178,7.56909e+08
3.92268,7.9118e+08
3.92469,8.00442e+08
3.93559,8.36997e+08
3.9376,8.4686e+08
3.9485,8.85867e+08
3.95051,8.96375e+08
3.96141,9.38016e+08
3.96342,9.49216e+08
3.97432,9.93684e+08
3.97633,1.00563e+09
3.98723,1.05313e+09
3.98924,1.06588e+09
4.00014,1.11664e+09
4.00215,1.13024e+09
4.01305,1.18451e+09
4.01506,1.19904e+09
4.02596,1.25706e+09
4.02797,1.27259e+09
4.03887,1.33464e+09
4.04088,1.35126e+09
4.05178,1.41763e+09
4.05379,1.43543e+09
4.06469,1.50643e+09
4.0667,1.52552e+09
4.0776,1.60149e+09
4.07961,1.62197e+09
4.09051,1.70326e+09
4.09252,1.72529e+09
4.10342,1.81227e+09
4.10543,1.83601e+09
4.11633,1.92909e+09
4.11834,1.95472e+09
4.12924,2.05432e+09
4.13125,2.08208e+09
4.14215,2.18864e+09
4.14416,2.21881e+09
4.15506,2.33282e+09
4.15707,2.36574e+09
4.16797,2.48767e+09
4.16998,2.52378e+09
4.18088,2.7092e+09
4.18289,2.74985e+09
4.19379,2.77818e+09
4.1958,2.82154e+09
4.2067,3.02697e+09
4.20871,3.07648e+09
4.21961,3.30204e+09
4.22162,3.3591e+09
4.23252,3.396e+09
4.23453,3.45854e+09
4.24543,3.70895e+09
4.24744,3.78239e+09
4.25834,3.97771e+09
4.26035,4.06311e+09
4.27125,4.27188e+09
4.27326,4.37202e+09
4.28416,4.60004e+09
4.28617,4.71867e+09
4.29707,4.89052e+09
4.29908,5.02395e+09
4.30998,7.10826e+09
4.31199,7.45555e+09
4.32289,7.10545e+09
4.3249,7.13319e+09
4.3358,5.24911e+07
4.33781,6.25317e+07
4.34871,3.38797e+07
4.35072,1.70893e+07
4.35856,3.43352e+06
4.36,2.84066e+06
4.36,4.97604e-25
4.36307,1e-50
4.36363,1e-50
4.36564,1e-50
4.38744,1e-50
4.38945,1e-50
4.39146,1e-50
4.41327,1e-50
4.41527,1e-50
4.41728,1e-50
4.43909,1e-50
4.44109,1e-50
4.4431,1e-50
4.46491,1e-50
4.46691,1e-50
4.46892,1e-50
4.49073,1e-50
4.49273,1e-50
4.49474,1e-50
4.51655,1e-50
4.51855,1e-50
4.52056,1e-50
4.54237,1e-50
4.54437,1e-50
4.54638,1e-50
4.56819,1e-50
4.5702,1e-50
4.5722,1e-50
4.59401,1e-50
4.59602,1e-50
4.59802,1e-50
4.61983,1e-50
4.62184,1e-50
4.62384,1e-50
4.64565,1e-50
4.64766,1e-50
4.64966,1e-50
4.67147,1e-50
4.67348,1e-50
4.67548,1e-50
4.69729,1e-50
4.6993,1e-50
4.70131,1e-50
4.72311,1e-50
4.72512,1e-50
4.72713,1e-50
4.74893,1e-50
4.75094,1e-50
4.75295,1e-50
4.77475,1e-50
4.77676,1e-50
4.77877,1e-50
4.80057,1e-50
4.80258,1e-50
4.80459,1e-50
4.82639,1e-50
4.8284,1e-50
4.83041,1e-50
4.85221,1e-50
4.85422,1e-50
4.85623,1e-50
4.87803,1e-50
4.88004,1e-50
4.88205,1e-50
4.90385,1e-50
4.90586,1e-50
4.90787,1e-50
4.92967,1e-50
4.93168,1e-50
4.93369,1e-50
4.95549,1e-50
4.9575,1e-50
4.95951,1e-50
4.98131,1e-50
4.98332,1e-50
5.00512,1e-50
5.00914,1e-50
5.03094,1e-50
5.03496,1e-50
5.05676,1e-50
5.06078,1e-50
5.08259,1e-50
5.0866,1e-50
5.10841,1e-50
5.11242,1e-50
5.13423,1e-50
5.13824,1e-50
5.16005,1e-50
5.16406,1e-50
5.18587,1e-50
5.18988,1e-50
5.21169,1e-50
5.2157,1e-50
5.23751,1e-50
5.24152,1e-50
5.26333,1e-50
5.26734,1e-50
5.28915,1e-50
5.29316,1e-50
5.31497,1e-50
5.31898,1e-50
5.34079,1e-50
5.3448,1e-50
5.36661,1e-50
5.37063,1e-50
5.39243,1e-50
5.39645,1e-50
5.41825,1e-50
5.42227,1e-50
5.44407,1e-50
5.44809,1e-50
5.46989,1e-50
5.47391,1e-50
5.49571,1e-50
5.49973,1e-50
5.52153,1e-50
5.52555,1e-50
5.53645,1e-50
5.53846,1e-50
5.54391,1e-50
5.54491,1e-50
5.55036,1.17526e-38
5.55137,1.91701e-36
5.55409,8.6941e-31
5.55459,9.59465e-30
5.55732,1.00243e-29
5.55782,1.09436e-29
5.55919,1.96518e-47
5.55944,1e-50
5.55991,1e-50
5.56,1e-50
5.56,1e-50
5.56089,1e-50
5.56105,1e-50
5.56241,1e-50
5.56266,1e-50
5.56403,1e-50
5.56428,1e-50
5.56564,1e-50
5.56589,1e-50
5.56725,1e-50
5.5675,1e-50
5.56887,1e-50
5.56912,1e-50
5.57048,1e-50
5.57073,1e-50
5.5721,1e-50
5.57235,1e-50
5.57371,1e-50
5.57396,1e-50
5.57532,1e-50
5.57557,1e-50
5.57694,1e-50
5.57719,1e-50
5.57855,1e-50
5.5788,1e-50
5.58016,1e-50
5.58042,1e-50
5.58178,1e-50
5.58203,1e-50
5.58339,1e-50
5.58364,1e-50
5.58501,1e-50
5.58526,1e-50
5.58662,1e-50
5.58687,1e-50
5.58823,1e-50
5.58848,1e-50
5.58985,1e-50
5.5901,1e-50
5.59146,1e-50
5.59171,1e-50
5.59307,1e-50
5.59333,1e-50
5.59469,1e-50
5.59494,1e-50
5.5963,1e-50
5.59655,1e-50
5.59792,1e-50
5.59817,1e-50
5.59953,1e-50
5.59978,1e-50
5.60114,1e-50
5.60139,1e-50
5.60276,1e-50
5.60301,1e-50
5.60437,1e-50
5.60462,1e-50
5.60598,1e-50
5.60624,1e-50
5.6076,1e-50
5.60785,1e-50
5.60921,1e-50
5.60946,1e-50
5.60992,1e-50
5.61,1e-50
5.61,1e-50
5.61091,1e-50
5.61108,1e-50
5.61244,1e-50
5.61269,1e-50
5.61542,1e-50
5.61592,1e-50
5.62137,1e-50
5.62237,1e-50
5.62782,1e-50
5.62883,1e-50
5.63973,1e-50
5.64174,1e-50
5.65264,1e-50
5.65465,1e-50
5.67645,1e-50
5.68047,1e-50
5.70227,1e-50
5.70629,1e-50
5.72809,1e-50
5.73211,1e-50
5.75391,1e-50
5.75793,1e-50
5.77973,1e-50
5.78375,1e-50
5.80555,1e-50
5.80957,1e-50
5.83137,1e-50
5.83539,1e-50
5.85719,1e-50
5.86121,1e-50
5.88301,1e-50
5.88703,1e-50
5.90884,1e-50
5.91285,1e-50
5.93466,1e-50
5.93867,1e-50
5.96048,1e-50
5.96449,1e-50
5.9863,1e-50
5.99031,1e-50
6.01212,1e-50
6.01613,1e-50
6.03794,1e-50
6.04195,1e-50
6.06376,1e-50
6.06777,1e-50
6.08958,1e-50
6.09359,1e-50
6.1154,1e-50
6.11941,1e-50
6.14122,1e-50
6.14523,1e-50
6.16704,1e-50
6.17105,1e-50
6.19286,1e-50
6.19688,1e-50
6.21868,1e-50
6.2227,1e-50
6.2445,1e-50
6.24852,1e-50
6.27032,1e-50
6.27434,1e-50
6.29614,1e-50
6.30016,1e-50
6.32196,1e-50
6.32598,1e-50
6.34778,1e-50
6.3518,1e-50
6.3736,1e-50
6.37762,1e-50
6.39942,1e-50
6.40344,1e-50
6.42524,1e-50
6.42926,1e-50
6.45106,1e-50
6.45508,1e-50
6.47688,1e-50
6.4809,1e-50
6.5027,1e-50
6.50672,1e-50
6.52852,1e-50
6.53254,1e-50
6.55434,1e-50
6.55836,1e-50
6.58016,1e-50
6.58418,1e-50
6.60598,1e-50
6.61,1e-50



==> data/v3_images-3/x98_230-3.csv <==
"x","y"
0,1.92843e-06
0.000890115,1.81881e-06
0.00161377,1.72774e-06
0.00250388,1.29052e-06
0.00322754,9.42435e-07
0.00411765,1.03695e-06
0.00484131,1.10539e-06
0.00573142,3.93109e-06
0.00645508,6.23269e-06
0.00734519,1.32854e-05
0.00806885,1.90209e-05
0.00895896,3.6574e-05
0.00968262,5.08451e-05
0.0105727,9.45124e-05
0.0112964,0.000130014
0.0121865,0.000238638
0.0129102,0.000326947
0.0138003,0.000597151
0.0145239,0.000816822
0.015414,0.00148895
0.0161377,0.00203539
0.0170278,0.00370732
0.0177515,0.00506657
0.0186416,0.0092255
0.0193652,0.0126066
0.0202553,0.022952
0.020979,0.0313626
0.0218691,0.0570967
0.0225928,0.0780181
0.0234829,0.142032
0.0242065,0.194074
0.0250967,0.353308
0.0258203,0.482763
0.0267104,0.87886
0.0274341,1.20088
0.0283242,2.18617
0.0290479,2.9872
0.029938,5.43814
0.0306616,7.43072
0.0315517,13.5276
0.0322754,18.4842
0.0331655,33.6508
0.0338892,45.9811
0.0347793,83.7127
0.0355029,114.388
0.036393,208.273
0.0371167,284.601
0.0380068,518.315
0.0387305,708.321
0.0396206,1290.76
0.0403442,1764.28
0.0412344,3219.78
0.041958,4403.07
0.0428481,8065.2
0.0435718,11042.4
0.0444619,20413.3
0.0451855,28031.6
0.0460757,53017.4
0.0467993,73330.5
0.0476894,145738
0.0484131,204605
0.0492884,259692
0.05,304479
0.05,744557
0.0500148,712070
0.0500269,685658
0.050917,620136
0.0516406,566866
0.0534209,469690
0.0548682,390691
0.0566484,239185
0.0580957,116004
0.0616562,59247.8
0.0645508,13106.8
0.0716717,6062.97
0.0774609,338.22
0.0917028,153.487
0.103281,3.49666
0.117523,1.58151
0.129102,0.0179501
0.143343,0.00811717
0.154922,8.93453e-05
0.169164,4.1835e-05
0.180742,3.03252e-06
0.194984,3.24369e-06
0.206563,3.41547e-06
0.220804,3.41735e-06
0.232383,3.41875e-06
0.246625,3.41956e-06
0.258203,3.42012e-06
0.272445,3.42097e-06
0.284023,3.42158e-06
0.298265,3.42246e-06
0.309844,3.42314e-06
0.324086,3.42404e-06
0.335664,3.42478e-06
0.349906,3.42569e-06
0.361484,3.42648e-06
0.375726,3.42737e-06
0.387305,3.42821e-06
0.401547,3.42906e-06
0.413125,3.42995e-06
0.427367,3.4307e-06
0.438945,3.43162e-06
0.453187,3.43223e-06
0.464766,3.43316e-06
0.479007,3.43355e-06
0.490586,3.43446e-06
0.504828,3.43453e-06
0.516406,3.43539e-06
0.530648,3.435e-06
0.542227,3.43575e-06
0.556468,3.43472e-06
0.568047,3.43531e-06
0.582289,3.4334e-06
0.593867,3.43374e-06
0.608109,3.43063e-06
0.619688,3.43062e-06
0.633929,3.42587e-06
0.645508,3.42538e-06
0.65975,3.41844e-06
0.671328,3.4173e-06
0.68557,3.40758e-06
0.697148,3.40575e-06
0.71139,3.4252e-06
0.722969,3.44978e-06
0.737211,1.09563e-05
0.748789,1.70718e-05
0.763031,0.00153151
0.774609,0.00275761
0.788851,0.297737
0.80043,0.536548
0.814672,29.0083
0.82625,51.9586
0.833371,1157.71
0.83916,2054.8
0.842721,13820.3
0.845615,23383
0.847395,57287.7
0.848843,84855.5
0.849481,125486
0.85,191356
0.85,158521
0.850252,186433
0.850457,182429
0.851347,177175
0.85207,172903
0.85296,165904
0.853684,160215
0.854574,154461
0.855298,149783
0.856188,144943
0.856912,141008
0.857802,136865
0.858525,133497
0.859416,129903
0.860139,126981
0.861029,123828
0.861753,121265
0.862643,118473
0.863367,116203
0.864257,113710
0.86498,111682
0.865871,109439
0.866594,107615
0.867484,105581
0.868208,103927
0.869098,102071
0.869822,100562
0.870712,98855.4
0.871436,97468.1
0.872326,95888.1
0.873049,94603.6
0.873939,93129.7
0.874663,91931.5
0.875553,90545.7
0.876277,89419.1
0.877167,88105
0.877891,87036.7
0.878781,85779.1
0.879504,84756.7
0.880395,83542.8
0.881118,82555.9
0.882008,81375.8
0.882732,80416.5
0.883622,79257
0.884346,78314.4
0.885236,77157.6
0.885959,76217.2
0.88685,75042.5
0.887573,74087.5
0.888463,72870.4
0.889187,71880.8
0.890077,70589.4
0.890801,69539.5
0.891691,68130.5
0.892415,66984.9
0.893305,65395.3
0.894028,64102.9
0.894918,62235.7
0.895642,60717.7
0.896532,58413.5
0.897256,56540.2
0.898146,54036.9
0.89887,52001.9
0.899493,50264.5
0.9,44797.7
0.9,48852.1
0.900267,40852
0.900483,37643.9
0.902264,32675.4
0.903711,28635.7
0.907271,24501.6
0.910166,21141.3
0.913726,17027.6
0.916621,13682.3
0.923742,10674.3
0.929531,8228.13
0.943773,6566.98
0.955352,5219.99
0.969593,3775.86
0.981172,2598.44
1.00966,1984.38
1.03281,1488
1.0613,1083.71
1.08445,753.964
1.11294,559.299
1.13609,400.574
1.16458,299.907
1.18773,217.83
1.21622,163.928
1.23937,119.968
1.26786,90.6091
1.29102,66.6411
1.3195,50.5578
1.34266,37.3853
1.37114,28.6388
1.3943,21.4026
1.42278,16.8304
1.44594,12.9169
1.47442,10.8963
1.49758,8.91332
1.52606,8.71873
1.54922,7.98137
1.5777,9.38195
1.60086,9.60705
1.62934,12.7535
1.6525,13.8636
1.68098,19.3737
1.70414,21.5027
1.73262,30.5535
1.75578,34.0952
1.78426,48.5897
1.80742,54.2327
1.83591,77.0724
1.85906,85.8806
1.88755,121.313
1.9107,134.851
1.93919,188.817
1.96234,209.304
1.99083,289.621
2.01398,320.072
2.04247,436.18
2.06562,480.482
2.09411,642.428
2.11727,705.25
2.14575,921.809
2.16891,1008.23
2.19739,1284.64
2.22055,1399.47
2.24903,1735.93
2.27219,1882.77
2.30067,2274.94
2.32383,2455.47
2.35231,2897.21
2.37547,3111.18
2.40395,3598.79
2.42711,3845.41
2.45559,4382.24
2.47875,4663.76
2.50723,5257.77
2.53039,5586.42
2.55887,6134.71
2.58203,6356.2
2.62949,7098.85
2.63367,7263.68
2.63576,7302.48
2.65949,8517.8
2.66054,8582.74
2.6724,9293.3
2.67345,9324.11
2.68531,9700.18
2.68584,9729.26
2.69177,10081.3
2.69203,10109.6
2.695,10481.9
2.69526,10482.7
2.69822,10488.7
2.69835,10481.2
2.69984,10371.7
2.69985,10369.1
2.7,10330
2.7,11288.9
2.70012,11264.3
2.70145,10914.5
2.70158,10919.5
2.70306,10997.8
2.70319,11004.8
2.70468,11111
2.70481,11118
2.70629,11225.3
2.70642,11232.4
2.70791,11340.6
2.70804,11347.9
2.70952,11457
2.70965,11464.3
2.71113,11574.4
2.71126,11581.8
2.71275,11692.8
2.71288,11700.3
2.71436,11812.1
2.71449,11819.7
2.71597,11932.4
2.7161,11940
2.71759,12053.6
2.71772,12061.3
2.7192,12175.6
2.71933,12183.5
2.72082,12298.6
2.72095,12306.5
2.72243,12422.5
2.72256,12430.5
2.72404,12547.2
2.72417,12555.3
2.72566,12672.7
2.72579,12680.9
2.72727,12799.1
2.7274,12807.4
2.72888,12926.4
2.72901,12934.7
2.7305,13054.4
2.73063,13062.8
2.73211,13183.2
2.73224,13191.7
2.73373,13312.9
2.73386,13321.4
2.73534,13443.3
2.73547,13451.9
2.73695,13574.5
2.73708,13583.1
2.73857,13706.4
2.7387,13715.2
2.74018,13839.2
2.74031,13848
2.74179,13972.7
2.74193,13981.6
2.74341,14106.9
2.74354,14115.9
2.74502,14241.9
2.74515,14251
2.74664,14377.7
2.74677,14386.8
2.74825,14514.2
2.74838,14497.7
2.74986,14298.3
2.74987,14298.1
2.75,14777.2
2.75,14300
2.75012,14757.7
2.75148,14240.9
2.75161,14301.3
2.75309,14322.1
2.75335,14527.4
2.75632,16033.7
2.75684,16394.9
2.76277,20027.5
2.7633,20635.1
2.76923,27348.9
2.76975,28017.2
2.77568,35562.7
2.77621,36260.4
2.78214,44176
2.78266,44889.9
2.78859,52996.6
2.78912,53720.3
2.79505,61937.7
2.79557,62667.7
2.8015,70955.2
2.80203,71689.6
2.80796,80024.4
2.80848,80762
2.81441,89130.6
2.81494,89870.5
2.82087,98264.1
2.82139,99005.9
2.82732,107419
2.82785,108162
2.83378,116590
2.8343,117334
2.84023,125775
2.84076,126520
2.84669,134971
2.84721,135717
2.85314,144176
2.85367,144922
2.8596,153389
2.86012,154136
2.86605,162608
2.86658,163356
2.87251,171834
2.87303,172582
2.87896,181064
2.87949,181813
2.88542,190299
2.88594,191048
2.89188,199538
2.8924,200287
2.89833,208780
2.89885,209530
2.90479,218025
2.90531,218775
2.91124,227273
2.91176,228023
2.9177,236523
2.91822,237274
2.92415,245775
2.92467,246526
2.93061,255029
2.93113,255780
2.93706,264285
2.93758,265036
2.94352,273542
2.94404,274293
2.94997,282800
2.95049,283380
2.95643,289937
2.95672,290314
2.96,294570
2.96,297247
2.96023,297251
2.96288,297290
2.9634,297304
2.96934,297445
2.97038,297448
2.98225,297446
2.98329,297462
2.99516,297601
2.9962,297618
3.00807,297759
3.00911,297776
3.02098,297919
3.02202,297937
3.03389,298081
3.03493,298099
3.0468,298244
3.04784,298262
3.05971,298408
3.06075,298426
3.07262,298572
3.07366,298590
3.08553,298735
3.08657,298753
3.09844,298897
3.09948,298915
3.11135,299057
3.11239,299075
3.12426,299215
3.1253,299233
3.13717,299370
3.13821,299388
3.15008,299522
3.15112,299540
3.16299,299670
3.16403,299688
3.1759,299813
3.17694,299831
3.18881,299951
3.18985,299968
3.20172,300082
3.20276,300100
3.21463,300207
3.21567,300224
3.22754,300325
3.22858,300341
3.24045,300434
3.24149,300450
3.25336,300535
3.2544,300550
3.26627,300626
3.26731,300641
3.27918,300706
3.28022,300720
3.29209,300774
3.29314,300788
3.305,300830
3.30605,300843
3.31791,300872
3.31896,300884
3.33082,300900
3.33187,300911
3.34373,300912
3.34478,300922
3.35664,300907
3.35769,300916
3.36955,300883
3.3706,300891
3.38246,300840
3.38351,300847
3.39537,300776
3.39642,300781
3.40828,300690
3.40933,300693
3.42119,300579
3.42224,300580
3.4341,300442
3.43515,300441
3.44701,300277
3.44806,300275
3.45992,300082
3.46097,300078
3.47283,299856
3.47388,299849
3.48574,299595
3.48679,299585
3.49865,299297
3.4997,299285
3.51156,298960
3.51261,298945
3.52447,298581
3.52552,298563
3.53738,298157
3.53843,298135
3.55029,297685
3.55134,297659
3.5632,297162
3.56425,297131
3.57611,296583
3.57716,296548
3.58902,295946
3.59007,295906
3.60193,295245
3.60298,295200
3.61484,294478
3.61589,294427
3.62775,293640
3.6288,293582
3.64066,292725
3.64171,292661
3.65357,291731
3.65462,291659
3.66648,290651
3.66753,290572
3.67939,289482
3.68044,289394
3.6923,288219
3.69335,288122
3.70521,286858
3.70626,286751
3.71813,285397
3.71917,285280
3.73104,283835
3.73208,283706
3.74395,282171
3.74499,281992
3.75686,279740
3.75999,279362
3.79559,275279
3.79663,274988
3.8085,271542
3.80954,271301
3.82141,268542
3.8235,268129
3.84723,263829
3.84827,263525
3.86014,260295
3.86118,260015
3.87305,257123
3.87409,256828
3.88596,253810
3.887,253500
3.89887,250359
3.89991,250035
3.91178,246777
3.91282,246440
3.92469,243070
3.92573,242721
3.9376,239246
3.93864,238885
3.95051,235312
3.95155,234942
3.96342,231278
3.96446,230899
3.97633,227153
3.97737,226766
3.98924,222945
3.99028,222550
4.00215,218663
4.00319,218262
4.01506,214315
4.0161,213910
4.02797,209912
4.02901,209502
4.04088,205460
4.04192,205047
4.05379,200968
4.05483,200552
4.0667,196443
4.06774,196022
4.07961,191891
4.08065,191466
4.09252,187318
4.09356,186888
4.10543,182735
4.10647,182299
4.11834,178151
4.11939,177710
4.13125,173583
4.1323,173139
4.14416,169054
4.14521,168613
4.15707,164595
4.15812,164161
4.16998,160237
4.17103,159637
4.18289,154233
4.18498,153755
4.20871,149599
4.20976,148989
4.22162,143780
4.22561,143112
4.24744,139130
4.24943,138425
4.26035,135888
4.26234,135386
4.27326,133701
4.27525,133653
4.28617,132789
4.28816,132774
4.29908,133780
4.31,135220
4.31,45892
4.31199,41517.4
4.31398,38407
4.3249,20752.8
4.32689,19775.1
4.33781,4739.09
4.3398,4662.17
4.35072,361.329
4.35271,355.282
4.36363,17.1834
4.36762,16.7816
4.38945,4.83689
4.40436,4.77001
4.41527,0.375416
4.43018,0.360598
4.44109,0.00759967
4.456,0.00720849
4.46691,0.000142609
4.48182,0.000133404
4.49273,2.63854e-06
4.50764,2.52085e-06
4.51855,1.23372e-07
4.53346,1.2378e-07
4.54437,1.04829e-07
4.55928,1.03168e-07
4.5702,1.01977e-07
4.5851,1.0045e-07
4.59602,9.93951e-08
4.61092,9.80235e-08
4.62184,9.70819e-08
4.63674,9.58447e-08
4.64766,9.49972e-08
4.66256,9.38748e-08
4.67348,9.31062e-08
4.68838,9.2082e-08
4.6993,9.13801e-08
4.7142,9.04402e-08
4.72512,8.97949e-08
4.74002,8.89278e-08
4.75094,8.83312e-08
4.76584,8.75272e-08
4.77676,8.69726e-08
4.79166,8.62237e-08
4.80258,8.57058e-08
4.81748,8.50053e-08
4.8284,8.45196e-08
4.8433,8.3862e-08
4.85422,8.34049e-08
4.86912,8.27855e-08
4.88004,8.23539e-08
4.89494,8.17687e-08
4.90586,8.13601e-08
4.92076,8.08058e-08
4.93168,8.0418e-08
4.94658,7.98918e-08
4.9575,7.95229e-08
4.9724,7.90223e-08
4.98332,7.86709e-08
4.99822,7.81938e-08
5.00914,7.78584e-08
5.02404,7.74031e-08
5.03496,7.70826e-08
5.04986,7.66475e-08
5.06078,7.63409e-08
5.07568,7.59245e-08
5.0866,7.56309e-08
5.1015,7.52322e-08
5.11242,7.49508e-08
5.12732,7.45686e-08
5.13824,7.42987e-08
5.15314,7.39322e-08
5.16406,7.36733e-08
5.17896,7.33215e-08
5.18988,7.3073e-08
5.20479,7.27353e-08
5.2157,7.24966e-08
5.23061,7.21724e-08
5.24152,7.19432e-08
5.25643,7.16318e-08
5.26734,7.14116e-08
5.28225,7.11125e-08
5.29316,7.0901e-08
5.30807,7.06133e-08
5.31898,7.041e-08
5.33389,7.01129e-08
5.3448,6.99044e-08
5.35971,6.8445e-08
5.37063,6.74959e-08
5.38553,7.45841e-08
5.39645,8.08809e-08
5.41135,4.41625e-06
5.42227,7.39978e-06
5.43717,0.00025202
5.44809,0.000420442
5.46299,0.0142104
5.47391,0.0237048
5.48881,0.80108
5.49973,1.33631
5.51463,22.2971
5.52555,36.6054
5.533,304.925
5.53846,496.686
5.54218,2461.37
5.54491,3891.29
5.54864,9252.94
5.55137,13165.4
5.55323,31139.4
5.55459,44310.9
5.55646,66368.1
5.55782,82531.3
5.55875,112643
5.55944,134727
5.55976,152710
5.56,148752
5.56,165888
5.56061,130341
5.56105,116860
5.56198,93937.1
5.56266,77143.1
5.56359,59599.6
5.56428,46743.2
5.56521,36168.6
5.56589,28419.3
5.56682,22011.2
5.5675,17315.1
5.56844,13419
5.56912,10563.8
5.57005,8190.25
5.57073,6450.84
5.57166,5003.31
5.57235,3942.53
5.57328,3059.56
5.57396,2412.5
5.57489,1874.48
5.57557,1480.2
5.57651,1153.62
5.57719,914.292
5.57812,718.241
5.5788,574.569
5.57973,460.519
5.58042,376.937
5.58135,316.67
5.58203,272.5
5.58296,251.11
5.58364,235.426
5.58457,247.621
5.58526,256.544
5.58619,305.333
5.58687,341.065
5.5878,438.5
5.58848,509.866
5.58942,680.009
5.5901,804.634
5.59103,1089.48
5.59171,1298.13
5.59264,1767.95
5.59333,2112.08
5.59426,2882.59
5.59494,3446.98
5.59587,4707.57
5.59655,5630.93
5.59748,7690.36
5.59817,9198.86
5.5991,12558.6
5.59978,15019.5
5.60071,20489.6
5.60139,24496.3
5.60233,33374.5
5.60301,39877.5
5.60394,54212.3
5.60462,64712.3
5.60555,87655.4
5.60624,104461
5.60717,140628
5.60785,167120
5.60878,200281
5.60946,224586
5.60977,257972
5.61,282437
5.61,144728
5.61062,133082
5.61108,124555
5.61201,101621
5.61269,84831.5
5.61455,62790.5
5.61592,46689.4
5.61964,34633.8
5.62237,25786.3
5.6261,16632.1
5.62883,9933.38
5.63628,6729.87
5.64174,4360.88
5.64919,2443.8
5.65465,1020.61
5.66955,588.631
5.68047,258.977
5.69537,135.499
5.70629,40.739
5.72119,21.3247
5.73211,6.42663
5.74701,3.36424
5.75793,1.01426
5.77283,0.530953
5.78375,0.160082
5.79865,0.0838016
5.80957,0.0252664
5.82447,0.0132267
5.83539,0.0039879
5.85029,0.00208763
5.86121,0.000629427
5.87611,0.000329499
5.88703,9.93451e-05
5.90193,5.20063e-05
5.91285,1.56801e-05
5.92775,8.20837e-06
5.93867,2.47485e-06
5.95357,1.29556e-06
5.96449,3.90616e-07
5.97939,2.04484e-07
5.99031,6.16525e-08
6.00521,3.22745e-08
6.01613,9.73087e-09
6.03104,5.09402e-09
6.04195,1.53586e-09
6.05686,8.04011e-10
6.06777,2.42412e-10
6.08268,1.269e-10
6.09359,3.82609e-11
6.1085,2.00292e-11
6.11941,6.03887e-12
6.13432,3.1613e-12
6.14523,9.53141e-13
6.16014,4.98961e-13
6.17105,1.50438e-13
6.18596,7.8753e-14
6.19688,2.37443e-14
6.21178,1.24299e-14
6.2227,3.74766e-15
6.2376,1.96187e-15
6.24852,5.91509e-16
6.26342,3.0965e-16
6.27434,9.33603e-17
6.28924,4.88733e-17
6.30016,1.47354e-17
6.31506,7.71387e-18
6.32598,2.32576e-18
6.34088,1.21751e-18
6.3518,3.67084e-19
6.3667,1.92165e-19
6.37762,5.79384e-20
6.39252,3.03302e-20
6.40344,9.14466e-21
6.41834,4.78715e-21
6.42926,1.44334e-21
6.44416,7.55575e-22
6.45508,2.27808e-22
6.46998,1.19256e-22
6.4809,3.59559e-23
6.4958,1.88226e-23
6.50672,5.67509e-24
6.52162,2.97091e-24
6.53254,8.95767e-25
6.54744,4.6887e-25
6.55836,1.41236e-25
6.57326,7.36004e-26
6.58418,2.17638e-26
6.59908,1.2453e-26
6.61,5.18325e-27

"x","y"
0,1e-50
0.000890115,1e-50
0.00161377,1e-50
0.00250388,1e-50
0.00322754,1e-50
0.00411765,1e-50
0.00484131,1e-50
0.00573142,1e-50
0.00645508,1e-50
0.00734519,1e-50
0.00806885,1e-50
0.00895896,1e-50
0.00968262,1e-50
0.0105727,1e-50
0.0112964,1e-50
0.0121865,1e-50
0.0129102,1e-50
0.0138003,1e-50
0.0145239,1e-50
0.015414,1e-50
0.0161377,1e-50
0.0170278,1e-50
0.0177515,1e-50
0.0186416,1e-50
0.0193652,1e-50
0.0202553,1e-50
0.020979,1e-50
0.0218691,1e-50
0.0225928,1e-50
0.0234829,1e-50
0.0242065,1e-50
0.0250967,1e-50
0.0258203,1e-50
0.0267104,1e-50
0.0274341,1e-50
0.0283242,1e-50
0.0290479,1e-50
0.029938,1e-50
0.0306616,1e-50
0.0315517,1e-50
0.0322754,1e-50
0.0331655,1e-50
0.0338892,1e-50
0.0347793,1e-50
0.0355029,1e-50
0.036393,1e-50
0.0371167,1e-50
0.0380068,1e-50
0.0387305,1e-50
0.0396206,1e-50
0.0403442,1e-50
0.0412344,1e-50
0.041958,1e-50
0.0428481,1e-50
0.0435718,1e-50
0.0444619,1e-50
0.0451855,1e-50
0.0460757,1e-50
0.0467993,1e-50
0.0476894,1e-50
0.0484131,1e-50
0.0492884,1e-50
0.05,1e-50
0.05,2.64145e+18
0.0500148,2.75109e+17
0.0500269,4.37396e+16
0.050917,2.04847e+15
0.0516406,1.70057e+14
0.0534209,2.91758e+11
0.0548682,1.64683e+09
0.0566484,3.58279e-24
0.0580957,1e-50
0.0616562,1e-50
0.0645508,1e-50
0.0716717,1e-50
0.0774609,1e-50
0.0917028,1e-50
0.103281,1e-50
0.117523,1e-50
0.129102,1e-50
0.143343,1e-50
0.154922,1e-50
0.169164,1e-50
0.180742,1e-50
0.194984,1e-50
0.206563,1e-50
0.220804,1e-50
0.232383,1e-50
0.246625,1e-50
0.258203,1e-50
0.272445,1e-50
0.284023,1e-50
0.298265,1e-50
0.309844,1e-50
0.324086,1e-50
0.335664,1e-50
0.349906,1e-50
0.361484,1e-50
0.375726,1e-50
0.387305,1e-50
0.401547,1e-50
0.413125,1e-50
0.427367,1e-50
0.438945,1e-50
0.453187,1e-50
0.464766,1e-50
0.479007,1e-50
0.490586,1e-50
0.504828,1e-50
0.516406,1e-50
0.530648,1e-50
0.542227,1e-50
0.556468,1e-50
0.568047,1e-50
0.582289,1e-50
0.593867,1e-50
0.608109,1e-50
0.619688,1e-50
0.633929,1e-50
0.645508,1e-50
0.65975,1e-50
0.671328,1e-50
0.68557,1e-50
0.697148,1e-50
0.71139,1e-50
0.722969,1e-50
0.737211,1e-50
0.748789,1e-50
0.763031,1e-50
0.774609,1e-50
0.788851,1e-50
0.80043,1e-50
0.814672,1e-50
0.82625,1e-50
0.833371,1e-50
0.83916,1e-50
0.842721,5.87032e-25
0.845615,0.000520649
0.847395,0.000800171
0.848843,0.00114227
0.849481,1.2661e-29
0.85,1e-50
0.85,1e-50
0.850252,1e-50
0.850457,1e-50
0.851347,1e-50
0.85207,1e-50
0.85296,1e-50
0.853684,1e-50
0.854574,1e-50
0.855298,1e-50
0.856188,1e-50
0.856912,1e-50
0.857802,1e-50
0.858525,1e-50
0.859416,1e-50
0.860139,1e-50
0.861029,1e-50
0.861753,1e-50
0.862643,1e-50
0.863367,1e-50
0.864257,1e-50
0.86498,1e-50
0.865871,1e-50
0.866594,1e-50
0.867484,1e-50
0.868208,1e-50
0.869098,1e-50
0.869822,1e-50
0.870712,1e-50
0.871436,1e-50
0.872326,1e-50
0.873049,1e-50
0.873939,1e-50
0.874663,1e-50
0.875553,1e-50
0.876277,1e-50
0.877167,1e-50
0.877891,1e-50
0.878781,1e-50
0.879504,1e-50
0.880395,1e-50
0.881118,1e-50
0.882008,1e-50
0.882732,1e-50
0.883622,1e-50
0.884346,1e-50
0.885236,1e-50
0.885959,1e-50
0.88685,1e-50
0.887573,1e-50
0.888463,1e-50
0.889187,1e-50
0.890077,1e-50
0.890801,1e-50
0.891691,1e-50
0.892415,1e-50
0.893305,1e-50
0.894028,1e-50
0.894918,1e-50
0.895642,1e-50
0.896532,1e-50
0.897256,1e-50
0.898146,1e-50
0.89887,1e-50
0.899493,1e-50
0.9,1e-50
0.9,1e-50
0.900267,1e-50
0.900483,1e-50
0.902264,1e-50
0.903711,1e-50
0.907271,1e-50
0.910166,1e-50
0.913726,1e-50
0.916621,1e-50
0.923742,1e-50
0.929531,1e-50
0.943773,1e-50
0.955352,1e-50
0.969593,1e-50
0.981172,1e-50
1.00966,1e-50
1.03281,1e-50
1.0613,1e-50
1.08445,1e-50
1.11294,1e-50
1.13609,1e-50
1.16458,1e-50
1.18773,1e-50
1.21622,1e-50
1.23937,1e-50
1.26786,1e-50
1.29102,1e-50
1.3195,1e-50
1.34266,1e-50
1.37114,1e-50
1.3943,1e-50
1.42278,1e-50
1.44594,1e-50
1.47442,1e-50
1.49758,1e-50
1.52606,1e-50
1.54922,1e-50
1.5777,1e-50
1.60086,1e-50
1.62934,1e-50
1.6525,1e-50
1.68098,1e-50
1.70414,1e-50
1.73262,1e-50
1.75578,1e-50
1.78426,1e-50
1.80742,1e-50
1.83591,1e-50
1.85906,1e-50
1.88755,1e-50
1.9107,1e-50
1.93919,1e-50
1.96234,1e-50
1.99083,1e-50
2.01398,1e-50
2.04247,1e-50
2.06562,1e-50
2.09411,1e-50
2.11727,1e-50
2.14575,1e-50
2.16891,1e-50
2.19739,1e-50
2.22055,1e-50
2.24903,1e-50
2.27219,1e-50
2.30067,1e-50
2.32383,1e-50
2.35231,1e-50
2.37547,1e-50
2.40395,1e-50
2.42711,1e-50
2.45559,1e-50
2.47875,1e-50
2.50723,1e-50
2.53039,1e-50
2.55887,1e-50
2.58203,1e-50
2.62949,1e-50
2.63367,1e-50
2.63576,1e-50
2.65949,1e-50
2.66054,1e-50
2.6724,1e-50
2.67345,1e-50
2.68531,1e-50
2.68584,1e-50
2.69177,1e-50
2.69203,1e-50
2.695,1e-50
2.69526,1e-50
2.69822,1e-50
2.69835,1e-50
2.69984,1e-50
2.69985,1e-50
2.7,1e-50
2.7,1e-50
2.70012,1e-50
2.70145,1e-50
2.70158,1e-50
2.70306,1e-50
2.70319,1e-50
2.70468,1e-50
2.70481,1e-50
2.70629,1e-50
2.70642,1e-50
2.70791,1e-50
2.70804,1e-50
2.70952,1e-50
2.70965,1e-50
2.71113,1e-50
2.71126,1e-50
2.71275,1e-50
2.71288,1e-50
2.71436,1e-50
2.71449,1e-50
2.71597,1e-50
2.7161,1e-50
2.71759,1e-50
2.71772,1e-50
2.7192,1e-50
2.71933,1e-50
2.72082,1e-50
2.72095,1e-50
2.72243,1e-50
2.72256,1e-50
2.72404,1e-50
2.72417,1e-50
2.72566,1e-50
2.72579,1e-50
2.72727,1e-50
2.7274,1e-50
2.72888,1e-50
2.72901,1e-50
2.7305,1e-50
2.73063,1e-50
2.73211,1e-50
2.73224,1e-50
2.73373,1e-50
2.73386,1e-50
2.73534,1e-50
2.73547,1e-50
2.73695,1e-50
2.73708,1e-50
2.73857,1e-50
2.7387,1e-50
2.74018,1e-50
2.74031,1e-50
2.74179,1e-50
2.74193,1e-50
2.74341,1e-50
2.74354,1e-50
2.74502,1e-50
2.74515,1e-50
2.74664,1e-50
2.74677,1e-50
2.74825,1e-50
2.74838,1e-50
2.74986,1e-50
2.74987,1e-50
2.75,1e-50
2.75,1e-50
2.75012,1e-50
2.75148,1e-50
2.75161,1e-50
2.75309,1e-50
2.75335,1.18616e-50
2.75632,1.18616e-50
2.75684,1.98388e-49
2.76277,2.4567e-41
2.7633,1.77054e-40
2.76923,1.7397e-28
2.76975,6.80194e-28
2.77568,6.82299e-20
2.77621,1.79858e-19
2.78214,6.03909e-14
2.78266,1.23489e-13
2.78859,1.20093e-09
2.78912,2.07422e-09
2.79505,2.05433e-06
2.79557,3.15764e-06
2.8015,0.000670536
2.80203,0.000948168
2.80796,0.0683108
2.80848,0.0908424
2.81441,2.9894
2.81494,3.79594
2.82087,69.8618
2.82139,85.6294
2.82732,1017.57
2.82785,1213.5
2.83378,10338.5
2.8343,12066.7
2.84023,79585
2.84076,91311.8
2.84669,492641
2.84721,557457
2.85314,2.55658e+06
2.85367,2.86002e+06
2.8596,1.1444e+07
2.86012,1.26787e+07
2.86605,4.50644e+07
2.86658,4.95087e+07
2.87251,1.5838e+08
2.87303,1.72713e+08
2.87896,5.02551e+08
2.87949,5.44404e+08
2.88542,1.45399e+09
2.88594,1.56568e+09
2.89188,3.86971e+09
2.8924,4.14438e+09
2.89833,9.54993e+09
2.89885,1.01775e+10
2.90479,2.20132e+10
2.90531,2.33547e+10
2.91124,4.77071e+10
2.91176,5.04081e+10
2.9177,9.77839e+10
2.91822,1.02937e+11
2.92415,1.90565e+11
2.92467,1.99927e+11
2.93061,3.54777e+11
2.93113,3.71064e+11
2.93706,6.33776e+11
2.93758,6.60887e+11
2.94352,1.08895e+12
2.94404,1.13406e+12
2.94997,1.82459e+12
2.95049,1.85596e+12
2.95643,2.35446e+12
2.95672,2.34721e+12
2.96,2.33542e+12
2.96,2.65058e+11
2.96023,3.16594e+11
2.96288,4.56777e+12
2.9634,4.5392e+12
2.96934,4.18755e+12
2.97038,4.12004e+12
2.98225,3.40635e+12
2.98329,3.40397e+12
2.99516,3.38641e+12
2.9962,3.38201e+12
3.00807,3.33806e+12
3.00911,3.33372e+12
3.02098,3.29077e+12
3.02202,3.28639e+12
3.03389,3.24296e+12
3.03493,3.23854e+12
3.0468,3.1947e+12
3.04784,3.19025e+12
3.05971,3.14598e+12
3.06075,3.1415e+12
3.07262,3.09683e+12
3.07366,3.09232e+12
3.08553,3.04723e+12
3.08657,3.04269e+12
3.09844,2.9972e+12
3.09948,2.99265e+12
3.11135,2.94676e+12
3.11239,2.94219e+12
3.12426,2.89591e+12
3.1253,2.89133e+12
3.13717,2.84467e+12
3.13821,2.84008e+12
3.15008,2.79306e+12
3.15112,2.78847e+12
3.16299,2.74108e+12
3.16403,2.73649e+12
3.1759,2.68873e+12
3.17694,2.68415e+12
3.18881,2.63604e+12
3.18985,2.63147e+12
3.20172,2.58299e+12
3.20276,2.57844e+12
3.21463,2.5296e+12
3.21567,2.52507e+12
3.22754,2.47585e+12
3.22858,2.47134e+12
3.24045,2.42173e+12
3.24149,2.41725e+12
3.25336,2.36724e+12
3.2544,2.36278e+12
3.26627,2.31234e+12
3.26731,2.30792e+12
3.27918,2.25703e+12
3.28022,2.25264e+12
3.29209,2.20128e+12
3.29314,2.19692e+12
3.305,2.14504e+12
3.30605,2.14072e+12
3.31791,2.0883e+12
3.31896,2.08401e+12
3.33082,2.03102e+12
3.33187,2.02675e+12
3.34373,1.97315e+12
3.34478,1.96891e+12
3.35664,1.91466e+12
3.35769,1.91045e+12
3.36955,1.85553e+12
3.3706,1.85133e+12
3.38246,1.7957e+12
3.38351,1.79153e+12
3.39537,1.73517e+12
3.39642,1.731e+12
3.40828,1.6739e+12
3.40933,1.66974e+12
3.42119,1.61189e+12
3.42224,1.60773e+12
3.4341,1.54914e+12
3.43515,1.54498e+12
3.44701,1.48566e+12
3.44806,1.48149e+12
3.45992,1.42149e+12
3.46097,1.4173e+12
3.47283,1.35667e+12
3.47388,1.35247e+12
3.48574,1.29128e+12
3.48679,1.28706e+12
3.49865,1.22541e+12
3.4997,1.22117e+12
3.51156,1.15918e+12
3.51261,1.15492e+12
3.52447,1.09274e+12
3.52552,1.08847e+12
3.53738,1.02626e+12
3.53843,1.02198e+12
3.55029,9.5995e+11
3.55134,9.55666e+11
3.5632,8.94034e+11
3.56425,8.89757e+11
3.57611,8.2877e+11
3.57716,8.24513e+11
3.58902,7.6444e+11
3.59007,7.60217e+11
3.60193,7.01345e+11
3.60298,6.97172e+11
3.61484,6.39801e+11
3.61589,6.35697e+11
3.62775,5.80135e+11
3.6288,5.76118e+11
3.64066,5.22675e+11
3.64171,5.18766e+11
3.65357,4.67743e+11
3.65462,4.63964e+11
3.66648,4.15645e+11
3.66753,4.12016e+11
3.67939,3.66659e+11
3.68044,3.632e+11
3.6923,3.21028e+11
3.69335,3.17757e+11
3.70521,2.78943e+11
3.70626,2.75878e+11
3.71813,2.40544e+11
3.71917,2.37692e+11
3.73104,2.05832e+11
3.73208,2.03313e+11
3.74395,1.76147e+11
3.74499,1.72687e+11
3.75686,1.36055e+11
3.75999,1.31718e+11
3.79559,9.60685e+10
3.79663,9.33606e+10
3.8085,6.87352e+10
3.80954,6.72947e+10
3.82141,5.3477e+10
3.8235,5.19424e+10
3.84723,3.96313e+10
3.84827,3.86666e+10
3.86014,2.99763e+10
3.86118,2.93921e+10
3.87305,2.40141e+10
3.87409,2.35179e+10
3.88596,1.89981e+10
3.887,1.85888e+10
3.89887,1.48657e+10
3.89991,1.45304e+10
3.91178,1.14923e+10
3.91282,1.12202e+10
3.92469,8.77038e+09
3.92573,8.55222e+09
3.9376,6.60329e+09
3.93864,6.43074e+09
3.95051,4.90273e+09
3.95155,4.76836e+09
3.96342,3.58835e+09
3.96446,3.48526e+09
3.97633,2.58794e+09
3.97737,2.51006e+09
3.98924,1.83838e+09
3.99028,1.78048e+09
4.00215,1.28572e+09
4.00319,1.24334e+09
4.01506,8.8485e+08
4.0161,8.54364e+08
4.02797,5.98967e+08
4.02901,5.7733e+08
4.04088,3.98468e+08
4.04192,3.83682e+08
4.05379,2.60575e+08
4.05483,2.50471e+08
4.0667,1.67273e+08
4.06774,1.60512e+08
4.07961,1.05341e+08
4.08065,1.00898e+08
4.09252,6.50349e+07
4.09356,6.21706e+07
4.10543,3.93424e+07
4.10647,3.75334e+07
4.11834,2.33115e+07
4.11939,2.2238e+07
4.13125,1.35696e+07
4.1323,1.28849e+07
4.14416,7.78276e+06
4.14521,7.26145e+06
4.15707,4.33977e+06
4.15812,3.87919e+06
4.16998,2.3433e+06
4.17103,2.16096e+06
4.18289,1.00109e+06
4.18498,945572
4.20871,570328
4.20976,436278
4.22162,137272
4.22561,35170.1
4.24744,218.551
4.24943,124.578
4.26035,10.5053
4.26234,9.60199
4.27326,0.192589
4.27525,0.182947
4.28617,0.129868
4.28816,0.144265
4.29908,0.172101
4.31,0.200564
4.31,8.87293e-37
4.31199,8.42461e-37
4.31398,9.09479e-39
4.3249,3.30813e-46
4.32689,1.98508e-46
4.33781,8.27939e-50
4.3398,8.27939e-50
4.35072,1e-50
4.35271,1e-50
4.36363,1e-50
4.36762,1e-50
4.38945,1e-50
4.40436,1e-50
4.41527,1e-50
4.43018,1e-50
4.44109,1e-50
4.456,1e-50
4.46691,1e-50
4.48182,1e-50
4.49273,1e-50
4.50764,1e-50
4.51855,1e-50
4.53346,1e-50
4.54437,1e-50
4.55928,1e-50
4.5702,1e-50
4.5851,1e-50
4.59602,1e-50
4.61092,1e-50
4.62184,1e-50
4.63674,1e-50
4.64766,1e-50
4.66256,1e-50
4.67348,1e-50
4.68838,1e-50
4.6993,1e-50
4.7142,1e-50
4.72512,1e-50
4.74002,1e-50
4.75094,1e-50
4.76584,1e-50
4.77676,1e-50
4.79166,1e-50
4.80258,1e-50
4.81748,1e-50
4.8284,1e-50
4.8433,1e-50
4.85422,1e-50
4.86912,1e-50
4.88004,1e-50
4.89494,1e-50
4.90586,1e-50
4.92076,1e-50
4.93168,1e-50
4.94658,1e-50
4.9575,1e-50
4.9724,1e-50
4.98332,1e-50
4.99822,1e-50
5.00914,1e-50
5.02404,1e-50
5.03496,1e-50
5.04986,1e-50
5.06078,1e-50
5.07568,1e-50
5.0866,1e-50
5.1015,1e-50
5.11242,1e-50
5.12732,1e-50
5.13824,1e-50
5.15314,1e-50
5.16406,1e-50
5.17896,1e-50
5.18988,1e-50
5.20479,1e-50
5.2157,1e-50
5.23061,1e-50
5.24152,1e-50
5.25643,1e-50
5.26734,1e-50
5.28225,1e-50
5.29316,1e-50
5.30807,1e-50
5.31898,1e-50
5.33389,1e-50
5.3448,1e-50
5.35971,1e-50
5.37063,1e-50
5.38553,1e-50
5.39645,1e-50
5.41135,1e-50
5.42227,1e-50
5.43717,1e-50
5.44809,1e-50
5.46299,1e-50
5.47391,1e-50
5.48881,1e-50
5.49973,1e-50
5.51463,1e-50
5.52555,1e-50
5.533,1e-50
5.53846,1e-50
5.54218,1e-50
5.54491,1e-50
5.54864,1.30443e-41
5.55137,6.04437e-35
5.55323,4.4869e-31
5.55459,3.09946e-28
5.55646,3.59491e-28
5.55782,4.00898e-28
5.55875,3.56957e-41
5.55944,1e-50
5.55976,1e-50
5.56,1e-50
5.56,1e-50
5.56061,1e-50
5.56105,1e-50
5.56198,1e-50
5.56266,1e-50
5.56359,1e-50
5.56428,1e-50
5.56521,1e-50
5.56589,1e-50
5.56682,1e-50
5.5675,1e-50
5.56844,1e-50
5.56912,1e-50
5.57005,1e-50
5.57073,1e-50
5.57166,1e-50
5.57235,1e-50
5.57328,1e-50
5.57396,1e-50
5.57489,1e-50
5.57557,1e-50
5.57651,1e-50
5.57719,1e-50
5.57812,1e-50
5.5788,1e-50
5.57973,1e-50
5.58042,1e-50
5.58135,1e-50
5.58203,1e-50
5.58296,1e-50
5.58364,1e-50
5.58457,1e-50
5.58526,1e-50
5.58619,1e-50
5.58687,1e-50
5.5878,1e-50
5.58848,1e-50
5.58942,1e-50
5.5901,1e-50
5.59103,1e-50
5.59171,1e-50
5.59264,1e-50
5.59333,1e-50
5.59426,1e-50
5.59494,1e-50
5.59587,1e-50
5.59655,1e-50
5.59748,1e-50
5.59817,1e-50
5.5991,1e-50
5.59978,1e-50
5.60071,1e-50
5.60139,1e-50
5.60233,1e-50
5.60301,1e-50
5.60394,1e-50
5.60462,1e-50
5.60555,1e-50
5.60624,1e-50
5.60717,1e-50
5.60785,1e-50
5.60878,1e-50
5.60946,1e-50
5.60977,1e-50
5.61,1e-50
5.61,1e-50
5.61062,1e-50
5.61108,1e-50
5.61201,1e-50
5.61269,1e-50
5.61455,1e-50
5.61592,1e-50
5.61964,1e-50
5.62237,1e-50
5.6261,1e-50
5.62883,1e-50
5.63628,1e-50
5.64174,1e-50
5.64919,1e-50
5.65465,1e-50
5.66955,1e-50
5.68047,1e-50
5.69537,1e-50
5.70629,1e-50
5.72119,1e-50
5.73211,1e-50
5.74701,1e-50
5.75793,1e-50
5.77283,1e-50
5.78375,1e-50
5.79865,1e-50
5.80957,1e-50
5.82447,1e-50
5.83539,1e-50
5.85029,1e-50
5.86121,1e-50
5.87611,1e-50
5.88703,1e-50
5.90193,1e-50
5.91285,1e-50
5.92775,1e-50
5.93867,1e-50
5.95357,1e-50
5.96449,1e-50
5.97939,1e-50
5.99031,1e-50
6.00521,1e-50
6.01613,1e-50
6.03104,1e-50
6.04195,1e-50
6.05686,1e-50
6.06777,1e-50
6.08268,1e-50
6.09359,1e-50
6.1085,1e-50
6.11941,1e-50
6.13432,1e-50
6.14523,1e-50
6.16014,1e-50
6.17105,1e-50
6.18596,1e-50
6.19688,1e-50
6.21178,1e-50
6.2227,1e-50
6.2376,1e-50
6.24852,1e-50
6.26342,1e-50
6.27434,1e-50
6.28924,1e-50
6.30016,1e-50
6.31506,1e-50
6.32598,1e-50
6.34088,1e-50
6.3518,1e-50
6.3667,1e-50
6.37762,1e-50
6.39252,1e-50
6.40344,1e-50
6.41834,1e-50
6.42926,1e-50
6.44416,1e-50
6.45508,1e-50
6.46998,1e-50
6.4809,1e-50
6.4958,1e-50
6.50672,1e-50
6.52162,1e-50
6.53254,1e-50
6.54744,1e-50
6.55836,1e-50
6.57326,1e-50
6.58418,1e-50
6.59908,1e-50
6.61,1e-50



==> data/v3_images-4/x102_230-4.csv <==
"x","y"
0,2.0437e-07
0.000472225,2.63129e-07
0.00161377,4.05177e-07
0.00208599,6.32919e-07
0.00322754,1.18346e-06
0.00369976,1.78222e-06
0.00484131,3.22968e-06
0.00531353,4.73286e-06
0.00645508,8.36671e-06
0.0069273,1.2112e-05
0.00806885,2.11658e-05
0.00854107,3.04846e-05
0.00968262,5.30121e-05
0.0101548,7.61935e-05
0.0112964,0.000132233
0.0117686,0.000189897
0.0129102,0.000329297
0.0133824,0.000472737
0.0145239,0.000819494
0.0149962,0.0011763
0.0161377,0.00203886
0.0166099,0.00292642
0.0177515,0.00507204
0.0182237,0.00727985
0.0193652,0.0126171
0.0198375,0.018109
0.020979,0.0313854
0.0214512,0.0450466
0.0225928,0.0780717
0.023065,0.112054
0.0242065,0.194204
0.0246788,0.278735
0.0258203,0.483083
0.0262925,0.693355
0.0274341,1.20167
0.0279063,1.72473
0.0290479,2.98917
0.0295201,4.29028
0.0306616,7.43561
0.0311338,10.6722
0.0322754,18.4964
0.0327476,26.5477
0.0338892,46.0114
0.0343614,66.0416
0.0355029,114.463
0.0359752,164.303
0.0371167,284.788
0.0375889,408.858
0.0387305,708.788
0.0392027,1017.98
0.0403442,1765.44
0.0408165,2538.11
0.041958,4405.99
0.0424302,6350.09
0.0435718,11049.8
0.044044,16024.5
0.0451855,28050.6
0.0456578,41315.6
0.0467993,73382.9
0.0472715,111828
0.0484131,204766
0.0488775,234017
0.05,304722
0.05,728012
0.0500269,686348
0.0504991,651586
0.0516406,567547
0.0525851,515994
0.0548682,391357
0.0558126,310867
0.0580957,116278
0.0599846,86090.7
0.0645508,13129.3
0.0683286,9381.02
0.0774609,336.84
0.0850165,238.773
0.103281,3.48651
0.110837,2.46309
0.129102,0.0179005
0.136657,0.012646
0.154922,9.16067e-05
0.162477,6.46591e-05
0.180742,2.8062e-07
0.188298,3.08097e-07
0.206563,3.77269e-07
0.214118,3.78244e-07
0.232383,3.80573e-07
0.239938,3.80978e-07
0.258203,3.81962e-07
0.265759,3.82367e-07
0.284023,3.83359e-07
0.291579,3.83766e-07
0.309844,3.84772e-07
0.317399,3.85182e-07
0.335664,3.86206e-07
0.34322,3.86618e-07
0.361484,3.87661e-07
0.36904,3.88076e-07
0.387305,3.89141e-07
0.39486,3.89559e-07
0.413125,3.9065e-07
0.420681,3.91069e-07
0.438945,3.92191e-07
0.446501,3.92612e-07
0.464766,3.9377e-07
0.472321,3.94193e-07
0.490586,3.95396e-07
0.498142,3.95819e-07
0.516406,3.97075e-07
0.523962,3.975e-07
0.542227,3.98821e-07
0.549782,3.99244e-07
0.568047,4.00648e-07
0.575602,4.01067e-07
0.593867,4.02572e-07
0.601423,4.02984e-07
0.619688,4.04617e-07
0.627243,4.05015e-07
0.645508,4.06808e-07
0.653063,4.07182e-07
0.671328,4.09181e-07
0.678884,4.09604e-07
0.697148,4.12085e-07
0.704704,4.30807e-07
0.722969,4.7791e-07
0.730524,4.57602e-06
0.748789,1.4596e-05
0.756345,0.00081542
0.774609,0.00277383
0.782165,0.158749
0.80043,0.540183
0.807985,15.5088
0.82625,52.1454
0.830028,637.467
0.83916,2056.57
0.841049,8296.58
0.845615,23385.9
0.84656,41375.3
0.848843,84851.5
0.849181,106409
0.85,191352
0.85,158512
0.850134,188739
0.850457,182434
0.850929,179646
0.85207,172910
0.852543,169197
0.853684,160219
0.854156,157167
0.855298,149786
0.85577,147218
0.856912,141010
0.857384,138812
0.858525,133499
0.858998,131592
0.860139,126983
0.860611,125310
0.861753,121266
0.862225,119785
0.863367,116204
0.863839,114881
0.86498,111683
0.865453,110493
0.866594,107615
0.867066,106536
0.868208,103928
0.86868,102943
0.869822,100562
0.870294,99657
0.871436,97468.4
0.871908,96630.2
0.873049,94603.9
0.873522,93822
0.874663,91931.8
0.875135,91196.6
0.876277,89419.4
0.876749,88722.2
0.877891,87037
0.878363,86369.8
0.879504,84756.9
0.879977,84113
0.881118,82556.2
0.88159,81930.1
0.882732,80416.8
0.883204,79801.7
0.884346,78314.7
0.884818,77701
0.885959,76217.5
0.886432,75594.3
0.887573,74087.9
0.888045,73442.2
0.889187,71881.2
0.889659,71196.1
0.890801,69540
0.891273,68792.4
0.892415,66985.4
0.892887,66142.1
0.894028,64103.5
0.894501,63112.9
0.895642,60718.4
0.896114,59496
0.897256,56541.1
0.897728,55213.1
0.89887,52002.5
0.8992,51080.8
0.9,44794.9
0.9,48852
0.900141,42701.6
0.900483,37642.1
0.901428,35006
0.903711,28632.9
0.9056,26440.3
0.910166,21140.1
0.912055,18957.1
0.916621,13679.6
0.920399,12083.2
0.929531,8217.61
0.937087,7340
0.955352,5216.34
0.962907,4449.26
0.981172,2596.01
0.996283,2275.01
1.03281,1496.38
1.04792,1286.15
1.08445,779.106
1.09956,683.503
1.13609,448.266
1.1512,408.353
1.18773,301.843
1.20285,296.768
1.23937,265.758
1.25449,289.352
1.29102,315.9
1.30613,370.095
1.34266,454.546
1.35777,547.608
1.3943,704.062
1.40941,847.633
1.44594,1100.57
1.46105,1304.45
1.49758,1681.61
1.51269,1947.47
1.54922,2467.8
1.56433,2786.29
1.60086,3447.38
1.61597,3802.28
1.6525,4578.06
1.66761,4954.33
1.70414,5807.63
1.71925,6196.28
1.75578,7095.81
1.77089,7493.36
1.80742,8421.44
1.82253,8827.34
1.85906,9777.43
1.87417,10192.2
1.9107,11163.6
1.92581,11588.1
1.96234,12582.3
1.97745,13017.7
2.01398,14037
2.0291,14484.5
2.06562,15531.8
2.08074,15992.8
2.11727,17071.6
2.13238,17547.7
2.16891,18661.8
2.18402,19154.9
2.22055,20308.8
2.23566,20820.9
2.27219,22019.6
2.2873,22553.2
2.32383,23802.4
2.33894,24360.4
2.37547,25666.3
2.39058,26252.5
2.42711,27621.9
2.44222,28241.5
2.47875,29681
2.49386,30343.4
2.53039,31858.1
2.5455,32542.5
2.58203,34104.6
2.59714,34631.8
2.63367,36526.9
2.64123,37001.6
2.65949,37746.5
2.66327,38067.1
2.6724,38723
2.67618,38892.7
2.68531,39247
2.6872,39385.4
2.69177,39671.1
2.69271,39743.3
2.695,39900.3
2.69594,39949.6
2.69822,40053.1
2.69869,40091.5
2.69984,40171
2.69988,40186.9
2.7,40219.6
2.7,40163.4
2.70042,40209.7
2.70145,40291.7
2.70192,40334.2
2.70306,40425.3
2.70354,40469.1
2.70468,40562.9
2.70515,40607
2.70629,40701.6
2.70676,40746
2.70791,40841.2
2.70838,40885.9
2.70952,40981.8
2.70999,41026.8
2.71113,41123.4
2.71161,41168.7
2.71275,41266.1
2.71322,41311.7
2.71436,41409.8
2.71483,41455.7
2.71597,41554.5
2.71645,41600.7
2.71759,41700.3
2.71806,41746.8
2.7192,41847.1
2.71967,41894
2.72082,41995
2.72129,42042.3
2.72243,42144
2.7229,42191.6
2.72404,42294.1
2.72452,42342
2.72566,42445.4
2.72613,42493.6
2.72727,42597.7
2.72774,42646.3
2.72888,42751.1
2.72936,42800.1
2.7305,42905.8
2.73097,42955
2.73211,43061.5
2.73258,43111.2
2.73373,43218.5
2.7342,43268.5
2.73534,43376.6
2.73581,43427
2.73695,43535.9
2.73743,43586.6
2.73857,43696.4
2.73904,43747.5
2.74018,43858.1
2.74065,43909.7
2.74179,44021.1
2.74227,44073
2.74341,44185.3
2.74388,44237.6
2.74502,44350.8
2.74549,44403.5
2.74664,44517.6
2.74711,44570.7
2.74825,44685.6
2.74872,44734.1
2.74986,44842.6
2.7499,44873.9
2.75,45660.6
2.75,44931.7
2.75043,45975.9
2.75148,46689.6
2.75195,47538.6
2.75309,49519.6
2.75404,51035.3
2.75632,54590.2
2.75821,56461
2.76277,60869.3
2.76466,63426.6
2.76923,69493.6
2.77112,72103.8
2.77568,78324.2
2.77757,80971.9
2.78214,87299.1
2.78403,89974.2
2.78859,96378.7
2.79048,99074.4
2.79505,105536
2.79694,108248
2.8015,114754
2.80339,117479
2.80796,124019
2.80985,126754
2.81441,133322
2.8163,136065
2.82087,142656
2.82276,145406
2.82732,152016
2.82921,154772
2.83378,161397
2.83567,164158
2.84023,170797
2.84212,173562
2.84669,180212
2.84858,182982
2.85314,189642
2.85503,192416
2.8596,199085
2.86149,201861
2.86605,208538
2.86794,211318
2.87251,218001
2.8744,220784
2.87896,227474
2.88085,230259
2.88542,236955
2.88731,239742
2.89188,246444
2.89376,249233
2.89833,255940
2.90022,258731
2.90479,265443
2.90667,268236
2.91124,274952
2.91313,277747
2.9177,284468
2.91958,287264
2.92415,293989
2.92604,296787
2.93061,303515
2.93249,306316
2.93706,313047
2.93895,315849
2.94352,322585
2.9454,325388
2.94997,332127
2.95186,334305
2.95643,339546
2.95747,340960
2.96,344360
2.96,347008
2.96084,347073
2.96288,347220
2.96477,347373
2.96934,347714
2.97311,347903
2.98225,348300
2.98602,348556
2.99516,349098
2.99893,349360
3.00807,349913
3.01184,350181
3.02098,350746
3.02475,351019
3.03389,351596
3.03766,351876
3.0468,352465
3.05057,352751
3.05971,353353
3.06348,353646
3.07262,354260
3.07639,354560
3.08553,355188
3.08931,355495
3.09844,356137
3.10222,356451
3.11135,357108
3.11513,357429
3.12426,358100
3.12804,358430
3.13717,359117
3.14095,359454
3.15008,360157
3.15386,360503
3.16299,361222
3.16677,361577
3.1759,362313
3.17968,362677
3.18881,363431
3.19259,363804
3.20172,364576
3.2055,364959
3.21463,365751
3.21841,366144
3.22754,366955
3.23132,367359
3.24045,368191
3.24423,368606
3.25336,369460
3.25714,369886
3.26627,370762
3.27005,371200
3.27918,372100
3.28296,372550
3.29209,373474
3.29587,373938
3.305,374888
3.30878,375365
3.31791,376342
3.32169,376834
3.33082,377839
3.3346,378345
3.34373,379380
3.34751,379902
3.35664,380968
3.36042,381507
3.36955,382605
3.37333,383162
3.38246,384295
3.38624,384870
3.39537,386040
3.39915,386634
3.40828,387843
3.41206,388458
3.42119,389709
3.42497,390345
3.4341,391640
3.43788,392300
3.44701,393642
3.45079,394327
3.45992,395719
3.4637,396430
3.47283,397877
3.47661,398617
3.48574,400121
3.48952,400893
3.49865,402459
3.50243,403265
3.51156,404899
3.51534,405742
3.52447,407448
3.52825,408332
3.53738,410117
3.54116,411046
3.55029,412917
3.55407,413895
3.5632,415860
3.56698,416893
3.57611,418959
3.57989,420055
3.58902,422232
3.5928,423398
3.60193,425695
3.60571,426941
3.61484,429369
3.61862,430705
3.62775,433276
3.63153,434713
3.64066,437438
3.64444,438990
3.65357,441882
3.65735,443561
3.66648,446631
3.67026,448451
3.67939,451709
3.68317,453679
3.6923,457132
3.69608,459253
3.70521,462905
3.70899,465163
3.71813,469009
3.7219,471361
3.73104,475387
3.73481,477740
3.74395,481916
3.74772,483353
3.75686,489345
3.77397,485485
3.79559,487928
3.80699,483581
3.8085,486691
3.81,488879
3.81,93660.3
3.82141,36173.9
3.84422,7981.05
3.84723,8227.08
3.85942,2781.21
3.86014,996.219
3.87233,602.259
3.87305,143.932
3.88524,110.455
3.88596,42.3752
3.89815,34.7007
3.89887,5.9906
3.91106,5.11587
3.91178,1.1897
3.92397,1.07067
3.92469,0.434328
3.93688,0.411032
3.9376,0.258549
3.94979,0.246926
3.95051,0.148785
3.9627,0.139274
3.96342,0.0526385
3.97561,0.0485152
3.97633,0.0132945
3.98852,0.0122834
3.98924,0.00487699
4.00143,0.00452841
4.00215,0.00171918
4.01434,0.00158402
4.01506,0.00045678
4.02725,0.000419841
4.02797,0.000137812
4.04016,0.00012718
4.04088,4.49894e-05
4.05307,4.15544e-05
4.05379,1.41053e-05
4.06598,1.30954e-05
4.0667,5.27036e-06
4.07889,4.90667e-06
4.07961,1.94204e-06
4.0918,1.79884e-06
4.09252,5.91088e-07
4.10471,5.50484e-07
4.10543,1.85971e-07
4.11762,1.81915e-07
4.11834,6.91935e-08
4.13053,7.05054e-08
4.13125,3.23566e-08
4.14344,3.30014e-08
4.14416,2.21176e-08
4.15635,2.23427e-08
4.15707,1.96232e-08
4.16926,1.97133e-08
4.16998,1.90883e-08
4.18217,1.90946e-08
4.18289,2.5158e-08
4.20727,2.5103e-08
4.20871,2.72348e-08
4.2209,2.73663e-08
4.22162,2.01871e-08
4.246,2.0318e-08
4.24744,1.94102e-08
4.25963,1.94035e-08
4.26035,1.91772e-08
4.27254,1.91616e-08
4.27326,1.9189e-08
4.28545,1.91625e-08
4.28617,1.91674e-08
4.29836,1.91324e-08
4.29908,1.91313e-08
4.31127,1.90884e-08
4.31199,1.90856e-08
4.32418,1.90355e-08
4.3249,1.90318e-08
4.33709,1.89749e-08
4.33781,1.89707e-08
4.35,1.89075e-08
4.35072,1.89028e-08
4.36291,1.88067e-08
4.36363,1.87994e-08
4.38801,1.86726e-08
4.38945,1.86634e-08
4.41383,1.84922e-08
4.41527,1.84797e-08
4.43965,1.82945e-08
4.44109,1.82812e-08
4.46547,1.80853e-08
4.46691,1.80714e-08
4.49129,1.78676e-08
4.49273,1.78534e-08
4.51711,1.76442e-08
4.51855,1.76298e-08
4.54293,1.74174e-08
4.54437,1.7403e-08
4.56875,1.71891e-08
4.5702,1.71748e-08
4.59457,1.6961e-08
4.59602,1.69468e-08
4.62039,1.67343e-08
4.62184,1.67204e-08
4.64622,1.65101e-08
4.64766,1.64965e-08
4.67204,1.62893e-08
4.67348,1.6276e-08
4.69786,1.60724e-08
4.6993,1.60595e-08
4.72368,1.58601e-08
4.72512,1.58476e-08
4.7495,1.56527e-08
4.75094,1.56406e-08
4.77532,1.54505e-08
4.77676,1.54387e-08
4.80114,1.52537e-08
4.80258,1.52423e-08
4.82696,1.50623e-08
4.8284,1.50513e-08
4.85278,1.48765e-08
4.85422,1.48659e-08
4.8786,1.46963e-08
4.88004,1.4686e-08
4.90442,1.45215e-08
4.90586,1.45116e-08
4.93024,1.43523e-08
4.93168,1.43427e-08
4.95606,1.41885e-08
4.9575,1.41793e-08
4.98188,1.403e-08
4.98332,1.40211e-08
5.0077,1.38767e-08
5.00914,1.38681e-08
5.03352,1.37285e-08
5.03496,1.37202e-08
5.05934,1.35852e-08
5.06078,1.35772e-08
5.08516,1.34468e-08
5.0866,1.34391e-08
5.11098,1.33131e-08
5.11242,1.33057e-08
5.1368,1.3184e-08
5.13824,1.31769e-08
5.16262,1.30594e-08
5.16406,1.30525e-08
5.18844,1.29391e-08
5.18988,1.29325e-08
5.21426,1.2823e-08
5.2157,1.28166e-08
5.24008,1.2711e-08
5.24152,1.27049e-08
5.2659,1.2603e-08
5.26734,1.25971e-08
5.29172,1.24988e-08
5.29316,1.24931e-08
5.31754,1.23978e-08
5.31898,1.23922e-08
5.34336,1.2266e-08
5.3448,1.22586e-08
5.36918,1.02266e-08
5.37063,1.01086e-08
5.395,1.14283e-07
5.39645,1.2043e-07
5.42082,6.99739e-06
5.42227,7.40139e-06
5.44664,0.000395078
5.44809,0.000417853
5.47247,0.0222722
5.47391,0.0235561
5.49829,1.25555
5.49973,1.32792
5.52411,35.0836
5.52555,37.0621
5.53774,474.459
5.53846,500.264
5.54455,3697.91
5.54491,3886.91
5.55101,12667.1
5.55137,13185.9
5.55441,42565.6
5.55459,44302.6
5.55764,80413.8
5.55782,82548.5
5.55935,131817
5.55944,134730
5.55997,164149
5.56,148752
5.56,165888
5.56099,118646
5.56105,116866
5.56257,79362.5
5.56266,77145.4
5.56419,48441.5
5.56428,46744.6
5.5658,29443
5.56589,28420.1
5.56741,17935.5
5.5675,17315.7
5.56903,10941
5.56912,10564.1
5.57064,6680.61
5.57073,6451.03
5.57226,4082.65
5.57235,3942.64
5.57387,2497.98
5.57396,2412.57
5.57548,1532.28
5.57557,1480.24
5.5771,945.906
5.57719,914.318
5.57871,593.548
5.5788,574.584
5.58032,387.978
5.58042,376.946
5.58194,278.334
5.58203,272.504
5.58355,237.496
5.58364,235.427
5.58517,255.362
5.58526,256.541
5.58678,336.34
5.58687,341.058
5.58839,500.431
5.58848,509.853
5.59001,788.159
5.5901,804.612
5.59162,1270.55
5.59171,1298.09
5.59324,2066.59
5.59333,2112.02
5.59485,3372.37
5.59494,3446.88
5.59646,5508.87
5.59655,5630.77
5.59808,8999.44
5.59817,9198.59
5.59969,14694.2
5.59978,15019
5.6013,23966.7
5.60139,24495.6
5.60292,39017.9
5.60301,39876.4
5.60453,63324.3
5.60462,64710.5
5.60615,102239
5.60624,104458
5.60776,163618
5.60785,167116
5.60937,221384
5.60946,224592
5.60997,279209
5.61,282437
5.61,144728
5.61102,125685
5.61108,124560
5.6126,87068.9
5.61269,84852.6
5.61574,48889
5.61592,46763.1
5.62201,26970.6
5.62237,25800.7
5.62847,10878.6
5.62883,9996.28
5.64102,4684.28
5.64174,4370.33
5.65393,1222.67
5.65465,1036.4
5.67903,303.086
5.68047,259.69
5.70485,53.1209
5.70629,40.8511
5.73067,8.37341
5.73211,6.4443
5.75649,1.32134
5.75793,1.01705
5.78231,0.208546
5.78375,0.160523
5.80813,0.0329155
5.80957,0.0253359
5.83395,0.00519518
5.83539,0.00399887
5.85977,0.000819977
5.86121,0.000631158
5.88559,0.00012942
5.88703,9.96183e-05
5.91141,2.0427e-05
5.91285,1.57232e-05
5.93723,3.22407e-06
5.93867,2.48165e-06
5.96305,5.08869e-07
5.96449,3.9169e-07
5.98887,8.03169e-08
5.99031,6.1822e-08
6.01469,1.26768e-08
6.01613,9.75763e-09
6.04051,2.00083e-09
6.04195,1.54009e-09
6.06633,3.15799e-10
6.06777,2.43078e-10
6.09215,4.98438e-11
6.09359,3.83661e-11
6.11797,7.86706e-12
6.11941,6.05548e-12
6.14379,1.24169e-12
6.14523,9.55762e-13
6.16961,1.95981e-13
6.17105,1.50852e-13
6.19543,3.09325e-14
6.19688,2.38096e-14
6.22125,4.88221e-15
6.2227,3.75796e-15
6.24707,7.7058e-16
6.24852,5.93135e-16
6.27289,1.21624e-16
6.27434,9.3617e-17
6.29872,1.91964e-17
6.30016,1.4776e-17
6.32454,3.02985e-18
6.32598,2.33215e-18
6.35036,4.78213e-19
6.3518,3.68093e-19
6.37618,7.54784e-20
6.37762,5.80977e-20
6.402,1.19131e-20
6.40344,9.1698e-21
6.42782,1.88029e-21
6.42926,1.44731e-21
6.45364,2.96774e-22
6.45508,2.28435e-22
6.47946,4.68411e-23
6.4809,3.60548e-23
6.50528,7.3931e-24
6.50672,5.69065e-24
6.5311,1.16691e-24
6.53254,8.98213e-25
6.55692,1.84103e-25
6.55836,1.41687e-25
6.58274,2.85457e-26
6.58418,2.18256e-26
6.60856,6.11791e-27
6.61,5.18325e-27

"x","y"
0,1e-50
0.000472225,1e-50
0.00161377,1e-50
0.00208599,1e-50
0.00322754,1e-50
0.00369976,1e-50
0.00484131,1e-50
0.00531353,1e-50
0.00645508,1e-50
0.0069273,1e-50
0.00806885,1e-50
0.00854107,1e-50
0.00968262,1e-50
0.0101548,1e-50
0.0112964,1e-50
0.0117686,1e-50
0.0129102,1e-50
0.0133824,1e-50
0.0145239,1e-50
0.0149962,1e-50
0.0161377,1e-50
0.0166099,1e-50
0.0177515,1e-50
0.0182237,1e-50
0.0193652,1e-50
0.0198375,1e-50
0.020979,1e-50
0.0214512,1e-50
0.0225928,1e-50
0.023065,1e-50
0.0242065,1e-50
0.0246788,1e-50
0.0258203,1e-50
0.0262925,1e-50
0.0274341,1e-50
0.0279063,1e-50
0.0290479,1e-50
0.0295201,1e-50
0.0306616,1e-50
0.0311338,1e-50
0.0322754,1e-50
0.0327476,1e-50
0.0338892,1e-50
0.0343614,1e-50
0.0355029,1e-50
0.0359752,1e-50
0.0371167,1e-50
0.0375889,1e-50
0.0387305,1e-50
0.0392027,1e-50
0.0403442,1e-50
0.0408165,1e-50
0.041958,1e-50
0.0424302,1e-50
0.0435718,1e-50
0.044044,1e-50
0.0451855,1e-50
0.0456578,1e-50
0.0467993,1e-50
0.0472715,1e-50
0.0484131,1e-50
0.0488775,1e-50
0.05,1e-50
0.05,8.0362e+17
0.0500269,4.41897e+16
0.0504991,8.76874e+15
0.0516406,1.75779e+14
0.0525851,6.18994e+12
0.0548682,1.89527e+09
0.0558126,8.53941e-09
0.0580957,1e-50
0.0599846,1e-50
0.0645508,1e-50
0.0683286,1e-50
0.0774609,1e-50
0.0850165,1e-50
0.103281,1e-50
0.110837,1e-50
0.129102,1e-50
0.136657,1e-50
0.154922,1e-50
0.162477,1e-50
0.180742,1e-50
0.188298,1e-50
0.206563,1e-50
0.214118,1e-50
0.232383,1e-50
0.239938,1e-50
0.258203,1e-50
0.265759,1e-50
0.284023,1e-50
0.291579,1e-50
0.309844,1e-50
0.317399,1e-50
0.335664,1e-50
0.34322,1e-50
0.361484,1e-50
0.36904,1e-50
0.387305,1e-50
0.39486,1e-50
0.413125,1e-50
0.420681,1e-50
0.438945,1e-50
0.446501,1e-50
0.464766,1e-50
0.472321,1e-50
0.490586,1e-50
0.498142,1e-50
0.516406,1e-50
0.523962,1e-50
0.542227,1e-50
0.549782,1e-50
0.568047,1e-50
0.575602,1e-50
0.593867,1e-50
0.601423,1e-50
0.619688,1e-50
0.627243,1e-50
0.645508,1e-50
0.653063,1e-50
0.671328,1e-50
0.678884,1e-50
0.697148,1e-50
0.704704,1e-50
0.722969,1e-50
0.730524,1e-50
0.748789,1e-50
0.756345,1e-50
0.774609,1e-50
0.782165,1e-50
0.80043,1e-50
0.807985,1e-50
0.82625,1e-50
0.830028,1e-50
0.83916,1e-50
0.841049,4.70245e-37
0.845615,0.000529717
0.84656,0.000667802
0.848843,0.00117054
0.849181,1.9745e-17
0.85,1e-50
0.85,1e-50
0.850134,1e-50
0.850457,1e-50
0.850929,1e-50
0.85207,1e-50
0.852543,1e-50
0.853684,1e-50
0.854156,1e-50
0.855298,1e-50
0.85577,1e-50
0.856912,1e-50
0.857384,1e-50
0.858525,1e-50
0.858998,1e-50
0.860139,1e-50
0.860611,1e-50
0.861753,1e-50
0.862225,1e-50
0.863367,1e-50
0.863839,1e-50
0.86498,1e-50
0.865453,1e-50
0.866594,1e-50
0.867066,1e-50
0.868208,1e-50
0.86868,1e-50
0.869822,1e-50
0.870294,1e-50
0.871436,1e-50
0.871908,1e-50
0.873049,1e-50
0.873522,1e-50
0.874663,1e-50
0.875135,1e-50
0.876277,1e-50
0.876749,1e-50
0.877891,1e-50
0.878363,1e-50
0.879504,1e-50
0.879977,1e-50
0.881118,1e-50
0.88159,1e-50
0.882732,1e-50
0.883204,1e-50
0.884346,1e-50
0.884818,1e-50
0.885959,1e-50
0.886432,1e-50
0.887573,1e-50
0.888045,1e-50
0.889187,1e-50
0.889659,1e-50
0.890801,1e-50
0.891273,1e-50
0.892415,1e-50
0.892887,1e-50
0.894028,1e-50
0.894501,1e-50
0.895642,1e-50
0.896114,1e-50
0.897256,1e-50
0.897728,1e-50
0.89887,1e-50
0.8992,1e-50
0.9,1e-50
0.9,1e-50
0.900141,1e-50
0.900483,1e-50
0.901428,1e-50
0.903711,1e-50
0.9056,1e-50
0.910166,1e-50
0.912055,1e-50
0.916621,1e-50
0.920399,1e-50
0.929531,1e-50
0.937087,1e-50
0.955352,1e-50
0.962907,1e-50
0.981172,1e-50
0.996283,1e-50
1.03281,1e-50
1.04792,1e-50
1.08445,1e-50
1.09956,1e-50
1.13609,1e-50
1.1512,1e-50
1.18773,1e-50
1.20285,1e-50
1.23937,1e-50
1.25449,1e-50
1.29102,1e-50
1.30613,1e-50
1.34266,1e-50
1.35777,1e-50
1.3943,1e-50
1.40941,1e-50
1.44594,1e-50
1.46105,1e-50
1.49758,1e-50
1.51269,1e-50
1.54922,1e-50
1.56433,1e-50
1.60086,1e-50
1.61597,1e-50
1.6525,1e-50
1.66761,1e-50
1.70414,1e-50
1.71925,1e-50
1.75578,1e-50
1.77089,1e-50
1.80742,1e-50
1.82253,1e-50
1.85906,1e-50
1.87417,1e-50
1.9107,1e-50
1.92581,1e-50
1.96234,1e-50
1.97745,1e-50
2.01398,1e-50
2.0291,1e-50
2.06562,1e-50
2.08074,1e-50
2.11727,1e-50
2.13238,1e-50
2.16891,1e-50
2.18402,1e-50
2.22055,1e-50
2.23566,1e-50
2.27219,1e-50
2.2873,1e-50
2.32383,1e-50
2.33894,1e-50
2.37547,1e-50
2.39058,1e-50
2.42711,1e-50
2.44222,1e-50
2.47875,1e-50
2.49386,1e-50
2.53039,1e-50
2.5455,1e-50
2.58203,1e-50
2.59714,1e-50
2.63367,1e-50
2.64123,1e-50
2.65949,1e-50
2.66327,1e-50
2.6724,1e-50
2.67618,1e-50
2.68531,1e-50
2.6872,1e-50
2.69177,1e-50
2.69271,1e-50
2.695,1e-50
2.69594,1e-50
2.69822,1e-50
2.69869,1e-50
2.69984,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70042,1e-50
2.70145,1e-50
2.70192,1e-50
2.70306,1e-50
2.70354,1e-50
2.70468,1e-50
2.70515,1e-50
2.70629,1e-50
2.70676,1e-50
2.70791,1e-50
2.70838,1e-50
2.70952,1e-50
2.70999,1e-50
2.71113,1e-50
2.71161,1e-50
2.71275,1e-50
2.71322,1e-50
2.71436,1e-50
2.71483,1e-50
2.71597,1e-50
2.71645,1e-50
2.71759,1e-50
2.71806,1e-50
2.7192,1e-50
2.71967,1e-50
2.72082,1e-50
2.72129,1e-50
2.72243,1e-50
2.7229,1e-50
2.72404,1e-50
2.72452,1e-50
2.72566,1e-50
2.72613,1e-50
2.72727,1e-50
2.72774,1e-50
2.72888,1e-50
2.72936,1e-50
2.7305,1e-50
2.73097,1e-50
2.73211,1e-50
2.73258,1e-50
2.73373,1e-50
2.7342,1e-50
2.73534,1e-50
2.73581,1e-50
2.73695,1e-50
2.73743,1e-50
2.73857,1e-50
2.73904,1e-50
2.74018,1e-50
2.74065,1e-50
2.74179,1e-50
2.74227,1e-50
2.74341,1e-50
2.74388,1e-50
2.74502,1e-50
2.74549,1e-50
2.74664,1e-50
2.74711,1e-50
2.74825,1e-50
2.74872,1e-50
2.74986,1e-50
2.7499,1e-50
2.75,1.71055e-10
2.75,1e-50
2.75043,3.04346e-10
2.75148,1.18324e-09
2.75195,4.10316e-09
2.75309,8.27071e-08
2.75404,4.65171e-07
2.75632,2.89167e-05
2.75821,0.000219312
2.76277,0.0290898
2.76466,0.158575
2.76923,9.73228
2.77112,38.5895
2.77568,1112.79
2.77757,3459.49
2.78214,55692.3
2.78403,143573
2.78859,1.47001e+06
2.79048,3.27514e+06
2.79505,2.3514e+07
2.79694,4.66813e+07
2.8015,2.52831e+08
2.80339,4.57573e+08
2.80796,1.97541e+09
2.80985,3.31583e+09
2.81441,1.18988e+10
2.8163,1.87713e+10
2.82087,5.78301e+10
2.82276,8.6634e+10
2.82732,2.34996e+11
2.82921,3.37046e+11
2.83378,8.21238e+11
2.83567,1.13512e+12
2.84023,2.52469e+12
2.84212,3.38091e+12
2.84669,6.95444e+12
2.84858,9.06227e+12
2.85314,1.74256e+13
2.85503,2.21758e+13
2.8596,4.0217e+13
2.86149,5.01335e+13
2.86605,8.639e+13
2.86794,1.05757e+14
2.87251,1.74245e+14
2.8744,2.09923e+14
2.87896,3.32451e+14
2.88085,3.94888e+14
2.88542,6.03827e+14
2.88731,7.08244e+14
2.89188,1.04971e+15
2.89376,1.21743e+15
2.89833,1.75476e+15
2.90022,2.01468e+15
2.90479,2.83213e+15
2.90667,3.22218e+15
2.91124,4.42871e+15
2.91313,4.99739e+15
2.9177,6.7303e+15
2.91958,7.53817e+15
2.92415,9.96675e+15
2.92604,1.10875e+16
2.93061,1.44152e+16
2.93249,1.59406e+16
2.93706,2.04211e+16
2.93895,2.24153e+16
2.94352,2.81875e+16
2.9454,3.13055e+16
2.94997,4.05998e+16
2.95186,3.9179e+16
2.95643,3.50206e+16
2.95747,3.00876e+16
2.96,2.03065e+16
2.96,6.20729e+16
2.96084,6.26159e+16
2.96288,6.33036e+16
2.96477,6.34805e+16
2.96934,6.36738e+16
2.97311,6.2773e+16
2.98225,5.99472e+16
2.98602,6.02004e+16
2.99516,6.07554e+16
2.99893,6.10068e+16
3.00807,6.15517e+16
3.01184,6.18111e+16
3.02098,6.23697e+16
3.02475,6.26369e+16
3.03389,6.32084e+16
3.03766,6.34837e+16
3.0468,6.40687e+16
3.05057,6.43526e+16
3.05971,6.49516e+16
3.06348,6.52442e+16
3.07262,6.58577e+16
3.07639,6.61595e+16
3.08553,6.67881e+16
3.08931,6.70995e+16
3.09844,6.77437e+16
3.10222,6.8065e+16
3.11135,6.87255e+16
3.11513,6.90571e+16
3.12426,6.97345e+16
3.12804,7.00769e+16
3.13717,7.07718e+16
3.14095,7.11254e+16
3.15008,7.18387e+16
3.15386,7.2204e+16
3.16299,7.29364e+16
3.16677,7.33138e+16
3.1759,7.40661e+16
3.17968,7.44562e+16
3.18881,7.52293e+16
3.19259,7.56326e+16
3.20172,7.64275e+16
3.2055,7.68445e+16
3.21463,7.76622e+16
3.21841,7.80937e+16
3.22754,7.89352e+16
3.23132,7.93817e+16
3.24045,8.02484e+16
3.24423,8.07106e+16
3.25336,8.16037e+16
3.25714,8.20824e+16
3.26627,8.30034e+16
3.27005,8.34992e+16
3.27918,8.44496e+16
3.28296,8.49636e+16
3.29209,8.59452e+16
3.29587,8.64781e+16
3.305,8.74928e+16
3.30878,8.80457e+16
3.31791,8.90956e+16
3.32169,8.96696e+16
3.33082,9.07571e+16
3.3346,9.13534e+16
3.34373,9.24812e+16
3.34751,9.3101e+16
3.35664,9.42721e+16
3.36042,9.49171e+16
3.36955,9.61349e+16
3.37333,9.68066e+16
3.38246,9.80751e+16
3.38624,9.87754e+16
3.39537,1.00099e+17
3.39915,1.0083e+17
3.40828,1.02214e+17
3.41206,1.02978e+17
3.42119,1.04427e+17
3.42497,1.05228e+17
3.4341,1.0675e+17
3.43788,1.0759e+17
3.44701,1.09193e+17
3.45079,1.10076e+17
3.45992,1.11769e+17
3.4637,1.12699e+17
3.47283,1.14493e+17
3.47661,1.15477e+17
3.48574,1.17384e+17
3.48952,1.18428e+17
3.49865,1.20463e+17
3.50243,1.21575e+17
3.51156,1.23756e+17
3.51534,1.24945e+17
3.52447,1.27294e+17
3.52825,1.28571e+17
3.53738,1.31113e+17
3.54116,1.32492e+17
3.55029,1.35258e+17
3.55407,1.36756e+17
3.5632,1.39782e+17
3.56698,1.41421e+17
3.57611,1.4475e+17
3.57989,1.46556e+17
3.58902,1.50241e+17
3.5928,1.52247e+17
3.60193,1.56351e+17
3.60571,1.58596e+17
3.61484,1.63194e+17
3.61862,1.65728e+17
3.62775,1.70911e+17
3.63153,1.73794e+17
3.64066,1.79668e+17
3.64444,1.82973e+17
3.65357,1.89658e+17
3.65735,1.93473e+17
3.66648,2.01102e+17
3.67026,2.0553e+17
3.67939,2.14235e+17
3.68317,2.19391e+17
3.6923,2.29281e+17
3.69608,2.35283e+17
3.70521,2.46391e+17
3.70899,2.53347e+17
3.71813,2.65538e+17
3.7219,2.73505e+17
3.73104,2.85941e+17
3.73481,3.01351e+17
3.74395,3.2474e+17
3.74772,2.30904e+17
3.75686,1.33018e+17
3.77397,5.97066e+16
3.79559,5.07682e+16
3.80699,9.63487e+15
3.8085,9.35296e+15
3.81,7.63403e+15
3.81,7.93694e-43
3.82141,5.54717e-43
3.84422,7.41456e-50
3.84723,1e-50
3.85942,1e-50
3.86014,1e-50
3.87233,1e-50
3.87305,1e-50
3.88524,1e-50
3.88596,1e-50
3.89815,1e-50
3.89887,1e-50
3.91106,1e-50
3.91178,1e-50
3.92397,1e-50
3.92469,1e-50
3.93688,1e-50
3.9376,1e-50
3.94979,1e-50
3.95051,1e-50
3.9627,1e-50
3.96342,1e-50
3.97561,1e-50
3.97633,1e-50
3.98852,1e-50
3.98924,1e-50
4.00143,1e-50
4.00215,1e-50
4.01434,1e-50
4.01506,1e-50
4.02725,1e-50
4.02797,1e-50
4.04016,1e-50
4.04088,1e-50
4.05307,1e-50
4.05379,1e-50
4.06598,1e-50
4.0667,1e-50
4.07889,1e-50
4.07961,1e-50
4.0918,1e-50
4.09252,1e-50
4.10471,1e-50
4.10543,1e-50
4.11762,1e-50
4.11834,1e-50
4.13053,1e-50
4.13125,1e-50
4.14344,1e-50
4.14416,1e-50
4.15635,1e-50
4.15707,1e-50
4.16926,1e-50
4.16998,1e-50
4.18217,1e-50
4.18289,1e-50
4.20727,1e-50
4.20871,1e-50
4.2209,1e-50
4.22162,1e-50
4.246,1e-50
4.24744,1e-50
4.25963,1e-50
4.26035,1e-50
4.27254,1e-50
4.27326,1e-50
4.28545,1e-50
4.28617,1e-50
4.29836,1e-50
4.29908,1e-50
4.31127,1e-50
4.31199,1e-50
4.32418,1e-50
4.3249,1e-50
4.33709,1e-50
4.33781,1e-50
4.35,1e-50
4.35072,1e-50
4.36291,1e-50
4.36363,1e-50
4.38801,1e-50
4.38945,1e-50
4.41383,1e-50
4.41527,1e-50
4.43965,1e-50
4.44109,1e-50
4.46547,1e-50
4.46691,1e-50
4.49129,1e-50
4.49273,1e-50
4.51711,1e-50
4.51855,1e-50
4.54293,1e-50
4.54437,1e-50
4.56875,1e-50
4.5702,1e-50
4.59457,1e-50
4.59602,1e-50
4.62039,1e-50
4.62184,1e-50
4.64622,1e-50
4.64766,1e-50
4.67204,1e-50
4.67348,1e-50
4.69786,1e-50
4.6993,1e-50
4.72368,1e-50
4.72512,1e-50
4.7495,1e-50
4.75094,1e-50
4.77532,1e-50
4.77676,1e-50
4.80114,1e-50
4.80258,1e-50
4.82696,1e-50
4.8284,1e-50
4.85278,1e-50
4.85422,1e-50
4.8786,1e-50
4.88004,1e-50
4.90442,1e-50
4.90586,1e-50
4.93024,1e-50
4.93168,1e-50
4.95606,1e-50
4.9575,1e-50
4.98188,1e-50
4.98332,1e-50
5.0077,1e-50
5.00914,1e-50
5.03352,1e-50
5.03496,1e-50
5.05934,1e-50
5.06078,1e-50
5.08516,1e-50
5.0866,1e-50
5.11098,1e-50
5.11242,1e-50
5.1368,1e-50
5.13824,1e-50
5.16262,1e-50
5.16406,1e-50
5.18844,1e-50
5.18988,1e-50
5.21426,1e-50
5.2157,1e-50
5.24008,1e-50
5.24152,1e-50
5.2659,1e-50
5.26734,1e-50
5.29172,1e-50
5.29316,1e-50
5.31754,1e-50
5.31898,1e-50
5.34336,1e-50
5.3448,1e-50
5.36918,1e-50
5.37063,1e-50
5.395,1e-50
5.39645,1e-50
5.42082,1e-50
5.42227,1e-50
5.44664,1e-50
5.44809,1e-50
5.47247,1e-50
5.47391,1e-50
5.49829,1e-50
5.49973,1e-50
5.52411,1e-50
5.52555,1e-50
5.53774,1e-50
5.53846,1e-50
5.54455,1e-50
5.54491,1e-50
5.55101,2.03032e-35
5.55137,1.62718e-34
5.55441,3.57067e-28
5.55459,8.46465e-28
5.55764,1.08784e-27
5.55782,1.10394e-27
5.55935,1.92802e-49
5.55944,1e-50
5.55997,1e-50
5.56,1e-50
5.56,1e-50
5.56099,1e-50
5.56105,1e-50
5.56257,1e-50
5.56266,1e-50
5.56419,1e-50
5.56428,1e-50
5.5658,1e-50
5.56589,1e-50
5.56741,1e-50
5.5675,1e-50
5.56903,1e-50
5.56912,1e-50
5.57064,1e-50
5.57073,1e-50
5.57226,1e-50
5.57235,1e-50
5.57387,1e-50
5.57396,1e-50
5.57548,1e-50
5.57557,1e-50
5.5771,1e-50
5.57719,1e-50
5.57871,1e-50
5.5788,1e-50
5.58032,1e-50
5.58042,1e-50
5.58194,1e-50
5.58203,1e-50
5.58355,1e-50
5.58364,1e-50
5.58517,1e-50
5.58526,1e-50
5.58678,1e-50
5.58687,1e-50
5.58839,1e-50
5.58848,1e-50
5.59001,1e-50
5.5901,1e-50
5.59162,1e-50
5.59171,1e-50
5.59324,1e-50
5.59333,1e-50
5.59485,1e-50
5.59494,1e-50
5.59646,1e-50
5.59655,1e-50
5.59808,1e-50
5.59817,1e-50
5.59969,1e-50
5.59978,1e-50
5.6013,1e-50
5.60139,1e-50
5.60292,1e-50
5.60301,1e-50
5.60453,1e-50
5.60462,1e-50
5.60615,1e-50
5.60624,1e-50
5.60776,1e-50
5.60785,1e-50
5.60937,1e-50
5.60946,1e-50
5.60997,1e-50
5.61,1e-50
5.61,1e-50
5.61102,1e-50
5.61108,1e-50
5.6126,1e-50
5.61269,1e-50
5.61574,1e-50
5.61592,1e-50
5.62201,1e-50
5.62237,1e-50
5.62847,1e-50
5.62883,1e-50
5.64102,1e-50
5.64174,1e-50
5.65393,1e-50
5.65465,1e-50
5.67903,1e-50
5.68047,1e-50
5.70485,1e-50
5.70629,1e-50
5.73067,1e-50
5.73211,1e-50
5.75649,1e-50
5.75793,1e-50
5.78231,1e-50
5.78375,1e-50
5.80813,1e-50
5.80957,1e-50
5.83395,1e-50
5.83539,1e-50
5.85977,1e-50
5.86121,1e-50
5.88559,1e-50
5.88703,1e-50
5.91141,1e-50
5.91285,1e-50
5.93723,1e-50
5.93867,1e-50
5.96305,1e-50
5.96449,1e-50
5.98887,1e-50
5.99031,1e-50
6.01469,1e-50
6.01613,1e-50
6.04051,1e-50
6.04195,1e-50
6.06633,1e-50
6.06777,1e-50
6.09215,1e-50
6.09359,1e-50
6.11797,1e-50
6.11941,1e-50
6.14379,1e-50
6.14523,1e-50
6.16961,1e-50
6.17105,1e-50
6.19543,1e-50
6.19688,1e-50
6.22125,1e-50
6.2227,1e-50
6.24707,1e-50
6.24852,1e-50
6.27289,1e-50
6.27434,1e-50
6.29872,1e-50
6.30016,1e-50
6.32454,1e-50
6.32598,1e-50
6.35036,1e-50
6.3518,1e-50
6.37618,1e-50
6.37762,1e-50
6.402,1e-50
6.40344,1e-50
6.42782,1e-50
6.42926,1e-50
6.45364,1e-50
6.45508,1e-50
6.47946,1e-50
6.4809,1e-50
6.50528,1e-50
6.50672,1e-50
6.5311,1e-50
6.53254,1e-50
6.55692,1e-50
6.55836,1e-50
6.58274,1e-50
6.58418,1e-50
6.60856,1e-50
6.61,1e-50



==> data/v3_images-4/x12_230-4.csv <==
"x","y"
0,2.04436e-07
0.000430339,2.57991e-07
0.00161377,4.05266e-07
0.00204411,6.12805e-07
0.00322754,1.18353e-06
0.00365788,1.72917e-06
0.00484131,3.22968e-06
0.00527165,4.59954e-06
0.00645508,8.36666e-06
0.00688542,1.17797e-05
0.00806885,2.11657e-05
0.00849919,2.9658e-05
0.00968262,5.30117e-05
0.010113,7.41371e-05
0.0112964,0.000132232
0.0117267,0.000184782
0.0129102,0.000329294
0.0133405,0.000460012
0.0145239,0.000819488
0.0149543,0.00114465
0.0161377,0.00203885
0.016568,0.00284769
0.0177515,0.005072
0.0181818,0.007084
0.0193652,0.012617
0.0197956,0.0176218
0.020979,0.0313852
0.0214093,0.0438347
0.0225928,0.0780711
0.0230231,0.109039
0.0242065,0.194202
0.0246369,0.271236
0.0258203,0.48308
0.0262507,0.674702
0.0274341,1.20166
0.0278644,1.67833
0.0290479,2.98915
0.0294782,4.17486
0.0306616,7.43556
0.031092,10.3851
0.0322754,18.4962
0.0327057,25.8335
0.0338892,46.011
0.0343195,64.2647
0.0355029,114.462
0.0359333,159.882
0.0371167,284.786
0.037547,397.852
0.0387305,708.783
0.0391608,990.555
0.0403442,1765.43
0.0407746,2469.57
0.041958,4405.95
0.0423883,6177.63
0.0435718,11049.7
0.0440021,15583.3
0.0451855,28050.4
0.0456159,40138.9
0.0467993,73382.3
0.0472297,108418
0.0484131,204765
0.0488363,231420
0.05,304722
0.05,729540
0.0500269,686348
0.0504572,654674
0.0516406,567570
0.0525013,520582
0.0548682,391366
0.0557288,318041
0.0580957,116397
0.0598171,88878.5
0.0645508,13201.1
0.0679935,9772.62
0.0774609,344.15
0.0843464,253.312
0.103281,3.49943
0.110167,2.5711
0.129102,0.0179669
0.135987,0.0132005
0.154922,9.19476e-05
0.161807,6.74763e-05
0.180742,1.85377e-07
0.187628,2.17093e-07
0.206563,3.10621e-07
0.213448,3.1137e-07
0.232383,3.14411e-07
0.239268,3.1452e-07
0.258203,3.15858e-07
0.265089,3.15963e-07
0.284023,3.17293e-07
0.290909,3.17398e-07
0.309844,3.18729e-07
0.316729,3.18833e-07
0.335664,3.20165e-07
0.342549,3.20269e-07
0.361484,3.21602e-07
0.36837,3.21705e-07
0.387305,3.2304e-07
0.39419,3.23143e-07
0.413125,3.24479e-07
0.42001,3.24582e-07
0.438945,3.2592e-07
0.445831,3.26022e-07
0.464766,3.27363e-07
0.471651,3.27464e-07
0.490586,3.28807e-07
0.497471,3.28908e-07
0.516406,3.30254e-07
0.523292,3.30354e-07
0.542227,3.31703e-07
0.549112,3.31802e-07
0.568047,3.33155e-07
0.574932,3.33254e-07
0.593867,3.3461e-07
0.600753,3.34708e-07
0.619688,3.36068e-07
0.626573,3.36165e-07
0.645508,3.3753e-07
0.652393,3.37627e-07
0.671328,3.38998e-07
0.678214,3.39193e-07
0.697148,3.40834e-07
0.704034,3.60201e-07
0.722969,4.13594e-07
0.729854,4.17773e-06
0.748789,1.4527e-05
0.755674,0.000747685
0.774609,0.00276416
0.781495,0.14556
0.80043,0.538304
0.807315,14.5145
0.82625,52.9531
0.829693,589.385
0.83916,2064.88
0.840882,7755.79
0.845615,23409.2
0.846476,39798.1
0.848843,84876.1
0.849151,104517
0.85,191364
0.85,158537
0.850122,188984
0.850457,182419
0.850887,179879
0.85207,172891
0.852501,169507
0.853684,160206
0.854114,157424
0.855298,149777
0.855728,147437
0.856912,141004
0.857342,139001
0.858525,133495
0.858956,131757
0.860139,126980
0.860569,125455
0.861753,121264
0.862183,119914
0.863367,116203
0.863797,114997
0.86498,111683
0.865411,110598
0.866594,107615
0.867025,106632
0.868208,103929
0.868638,103031
0.869822,100564
0.870252,99738.8
0.871436,97470.3
0.871866,96706.6
0.873049,94606.2
0.87348,93893.9
0.874663,91934.7
0.875093,91265
0.876277,89422.8
0.876707,88787.8
0.877891,87040.9
0.878321,86433.3
0.879504,84761.5
0.879935,84175
0.881118,82561.3
0.881549,81991.2
0.882732,80422.6
0.883162,79862.5
0.884346,78321.3
0.884776,77762.6
0.885959,76224.9
0.88639,75657.6
0.887573,74096.3
0.888004,73508.6
0.889187,71890.8
0.889617,71267.3
0.890801,69550.9
0.891231,68870.8
0.892415,66998
0.892845,66231
0.894028,64118.3
0.894459,63217.6
0.895642,60736.2
0.896072,59625.1
0.897256,56563.2
0.897686,55356.6
0.89887,52031.6
0.899171,51194.4
0.9,44845
0.9,48887.7
0.900129,42945.5
0.900483,37702.8
0.901344,35316.2
0.903711,28719.7
0.905432,26739.2
0.910166,21250.5
0.911887,19300.6
0.916621,13858.7
0.920064,12471.8
0.929531,8523.76
0.936417,7798.25
0.955352,5625.72
0.962237,5128.92
0.981172,3363.85
0.994943,3297.66
1.03281,2653.31
1.04658,2824.11
1.08445,2659.72
1.09822,2959.22
1.13609,3245.86
1.14986,3590.58
1.18773,4186.09
1.20151,4543.1
1.23938,5350.89
1.25315,5710.51
1.29102,6639.41
1.30479,6999.7
1.34266,7982.47
1.35643,8343.14
1.3943,9346.82
1.40807,9707.85
1.44594,10722.2
1.45971,11083.6
1.49758,12106.7
1.51135,12468.5
1.54922,13500.6
1.56299,13862.7
1.60086,14904.1
1.61463,15266.5
1.6525,16317.3
1.66627,16680.1
1.70414,17740.5
1.71791,18103.6
1.75578,19173.9
1.76955,19537.3
1.80742,20617.8
1.82119,20981.5
1.85906,22072.4
1.87283,22436.4
1.9107,23538.1
1.92447,23902.4
1.96234,25015
1.97611,25379.6
2.01398,26503.6
2.02776,26868.4
2.06563,28004
2.0794,28369.1
2.11727,29516.5
2.13104,29881.8
2.16891,31041.3
2.18268,31406.9
2.22055,32578.7
2.23432,32944.5
2.27219,34128.9
2.28596,34494.9
2.32383,35692
2.3376,36058.2
2.37547,37268.2
2.38924,37634.5
2.42711,38857.5
2.44088,39223.9
2.47875,40460
2.49252,40826.5
2.53039,42075.6
2.54416,42442.2
2.58203,43704.3
2.5958,43981
2.63367,45033.7
2.64056,45262.4
2.65949,46031.6
2.66293,46167.8
2.6724,46555
2.67585,46624.7
2.68531,46944.9
2.68703,47002.1
2.69177,47194.6
2.69263,47228.1
2.695,47271.7
2.69586,47289.7
2.69822,47423.3
2.69865,47436.4
2.69984,47623
2.69988,47629.1
2.7,47720.7
2.7,47387.3
2.70039,47411.1
2.70145,47597.7
2.70188,47640.3
2.70306,47776.1
2.70349,47821.1
2.70468,47954
2.70511,47999.3
2.70629,48133.1
2.70672,48178.7
2.70791,48313.5
2.70834,48359.4
2.70952,48495.1
2.70995,48541.4
2.71113,48678
2.71156,48724.7
2.71275,48862.3
2.71318,48909.3
2.71436,49047.8
2.71479,49095.1
2.71597,49234.7
2.7164,49282.4
2.71759,49422.9
2.71802,49470.9
2.7192,49612.5
2.71963,49660.9
2.72082,49803.4
2.72125,49852.2
2.72243,49995.8
2.72286,50044.9
2.72404,50189.5
2.72447,50239
2.72566,50384.7
2.72609,50434.5
2.72727,50581.2
2.7277,50631.4
2.72888,50779.3
2.72931,50829.8
2.7305,50978.8
2.73093,51029.7
2.73211,51179.8
2.73254,51231.1
2.73373,51382.2
2.73416,51434
2.73534,51586.2
2.73577,51638.4
2.73695,51791.8
2.73738,51844.3
2.73857,51998.9
2.739,52051.8
2.74018,52207.5
2.74061,52260.8
2.74179,52417.8
2.74222,52471.5
2.74341,52629.6
2.74384,52683.8
2.74502,52843.1
2.74545,52897.7
2.74664,53058.2
2.74707,53113.2
2.74825,53275
2.74868,53306.6
2.74986,53611.8
2.7499,53639.9
2.75,54454.7
2.75,53767.9
2.75039,54770.3
2.75148,55748.3
2.75191,56663.9
2.75309,59144.5
2.75395,60715.5
2.75632,65046.6
2.75804,66932.5
2.76277,72178.1
2.76449,74691.9
2.76923,81625.2
2.77095,84139.1
2.77568,91076.3
2.7774,93590.3
2.78214,100530
2.78386,103044
2.78859,109986
2.79032,112500
2.79505,119444
2.79677,121958
2.8015,128904
2.80323,131418
2.80796,138364
2.80968,140878
2.81441,147826
2.81614,150340
2.82087,157288
2.82259,159802
2.82732,166751
2.82905,169265
2.83378,176214
2.8355,178728
2.84023,185678
2.84196,188192
2.84669,195143
2.84841,197657
2.85314,204608
2.85487,207122
2.8596,214074
2.86132,216588
2.86605,223540
2.86778,226054
2.87251,233006
2.87423,235520
2.87896,242473
2.88069,244987
2.88542,251940
2.88714,254454
2.89188,261407
2.8936,263921
2.89833,270874
2.90005,273388
2.90479,280342
2.90651,282856
2.91124,289810
2.91296,292324
2.9177,299279
2.91942,301793
2.92415,308747
2.92587,311261
2.93061,318216
2.93233,320730
2.93706,327685
2.93878,330199
2.94352,337155
2.94524,339669
2.94997,346624
2.95169,348577
2.95643,353996
2.95738,355253
2.96,358771
2.96,361358
2.96077,361384
2.96288,361488
2.9646,361551
2.96934,361778
2.97278,361856
2.98225,362158
2.98569,362260
2.99516,362630
2.9986,362733
3.00807,363103
3.01151,363206
3.02098,363577
3.02442,363679
3.03389,364051
3.03733,364153
3.0468,364525
3.05024,364627
3.05971,365000
3.06315,365102
3.07262,365475
3.07606,365577
3.08553,365950
3.08897,366052
3.09844,366426
3.10188,366528
3.11135,366902
3.11479,367004
3.12426,367378
3.1277,367480
3.13717,367854
3.14061,367956
3.15008,368330
3.15352,368433
3.16299,368807
3.16643,368909
3.1759,369283
3.17934,369385
3.18881,369760
3.19225,369862
3.20172,370236
3.20516,370338
3.21463,370712
3.21807,370814
3.22754,371188
3.23098,371290
3.24045,371664
3.24389,371766
3.25336,372139
3.2568,372241
3.26627,372614
3.26971,372716
3.27918,373089
3.28262,373191
3.29209,373563
3.29553,373665
3.305,374037
3.30844,374138
3.31791,374509
3.32135,374611
3.33082,374981
3.33426,375083
3.34373,375452
3.34717,375554
3.35664,375923
3.36008,376024
3.36955,376392
3.37299,376493
3.38246,376860
3.3859,376962
3.39537,377327
3.39881,377428
3.40828,377792
3.41172,377894
3.42119,378256
3.42463,378358
3.4341,378719
3.43754,378820
3.44701,379180
3.45045,379281
3.45992,379639
3.46336,379740
3.47283,380096
3.47627,380198
3.48574,380552
3.48918,380653
3.49865,381005
3.5021,381106
3.51156,381456
3.51501,381557
3.52447,381904
3.52792,382005
3.53738,382350
3.54083,382451
3.55029,382793
3.55374,382894
3.5632,383234
3.56665,383335
3.57611,383671
3.57956,383772
3.58902,384105
3.59247,384206
3.60193,384536
3.60538,384637
3.61484,384963
3.61829,385064
3.62775,385387
3.6312,385488
3.64066,385807
3.64411,385907
3.65357,386222
3.65702,386323
3.66648,386634
3.66993,386734
3.67939,387041
3.68284,387141
3.6923,387443
3.69575,387544
3.70521,387840
3.70866,387941
3.71813,388233
3.72157,388334
3.73104,388620
3.73448,388721
3.74395,389002
3.74739,389085
3.75686,389298
3.75769,389433
3.76,389734
3.76,98485.1
3.7626,79985.8
3.76977,40893.9
3.77923,10600.1
3.78612,3271.09
3.79559,528.385
3.80505,356.504
3.81194,17.9573
3.82141,6.87849
3.83087,6.16445
3.83776,0.157586
3.84723,0.111639
3.85669,0.108685
3.86358,0.0021295
3.87305,0.00193762
3.88251,0.00192538
3.8894,3.52035e-05
3.89887,3.42119e-05
3.90833,3.41621e-05
3.91522,6.32438e-07
3.92469,6.27016e-07
3.93415,6.26851e-07
3.94104,3.2153e-08
3.95051,3.18679e-08
3.95998,3.19429e-08
3.96686,2.16835e-08
3.97633,2.13928e-08
3.9858,2.1466e-08
3.99268,2.1303e-08
4.00215,2.10198e-08
4.01162,2.10898e-08
4.0185,2.10853e-08
4.02797,2.08098e-08
4.03744,2.08765e-08
4.04432,2.08749e-08
4.05379,2.06071e-08
4.06326,2.06705e-08
4.07014,2.06692e-08
4.07961,2.04088e-08
4.08908,2.04691e-08
4.09596,2.04679e-08
4.10543,2.02149e-08
4.1149,2.0272e-08
4.12178,2.0271e-08
4.13125,2.00251e-08
4.14072,2.00791e-08
4.1476,2.00782e-08
4.15707,1.98394e-08
4.16654,1.98903e-08
4.17342,1.98896e-08
4.18289,1.96576e-08
4.19236,1.96519e-08
4.19924,1.96513e-08
4.20871,1.95627e-08
4.21818,1.95246e-08
4.22506,1.95241e-08
4.23453,1.93445e-08
4.244,1.94907e-08
4.25088,1.94903e-08
4.26035,1.91351e-08
4.26982,1.91742e-08
4.2767,1.91739e-08
4.28617,1.89682e-08
4.29564,1.90046e-08
4.30252,1.90043e-08
4.31199,1.88048e-08
4.32146,1.88384e-08
4.32835,1.88383e-08
4.33781,1.86448e-08
4.34728,1.86758e-08
4.35417,1.86581e-08
4.36363,1.85433e-08
4.37052,1.85647e-08
4.38945,1.83739e-08
4.39634,1.83739e-08
4.41527,1.8222e-08
4.42216,1.8222e-08
4.44109,1.80732e-08
4.44798,1.80733e-08
4.46691,1.79276e-08
4.4738,1.79278e-08
4.49273,1.77851e-08
4.49962,1.77853e-08
4.51855,1.76456e-08
4.52544,1.76459e-08
4.54437,1.75091e-08
4.55126,1.75094e-08
4.5702,1.73755e-08
4.57708,1.73759e-08
4.59602,1.72449e-08
4.6029,1.72452e-08
4.62184,1.7117e-08
4.62872,1.71174e-08
4.64766,1.6992e-08
4.65454,1.69924e-08
4.67348,1.68697e-08
4.68036,1.68702e-08
4.6993,1.67501e-08
4.70618,1.67506e-08
4.72512,1.66332e-08
4.732,1.66337e-08
4.75094,1.6519e-08
4.75782,1.65195e-08
4.77676,1.64073e-08
4.78364,1.64078e-08
4.80258,1.62982e-08
4.80946,1.62987e-08
4.8284,1.61916e-08
4.83528,1.61921e-08
4.85422,1.60874e-08
4.8611,1.6088e-08
4.88004,1.59858e-08
4.88692,1.59864e-08
4.90586,1.58865e-08
4.91274,1.58871e-08
4.93168,1.57896e-08
4.93857,1.57902e-08
4.9575,1.56951e-08
4.96439,1.56957e-08
4.98332,1.56029e-08
4.99021,1.56035e-08
5.00914,1.55129e-08
5.01603,1.55136e-08
5.03496,1.54253e-08
5.04185,1.54259e-08
5.06078,1.53398e-08
5.06767,1.53404e-08
5.0866,1.52565e-08
5.09349,1.52572e-08
5.11242,1.51754e-08
5.11931,1.51761e-08
5.13824,1.50965e-08
5.14513,1.50971e-08
5.16406,1.50196e-08
5.17095,1.50202e-08
5.18988,1.49449e-08
5.19677,1.49455e-08
5.2157,1.48722e-08
5.22259,1.48728e-08
5.24152,1.48015e-08
5.24841,1.48021e-08
5.26734,1.47328e-08
5.27423,1.47334e-08
5.29316,1.46662e-08
5.30005,1.46665e-08
5.31898,1.46007e-08
5.32587,1.45906e-08
5.3448,1.44975e-08
5.35169,1.38978e-08
5.37063,1.21592e-08
5.37751,4.27711e-08
5.39645,1.16964e-07
5.40333,2.05652e-06
5.42227,7.38992e-06
5.42915,0.000116729
5.44809,0.000417383
5.45497,0.0065811
5.47391,0.0235299
5.48079,0.370996
5.49973,1.32644
5.50661,11.2906
5.52555,38.6889
5.52899,163.215
5.53846,505.654
5.54018,1407.24
5.54491,3886.6
5.54663,6372.94
5.55137,13210.4
5.55223,21501.5
5.55459,44302
5.55546,54506.2
5.55782,82567.6
5.55825,96478.4
5.55944,134733
5.55959,143041
5.56,148752
5.56,165888
5.56028,140250
5.56105,116870
5.56148,106277
5.56266,77145.5
5.56309,69038.7
5.56428,46744.7
5.56471,41858.2
5.56589,28420.2
5.56632,25459
5.5675,17315.7
5.56794,15515.3
5.56912,10564.1
5.56955,9467.31
5.57073,6451.04
5.57116,5782.13
5.57235,3942.65
5.57278,3534.63
5.57396,2412.57
5.57439,2163.95
5.57557,1480.24
5.576,1329.33
5.57719,914.319
5.57762,823.724
5.5788,574.585
5.57923,521.882
5.58042,376.946
5.58085,349.095
5.58203,272.504
5.58246,262.617
5.58364,235.427
5.58407,241.057
5.58526,256.541
5.58569,279.078
5.58687,341.057
5.5873,386.069
5.58848,509.852
5.58891,588.454
5.5901,804.61
5.59053,936.205
5.59171,1298.09
5.59214,1515.14
5.59333,2112.01
5.59376,2467.98
5.59494,3446.87
5.59537,4029.24
5.59655,5630.76
5.59698,6582.18
5.59817,9198.57
5.5986,10750.7
5.59978,15019
5.60021,17546.1
5.60139,24495.6
5.60182,28597.1
5.60301,39876.3
5.60344,46498.7
5.60462,64710.4
5.60505,75309.7
5.60624,104458
5.60667,121166
5.60785,167115
5.60828,182444
5.60946,224598
5.60961,240022
5.61,282437
5.61,144728
5.61029,139350
5.61108,124562
5.61151,113976
5.61269,84865.4
5.61355,74717.6
5.61592,46811.1
5.61764,41208.6
5.62237,25801.7
5.62409,21600.9
5.62883,10048.7
5.63227,8534.73
5.64174,4371.22
5.64518,3489.75
5.65465,1065.67
5.66153,850.799
5.68047,259.908
5.68735,201.505
5.70629,40.8854
5.71317,31.703
5.73211,6.44971
5.73899,5.0013
5.75793,1.0179
5.76482,0.789313
5.78375,0.160657
5.79064,0.124579
5.80957,0.0253572
5.81646,0.0196628
5.83539,0.00400223
5.84228,0.00310346
5.86121,0.000631688
5.8681,0.000489832
5.88703,9.9702e-05
5.89392,7.73122e-05
5.91285,1.57364e-05
5.91974,1.22025e-05
5.93867,2.48374e-06
5.94556,1.92597e-06
5.96449,3.92019e-07
5.97138,3.03984e-07
5.99031,6.1874e-08
5.9972,4.79791e-08
6.01613,9.76583e-09
6.02302,7.57275e-09
6.04195,1.54138e-09
6.04884,1.19524e-09
6.06777,2.43283e-10
6.07466,1.88649e-10
6.09359,3.83983e-11
6.10048,2.97753e-11
6.11941,6.06057e-12
6.1263,4.69957e-12
6.14523,9.56565e-13
6.15212,7.41752e-13
6.17105,1.50979e-13
6.17794,1.17074e-13
6.19688,2.38296e-14
6.20376,1.84782e-14
6.2227,3.76112e-15
6.22958,2.9165e-15
6.24852,5.93634e-16
6.2554,4.60323e-16
6.27434,9.36957e-17
6.28122,7.26547e-17
6.30016,1.47884e-17
6.30704,1.14674e-17
6.32598,2.33411e-18
6.33286,1.80995e-18
6.3518,3.68403e-19
6.35868,2.85672e-19
6.37762,5.81465e-20
6.3845,4.50887e-20
6.40344,9.17751e-21
6.41032,7.11654e-21
6.42926,1.44852e-21
6.43614,1.12323e-21
6.45508,2.28627e-22
6.46196,1.77285e-22
6.4809,3.60851e-23
6.48778,2.79816e-23
6.50672,5.69556e-24
6.5136,4.41653e-24
6.53254,8.98967e-25
6.53942,6.97067e-25
6.55836,1.41806e-25
6.56524,1.09818e-25
6.58418,2.18448e-26
6.59107,1.7402e-26
6.61,5.1833e-27

"x","y"
0,1e-50
0.000430339,1e-50
0.00161377,1e-50
0.00204411,1e-50
0.00322754,1e-50
0.00365788,1e-50
0.00484131,1e-50
0.00527165,1e-50
0.00645508,1e-50
0.00688542,1e-50
0.00806885,1e-50
0.00849919,1e-50
0.00968262,1e-50
0.010113,1e-50
0.0112964,1e-50
0.0117267,1e-50
0.0129102,1e-50
0.0133405,1e-50
0.0145239,1e-50
0.0149543,1e-50
0.0161377,1e-50
0.016568,1e-50
0.0177515,1e-50
0.0181818,1e-50
0.0193652,1e-50
0.0197956,1e-50
0.020979,1e-50
0.0214093,1e-50
0.0225928,1e-50
0.0230231,1e-50
0.0242065,1e-50
0.0246369,1e-50
0.0258203,1e-50
0.0262507,1e-50
0.0274341,1e-50
0.0278644,1e-50
0.0290479,1e-50
0.0294782,1e-50
0.0306616,1e-50
0.031092,1e-50
0.0322754,1e-50
0.0327057,1e-50
0.0338892,1e-50
0.0343195,1e-50
0.0355029,1e-50
0.0359333,1e-50
0.0371167,1e-50
0.037547,1e-50
0.0387305,1e-50
0.0391608,1e-50
0.0403442,1e-50
0.0407746,1e-50
0.041958,1e-50
0.0423883,1e-50
0.0435718,1e-50
0.0440021,1e-50
0.0451855,1e-50
0.0456159,1e-50
0.0467993,1e-50
0.0472297,1e-50
0.0484131,1e-50
0.0488363,1e-50
0.05,1e-50
0.05,8.93991e+17
0.0500269,4.41959e+16
0.0504572,1.0125e+16
0.0516406,1.7597e+14
0.0525013,8.32883e+12
0.0548682,1.89369e+09
0.0557288,2.95151e-07
0.0580957,1e-50
0.0598171,1e-50
0.0645508,1e-50
0.0679935,1e-50
0.0774609,1e-50
0.0843464,1e-50
0.103281,1e-50
0.110167,1e-50
0.129102,1e-50
0.135987,1e-50
0.154922,1e-50
0.161807,1e-50
0.180742,1e-50
0.187628,1e-50
0.206563,1e-50
0.213448,1e-50
0.232383,1e-50
0.239268,1e-50
0.258203,1e-50
0.265089,1e-50
0.284023,1e-50
0.290909,1e-50
0.309844,1e-50
0.316729,1e-50
0.335664,1e-50
0.342549,1e-50
0.361484,1e-50
0.36837,1e-50
0.387305,1e-50
0.39419,1e-50
0.413125,1e-50
0.42001,1e-50
0.438945,1e-50
0.445831,1e-50
0.464766,1e-50
0.471651,1e-50
0.490586,1e-50
0.497471,1e-50
0.516406,1e-50
0.523292,1e-50
0.542227,1e-50
0.549112,1e-50
0.568047,1e-50
0.574932,1e-50
0.593867,1e-50
0.600753,1e-50
0.619688,1e-50
0.626573,1e-50
0.645508,1e-50
0.652393,1e-50
0.671328,1e-50
0.678214,1e-50
0.697148,1e-50
0.704034,1e-50
0.722969,1e-50
0.729854,1e-50
0.748789,1e-50
0.755674,1e-50
0.774609,1e-50
0.781495,1e-50
0.80043,1e-50
0.807315,1e-50
0.82625,1e-50
0.829693,1e-50
0.83916,1e-50
0.840882,2.87604e-38
0.845615,0.000526187
0.846476,0.000650086
0.848843,0.00116411
0.849151,3.27619e-16
0.85,1e-50
0.85,1e-50
0.850122,1e-50
0.850457,1e-50
0.850887,1e-50
0.85207,1e-50
0.852501,1e-50
0.853684,1e-50
0.854114,1e-50
0.855298,1e-50
0.855728,1e-50
0.856912,1e-50
0.857342,1e-50
0.858525,1e-50
0.858956,1e-50
0.860139,1e-50
0.860569,1e-50
0.861753,1e-50
0.862183,1e-50
0.863367,1e-50
0.863797,1e-50
0.86498,1e-50
0.865411,1e-50
0.866594,1e-50
0.867025,1e-50
0.868208,1e-50
0.868638,1e-50
0.869822,1e-50
0.870252,1e-50
0.871436,1e-50
0.871866,1e-50
0.873049,1e-50
0.87348,1e-50
0.874663,1e-50
0.875093,1e-50
0.876277,1e-50
0.876707,1e-50
0.877891,1e-50
0.878321,1e-50
0.879504,1e-50
0.879935,1e-50
0.881118,1e-50
0.881549,1e-50
0.882732,1e-50
0.883162,1e-50
0.884346,1e-50
0.884776,1e-50
0.885959,1e-50
0.88639,1e-50
0.887573,1e-50
0.888004,1e-50
0.889187,1e-50
0.889617,1e-50
0.890801,1e-50
0.891231,1e-50
0.892415,1e-50
0.892845,1e-50
0.894028,1e-50
0.894459,1e-50
0.895642,1e-50
0.896072,1e-50
0.897256,1e-50
0.897686,1e-50
0.89887,1e-50
0.899171,1e-50
0.9,1e-50
0.9,1e-50
0.900129,1e-50
0.900483,1e-50
0.901344,1e-50
0.903711,1e-50
0.905432,1e-50
0.910166,1e-50
0.911887,1e-50
0.916621,1e-50
0.920064,1e-50
0.929531,1e-50
0.936417,1e-50
0.955352,1e-50
0.962237,1e-50
0.981172,1e-50
0.994943,1e-50
1.03281,1e-50
1.04658,1e-50
1.08445,1e-50
1.09822,1e-50
1.13609,1e-50
1.14986,1e-50
1.18773,1e-50
1.20151,1e-50
1.23938,1e-50
1.25315,1e-50
1.29102,1e-50
1.30479,1e-50
1.34266,1e-50
1.35643,1e-50
1.3943,1e-50
1.40807,1e-50
1.44594,1e-50
1.45971,1e-50
1.49758,1e-50
1.51135,1e-50
1.54922,1e-50
1.56299,1e-50
1.60086,1e-50
1.61463,1e-50
1.6525,1e-50
1.66627,1e-50
1.70414,1e-50
1.71791,1e-50
1.75578,1e-50
1.76955,1e-50
1.80742,1e-50
1.82119,1e-50
1.85906,1e-50
1.87283,1e-50
1.9107,1e-50
1.92447,1e-50
1.96234,1e-50
1.97611,1e-50
2.01398,1e-50
2.02776,1e-50
2.06563,1e-50
2.0794,1e-50
2.11727,1e-50
2.13104,1e-50
2.16891,1e-50
2.18268,1e-50
2.22055,1e-50
2.23432,1e-50
2.27219,1e-50
2.28596,1e-50
2.32383,1e-50
2.3376,1e-50
2.37547,1e-50
2.38924,1e-50
2.42711,1e-50
2.44088,1e-50
2.47875,1e-50
2.49252,1e-50
2.53039,1e-50
2.54416,1e-50
2.58203,1e-50
2.5958,1e-50
2.63367,1e-50
2.64056,1e-50
2.65949,1e-50
2.66293,1e-50
2.6724,1e-50
2.67585,1e-50
2.68531,1e-50
2.68703,1e-50
2.69177,1e-50
2.69263,1e-50
2.695,1e-50
2.69586,1e-50
2.69822,1e-50
2.69865,1e-50
2.69984,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70039,1e-50
2.70145,1e-50
2.70188,1e-50
2.70306,1e-50
2.70349,1e-50
2.70468,1e-50
2.70511,1e-50
2.70629,1e-50
2.70672,1e-50
2.70791,1e-50
2.70834,1e-50
2.70952,1e-50
2.70995,1e-50
2.71113,1e-50
2.71156,1e-50
2.71275,1e-50
2.71318,1e-50
2.71436,1e-50
2.71479,1e-50
2.71597,1e-50
2.7164,1e-50
2.71759,1e-50
2.71802,1e-50
2.7192,1e-50
2.71963,1e-50
2.72082,1e-50
2.72125,1e-50
2.72243,1e-50
2.72286,1e-50
2.72404,1e-50
2.72447,1e-50
2.72566,1e-50
2.72609,1e-50
2.72727,1e-50
2.7277,1e-50
2.72888,1e-50
2.72931,1e-50
2.7305,1e-50
2.73093,1e-50
2.73211,1e-50
2.73254,1e-50
2.73373,1e-50
2.73416,1e-50
2.73534,1e-50
2.73577,1e-50
2.73695,1e-50
2.73738,1e-50
2.73857,1e-50
2.739,1e-50
2.74018,1e-50
2.74061,1e-50
2.74179,1e-50
2.74222,1e-50
2.74341,1e-50
2.74384,1e-50
2.74502,1e-50
2.74545,1e-50
2.74664,1e-50
2.74707,1e-50
2.74825,1e-50
2.74868,1e-50
2.74986,1e-50
2.7499,1e-50
2.75,8.25846e-06
2.75,1e-50
2.75039,1.47373e-05
2.75148,4.8461e-05
2.75191,0.000132206
2.75309,0.00170861
2.75395,0.00887244
2.75632,0.523928
2.75804,2.73903
2.76277,184.853
2.76449,714.845
2.76923,24247.8
2.77095,71989.2
2.77568,1.26453e+06
2.7774,3.09998e+06
2.78214,3.33402e+07
2.78386,7.07984e+07
2.78859,5.23914e+08
2.79032,9.95593e+08
2.79505,5.50481e+09
2.79677,9.57859e+09
2.8015,4.19962e+10
2.80323,6.80461e+10
2.80796,2.47206e+11
2.80968,3.77747e+11
2.81441,1.17566e+12
2.81614,1.71097e+12
2.82087,4.68127e+12
2.82259,6.53911e+12
2.82732,1.6052e+13
2.82905,2.16563e+13
2.83378,4.84813e+13
2.8355,6.34923e+13
2.84023,1.31353e+14
2.84196,1.67678e+14
2.84669,3.24068e+14
2.84841,4.0462e+14
2.85314,7.37138e+14
2.85487,9.02759e+14
2.8596,1.56196e+15
2.86132,1.88079e+15
2.86605,3.11005e+15
2.86778,3.68946e+15
2.87251,5.86181e+15
2.87423,6.86269e+15
2.87896,1.05239e+16
2.88069,1.2177e+16
2.88542,1.80934e+16
2.88714,2.07174e+16
2.89188,2.99269e+16
2.8936,3.39468e+16
2.89833,4.78114e+16
2.90005,5.3777e+16
2.90479,7.40333e+16
2.90651,8.26379e+16
2.91124,1.11445e+17
2.91296,1.23541e+17
2.9177,1.63523e+17
2.91942,1.80138e+17
2.92415,2.34422e+17
2.92587,2.56766e+17
2.93061,3.28995e+17
2.93233,3.58513e+17
2.93706,4.53065e+17
2.93878,4.90892e+17
2.94352,6.1037e+17
2.94524,6.64672e+17
2.94997,8.43547e+17
2.95169,8.85279e+17
2.95643,9.25034e+17
2.95738,8.2773e+17
2.96,5.86691e+17
2.96,1.01209e+18
2.96077,1.08345e+18
2.96288,1.1694e+18
2.9646,1.17879e+18
2.96934,1.19566e+18
2.97278,1.23262e+18
2.98225,1.28237e+18
2.98569,1.28673e+18
2.99516,1.30066e+18
2.9986,1.30504e+18
3.00807,1.3191e+18
3.01151,1.32354e+18
3.02098,1.33781e+18
3.02442,1.34231e+18
3.03389,1.35679e+18
3.03733,1.36135e+18
3.0468,1.37604e+18
3.05024,1.38067e+18
3.05971,1.39558e+18
3.06315,1.40026e+18
3.07262,1.4154e+18
3.07606,1.42014e+18
3.08553,1.4355e+18
3.08897,1.44031e+18
3.09844,1.4559e+18
3.10188,1.46077e+18
3.11135,1.47659e+18
3.11479,1.48153e+18
3.12426,1.49758e+18
3.1277,1.50259e+18
3.13717,1.51888e+18
3.14061,1.52395e+18
3.15008,1.54049e+18
3.15352,1.54562e+18
3.16299,1.56241e+18
3.16643,1.56761e+18
3.1759,1.58465e+18
3.17934,1.58992e+18
3.18881,1.60721e+18
3.19225,1.61255e+18
3.20172,1.6301e+18
3.20516,1.63551e+18
3.21463,1.65333e+18
3.21807,1.65881e+18
3.22754,1.6769e+18
3.23098,1.68245e+18
3.24045,1.70081e+18
3.24389,1.70644e+18
3.25336,1.72508e+18
3.2568,1.73078e+18
3.26627,1.74971e+18
3.26971,1.75548e+18
3.27918,1.7747e+18
3.28262,1.78054e+18
3.29209,1.80007e+18
3.29553,1.80598e+18
3.305,1.82582e+18
3.30844,1.8318e+18
3.31791,1.85196e+18
3.32135,1.85802e+18
3.33082,1.87849e+18
3.33426,1.88463e+18
3.34373,1.90544e+18
3.34717,1.91165e+18
3.35664,1.9328e+18
3.36008,1.93909e+18
3.36955,1.96059e+18
3.37299,1.96696e+18
3.38246,1.98883e+18
3.3859,1.99527e+18
3.39537,2.01751e+18
3.39881,2.02404e+18
3.40828,2.04667e+18
3.41172,2.05327e+18
3.42119,2.0763e+18
3.42463,2.08298e+18
3.4341,2.10644e+18
3.43754,2.1132e+18
3.44701,2.13709e+18
3.45045,2.14393e+18
3.45992,2.16827e+18
3.46336,2.17519e+18
3.47283,2.20001e+18
3.47627,2.20701e+18
3.48574,2.23233e+18
3.48918,2.23941e+18
3.49865,2.26525e+18
3.5021,2.27241e+18
3.51156,2.2988e+18
3.51501,2.30603e+18
3.52447,2.333e+18
3.52792,2.34032e+18
3.53738,2.36788e+18
3.54083,2.37529e+18
3.55029,2.40349e+18
3.55374,2.41097e+18
3.5632,2.43985e+18
3.56665,2.44741e+18
3.57611,2.47699e+18
3.57956,2.48464e+18
3.58902,2.51496e+18
3.59247,2.5227e+18
3.60193,2.5538e+18
3.60538,2.56161e+18
3.61484,2.59353e+18
3.61829,2.60143e+18
3.62775,2.6342e+18
3.6312,2.64219e+18
3.64066,2.67584e+18
3.64411,2.68391e+18
3.65357,2.71846e+18
3.65702,2.72662e+18
3.66648,2.76208e+18
3.66993,2.77032e+18
3.67939,2.80667e+18
3.68284,2.81498e+18
3.6923,2.85212e+18
3.69575,2.86077e+18
3.70521,2.89921e+18
3.70866,2.902e+18
3.71813,2.92663e+18
3.72157,3.09961e+18
3.73104,3.55777e+18
3.73448,3.41949e+18
3.74395,2.82281e+18
3.74739,2.35717e+16
3.75686,1.12387e+12
3.75769,5.30021e+11
3.76,4.47796e+10
3.76,1e-50
3.7626,1e-50
3.76977,1e-50
3.77923,1e-50
3.78612,1e-50
3.79559,1e-50
3.80505,1e-50
3.81194,1e-50
3.82141,1e-50
3.83087,1e-50
3.83776,1e-50
3.84723,1e-50
3.85669,1e-50
3.86358,1e-50
3.87305,1e-50
3.88251,1e-50
3.8894,1e-50
3.89887,1e-50
3.90833,1e-50
3.91522,1e-50
3.92469,1e-50
3.93415,1e-50
3.94104,1e-50
3.95051,1e-50
3.95998,1e-50
3.96686,1e-50
3.97633,1e-50
3.9858,1e-50
3.99268,1e-50
4.00215,1e-50
4.01162,1e-50
4.0185,1e-50
4.02797,1e-50
4.03744,1e-50
4.04432,1e-50
4.05379,1e-50
4.06326,1e-50
4.07014,1e-50
4.07961,1e-50
4.08908,1e-50
4.09596,1e-50
4.10543,1e-50
4.1149,1e-50
4.12178,1e-50
4.13125,1e-50
4.14072,1e-50
4.1476,1e-50
4.15707,1e-50
4.16654,1e-50
4.17342,1e-50
4.18289,1e-50
4.19236,1e-50
4.19924,1e-50
4.20871,1e-50
4.21818,1e-50
4.22506,1e-50
4.23453,1e-50
4.244,1e-50
4.25088,1e-50
4.26035,1e-50
4.26982,1e-50
4.2767,1e-50
4.28617,1e-50
4.29564,1e-50
4.30252,1e-50
4.31199,1e-50
4.32146,1e-50
4.32835,1e-50
4.33781,1e-50
4.34728,1e-50
4.35417,1e-50
4.36363,1e-50
4.37052,1e-50
4.38945,1e-50
4.39634,1e-50
4.41527,1e-50
4.42216,1e-50
4.44109,1e-50
4.44798,1e-50
4.46691,1e-50
4.4738,1e-50
4.49273,1e-50
4.49962,1e-50
4.51855,1e-50
4.52544,1e-50
4.54437,1e-50
4.55126,1e-50
4.5702,1e-50
4.57708,1e-50
4.59602,1e-50
4.6029,1e-50
4.62184,1e-50
4.62872,1e-50
4.64766,1e-50
4.65454,1e-50
4.67348,1e-50
4.68036,1e-50
4.6993,1e-50
4.70618,1e-50
4.72512,1e-50
4.732,1e-50
4.75094,1e-50
4.75782,1e-50
4.77676,1e-50
4.78364,1e-50
4.80258,1e-50
4.80946,1e-50
4.8284,1e-50
4.83528,1e-50
4.85422,1e-50
4.8611,1e-50
4.88004,1e-50
4.88692,1e-50
4.90586,1e-50
4.91274,1e-50
4.93168,1e-50
4.93857,1e-50
4.9575,1e-50
4.96439,1e-50
4.98332,1e-50
4.99021,1e-50
5.00914,1e-50
5.01603,1e-50
5.03496,1e-50
5.04185,1e-50
5.06078,1e-50
5.06767,1e-50
5.0866,1e-50
5.09349,1e-50
5.11242,1e-50
5.11931,1e-50
5.13824,1e-50
5.14513,1e-50
5.16406,1e-50
5.17095,1e-50
5.18988,1e-50
5.19677,1e-50
5.2157,1e-50
5.22259,1e-50
5.24152,1e-50
5.24841,1e-50
5.26734,1e-50
5.27423,1e-50
5.29316,1e-50
5.30005,1e-50
5.31898,1e-50
5.32587,1e-50
5.3448,1e-50
5.35169,1e-50
5.37063,1e-50
5.37751,1e-50
5.39645,1e-50
5.40333,1e-50
5.42227,1e-50
5.42915,1e-50
5.44809,1e-50
5.45497,1e-50
5.47391,1e-50
5.48079,1e-50
5.49973,1e-50
5.50661,1e-50
5.52555,1e-50
5.52899,1e-50
5.53846,1e-50
5.54018,1e-50
5.54491,1e-50
5.54663,7.04062e-47
5.55137,1.86215e-35
5.55223,1.14449e-33
5.55459,9.57143e-29
5.55546,1.69792e-28
5.55782,3.41434e-28
5.55825,4.44792e-34
5.55944,1e-50
5.55959,1e-50
5.56,1e-50
5.56,1e-50
5.56028,1e-50
5.56105,1e-50
5.56148,1e-50
5.56266,1e-50
5.56309,1e-50
5.56428,1e-50
5.56471,1e-50
5.56589,1e-50
5.56632,1e-50
5.5675,1e-50
5.56794,1e-50
5.56912,1e-50
5.56955,1e-50
5.57073,1e-50
5.57116,1e-50
5.57235,1e-50
5.57278,1e-50
5.57396,1e-50
5.57439,1e-50
5.57557,1e-50
5.576,1e-50
5.57719,1e-50
5.57762,1e-50
5.5788,1e-50
5.57923,1e-50
5.58042,1e-50
5.58085,1e-50
5.58203,1e-50
5.58246,1e-50
5.58364,1e-50
5.58407,1e-50
5.58526,1e-50
5.58569,1e-50
5.58687,1e-50
5.5873,1e-50
5.58848,1e-50
5.58891,1e-50
5.5901,1e-50
5.59053,1e-50
5.59171,1e-50
5.59214,1e-50
5.59333,1e-50
5.59376,1e-50
5.59494,1e-50
5.59537,1e-50
5.59655,1e-50
5.59698,1e-50
5.59817,1e-50
5.5986,1e-50
5.59978,1e-50
5.60021,1e-50
5.60139,1e-50
5.60182,1e-50
5.60301,1e-50
5.60344,1e-50
5.60462,1e-50
5.60505,1e-50
5.60624,1e-50
5.60667,1e-50
5.60785,1e-50
5.60828,1e-50
5.60946,1e-50
5.60961,1e-50
5.61,1e-50
5.61,1e-50
5.61029,1e-50
5.61108,1e-50
5.61151,1e-50
5.61269,1e-50
5.61355,1e-50
5.61592,1e-50
5.61764,1e-50
5.62237,1e-50
5.62409,1e-50
5.62883,1e-50
5.63227,1e-50
5.64174,1e-50
5.64518,1e-50
5.65465,1e-50
5.66153,1e-50
5.68047,1e-50
5.68735,1e-50
5.70629,1e-50
5.71317,1e-50
5.73211,1e-50
5.73899,1e-50
5.75793,1e-50
5.76482,1e-50
5.78375,1e-50
5.79064,1e-50
5.80957,1e-50
5.81646,1e-50
5.83539,1e-50
5.84228,1e-50
5.86121,1e-50
5.8681,1e-50
5.88703,1e-50
5.89392,1e-50
5.91285,1e-50
5.91974,1e-50
5.93867,1e-50
5.94556,1e-50
5.96449,1e-50
5.97138,1e-50
5.99031,1e-50
5.9972,1e-50
6.01613,1e-50
6.02302,1e-50
6.04195,1e-50
6.04884,1e-50
6.06777,1e-50
6.07466,1e-50
6.09359,1e-50
6.10048,1e-50
6.11941,1e-50
6.1263,1e-50
6.14523,1e-50
6.15212,1e-50
6.17105,1e-50
6.17794,1e-50
6.19688,1e-50
6.20376,1e-50
6.2227,1e-50
6.22958,1e-50
6.24852,1e-50
6.2554,1e-50
6.27434,1e-50
6.28122,1e-50
6.30016,1e-50
6.30704,1e-50
6.32598,1e-50
6.33286,1e-50
6.3518,1e-50
6.35868,1e-50
6.37762,1e-50
6.3845,1e-50
6.40344,1e-50
6.41032,1e-50
6.42926,1e-50
6.43614,1e-50
6.45508,1e-50
6.46196,1e-50
6.4809,1e-50
6.48778,1e-50
6.50672,1e-50
6.5136,1e-50
6.53254,1e-50
6.53942,1e-50
6.55836,1e-50
6.56524,1e-50
6.58418,1e-50
6.59107,1e-50
6.61,1e-50



==> data/v3_images-4/x2_230-4.csv <==
"x","y"
0,2.04428e-07
0.00114757,3.47238e-07
0.00161377,4.05249e-07
0.00276134,9.5868e-07
0.00322754,1.18351e-06
0.00437511,2.63855e-06
0.00484131,3.22967e-06
0.00598888,6.88264e-06
0.00645508,8.36666e-06
0.00760265,1.74682e-05
0.00806885,2.11657e-05
0.00921642,4.38117e-05
0.00968262,5.30117e-05
0.0108302,0.000109346
0.0112964,0.000132232
0.012444,0.000272365
0.0129102,0.000329294
0.0140577,0.000677876
0.0145239,0.000819488
0.0156715,0.00168659
0.0161377,0.00203885
0.0172853,0.00419576
0.0177515,0.005072
0.018899,0.0104373
0.0193652,0.012617
0.0205128,0.0259633
0.020979,0.0313852
0.0221266,0.064584
0.0225928,0.0780711
0.0237403,0.160653
0.0242065,0.194202
0.0253541,0.399626
0.0258203,0.48308
0.0269679,0.994073
0.0274341,1.20166
0.0285817,2.47276
0.0290479,2.98915
0.0301954,6.15104
0.0306616,7.43556
0.0318092,15.3009
0.0322754,18.4962
0.033423,38.0623
0.0338892,46.011
0.0350367,94.6875
0.0355029,114.462
0.0366505,235.582
0.0371167,284.786
0.0382643,586.295
0.0387305,708.783
0.039878,1460.18
0.0403442,1765.43
0.0414918,3643.14
0.041958,4405.95
0.0431056,9130.42
0.0435718,11049.7
0.0447193,23139.1
0.0451855,28050.4
0.0463331,60286.4
0.0467993,73382.3
0.0479469,166810
0.0484131,204765
0.0495416,275846
0.05,304722
0.05,728232
0.0500191,686348
0.0504931,652317
0.0516406,567853
0.0539358,442552
0.0548682,391365
0.0571633,195832
0.0580957,116397
0.062686,43013.1
0.0645508,13200.8
0.0737313,4058.34
0.0774609,344.116
0.095822,101.907
0.103281,3.49896
0.121642,1.02363
0.129102,0.0179645
0.147463,0.00525534
0.154922,9.19449e-05
0.173283,2.67043e-05
0.180742,1.96984e-07
0.199103,2.68028e-07
0.206563,2.96962e-07
0.224924,2.97932e-07
0.232383,2.98302e-07
0.250744,2.97621e-07
0.258203,2.97311e-07
0.276564,2.96621e-07
0.284023,2.96308e-07
0.302385,2.95619e-07
0.309844,2.95306e-07
0.328205,2.94617e-07
0.335664,2.94304e-07
0.354025,2.93615e-07
0.361484,2.93302e-07
0.379845,2.92613e-07
0.387305,2.92301e-07
0.405666,2.91612e-07
0.413125,2.91299e-07
0.431486,2.90611e-07
0.438945,2.90298e-07
0.457306,2.8961e-07
0.464766,2.89297e-07
0.483127,2.88609e-07
0.490586,2.88297e-07
0.508947,2.87609e-07
0.516406,2.87296e-07
0.534767,2.86608e-07
0.542227,2.86296e-07
0.560588,2.85608e-07
0.568047,2.85296e-07
0.586408,2.84608e-07
0.593867,2.84296e-07
0.612228,2.83608e-07
0.619688,2.83296e-07
0.638049,2.82608e-07
0.645508,2.82296e-07
0.663869,2.8161e-07
0.671328,2.81298e-07
0.689689,2.80864e-07
0.697148,2.80657e-07
0.71551,3.29846e-07
0.722969,3.50084e-07
0.74133,1.03796e-05
0.748789,1.44578e-05
0.76715,0.00196925
0.774609,0.00276389
0.79297,0.383494
0.80043,0.538266
0.818791,37.8
0.82625,52.9483
0.835431,1483.11
0.83916,2064.51
0.84375,17236.9
0.845615,23404.7
0.84791,67100.5
0.848843,84861.5
0.849666,137230
0.85,191353
0.85,158513
0.850325,185028
0.850457,182433
0.851604,175663
0.85207,172909
0.853218,163881
0.853684,160218
0.854832,152797
0.855298,149786
0.856445,143543
0.856912,141010
0.858059,135668
0.858525,133499
0.859673,128864
0.860139,126983
0.861287,122917
0.861753,121266
0.8629,117666
0.863367,116204
0.864514,112989
0.86498,111683
0.866128,108790
0.866594,107615
0.867742,104993
0.868208,103928
0.869356,101534
0.869822,100562
0.870969,98362.1
0.871436,97468.4
0.872583,95431.3
0.873049,94603.9
0.874197,92703.6
0.874663,91931.7
0.875811,90145.1
0.876277,89419.3
0.877424,87725.1
0.877891,87036.9
0.879038,85415.5
0.879504,84756.9
0.880652,83191.9
0.881118,82556.1
0.882266,81034.7
0.882732,80416.7
0.88388,78921.9
0.884346,78314.6
0.885493,76823.2
0.885959,76217.4
0.887107,74703
0.887573,74087.7
0.888721,72518.6
0.889187,71881.1
0.890335,70216.2
0.890801,69539.8
0.891948,67723.3
0.892415,66985.2
0.893562,64935.9
0.894028,64103.3
0.895176,61696.2
0.895642,60718.1
0.89679,57747.7
0.897256,56540.7
0.898403,53312.4
0.89887,52001.9
0.899673,49760.4
0.9,44794.9
0.9,48851.6
0.900344,39710.4
0.900483,37642.3
0.902779,31241.1
0.903711,28638.2
0.908301,23307.1
0.910166,21139.7
0.914756,15842.4
0.916621,13689.2
0.925802,9823.26
0.929531,8252.21
0.947892,6093.05
0.955352,5215.64
0.973713,3375.29
0.981172,2627.59
1.01789,1814.54
1.03281,1484.15
1.06953,963.626
1.08445,752.128
1.12118,501.441
1.13609,399.584
1.17282,269.907
1.18773,217.219
1.22446,147.731
1.23938,119.498
1.2761,81.57
1.29102,66.1599
1.32774,45.2519
1.34266,36.757
1.37938,25.1683
1.3943,20.4597
1.43102,14.0166
1.44594,11.3987
1.48266,7.80947
1.49758,6.35116
1.5343,4.34807
1.54922,3.53421
1.58594,2.41251
1.60086,1.95677
1.63758,1.32269
1.6525,1.06506
1.68922,0.696254
1.70414,0.54641
1.74086,0.313655
1.75578,0.219091
1.7925,0.0857441
1.80742,0.0315438
1.84414,0.217651
1.85906,0.29325
1.89578,0.552412
1.9107,0.657687
1.94743,1.08068
1.96234,1.25251
1.99907,1.98757
2.01398,2.28616
2.05071,3.59111
2.06563,4.12118
2.10235,6.45434
2.11727,7.40208
2.15399,11.585
2.16891,13.2841
2.20563,20.7964
2.22055,23.8479
2.25727,37.3685
2.27219,42.8606
2.30891,67.2817
2.32383,77.2015
2.36055,121.593
2.37547,139.625
2.41219,221.262
2.42711,254.423
2.46383,407.859
2.47875,470.184
2.51547,770.972
2.53039,893.15
2.56711,1536.61
2.58203,1797.98
2.61875,2867.02
2.63367,3301.31
2.65203,5270.09
2.65949,6069.76
2.66867,8798.06
2.6724,9906.14
2.68158,12657.1
2.68531,13774.2
2.6899,18008.2
2.69177,19727.4
2.69406,24317.7
2.695,26181.3
2.69729,29684.9
2.69822,31171.2
2.69937,34497.8
2.69988,35762.6
2.7,37837.7
2.7,41799.6
2.70103,43306.6
2.70145,43919
2.7026,46327.5
2.70306,47306
2.70421,49139.7
2.70468,49884.4
2.70583,51266.3
2.70629,51827.7
2.70744,52913.5
2.70791,53354.7
2.70905,54237.5
2.70952,54596.3
2.71067,55334.6
2.71113,55634.7
2.71228,56266.5
2.71275,56523.4
2.71389,57074.5
2.71436,57298.6
2.71551,57786.9
2.71597,57985.5
2.71712,58423.5
2.71759,58601.7
2.71874,58998.9
2.7192,59160.5
2.72035,59522.7
2.72082,59670.1
2.72196,60001.8
2.72243,60136.7
2.72358,60442.2
2.72404,60566.5
2.72519,60849.4
2.72566,60964.6
2.7268,61228.1
2.72727,61335.3
2.72842,61582.1
2.72888,61682.6
2.73003,61915
2.7305,62009.7
2.73165,62229.9
2.73211,62319.6
2.73326,62529.6
2.73373,62615.1
2.73487,62816.7
2.73534,62898.8
2.73649,63093.7
2.73695,63173.1
2.7381,63362.8
2.73857,63440
2.73971,63625.9
2.74018,63701.6
2.74133,63884.9
2.74179,63959.5
2.74294,64141.2
2.74341,64215.1
2.74456,64396.1
2.74502,64469.8
2.74617,64650.8
2.74664,64724.4
2.74778,64905.9
2.74825,64982.3
2.7494,65082.3
2.7499,65118.8
2.75,64182.6
2.75,65226.4
2.75105,63345.3
2.75148,63005.1
2.75262,60564.4
2.75309,59572.9
2.75539,55390.4
2.75632,53691.4
2.76091,48697.1
2.76277,46668.2
2.76736,40109.8
2.76923,37445.7
2.77382,31190.8
2.77568,28650.5
2.78027,23017.8
2.78214,20730.9
2.78673,16047.3
2.78859,14146.9
2.79318,10573.8
2.79505,9125.53
2.79964,6588.96
2.8015,5563.19
2.80609,3828.48
2.80796,3130.78
2.81255,1915.6
2.81441,1432.99
2.819,471.229
2.82087,98.373
2.82546,969.91
2.82732,1210.84
2.83191,2393.74
2.83378,2828.61
2.83837,4506.73
2.84023,5120.11
2.84482,7575.94
2.84669,8479.85
2.85128,11956.3
2.85314,13255.9
2.85773,17845.3
2.8596,19597.2
2.86419,25158.4
2.86605,27329
2.87064,33542.9
2.87251,36014.6
2.8771,42555.6
2.87896,45190
2.88356,51851
2.88542,54550
2.89001,61243.1
2.89188,63960.9
2.89647,70660
2.89833,73381.7
2.90292,80081.7
2.90479,82804
2.90938,89503.9
2.91124,92226.2
2.91583,98926
2.9177,101648
2.92229,108348
2.92415,111070
2.92874,117770
2.93061,120492
2.9352,127191
2.93706,129914
2.94165,136613
2.94352,139335
2.94811,146034
2.94997,148756
2.95456,153960
2.95643,156075
2.95897,159424
2.96,160785
2.96,163436
2.96205,163502
2.96288,163529
2.96747,163690
2.96934,163757
2.97852,163952
2.98225,164034
2.99143,164295
2.99516,164403
3.00434,164664
3.00807,164773
3.01725,165033
3.02098,165141
3.03016,165401
3.03389,165509
3.04307,165768
3.0468,165877
3.05598,166135
3.05971,166244
3.06889,166501
3.07262,166610
3.0818,166867
3.08553,166975
3.09471,167232
3.09844,167340
3.10762,167596
3.11135,167705
3.12053,167960
3.12426,168068
3.13344,168323
3.13717,168432
3.14635,168686
3.15008,168794
3.15926,169048
3.16299,169156
3.17217,169409
3.1759,169517
3.18508,169770
3.18881,169878
3.19799,170130
3.20172,170238
3.2109,170490
3.21463,170598
3.22381,170849
3.22754,170957
3.23672,171207
3.24045,171315
3.24963,171565
3.25336,171673
3.26254,171923
3.26627,172031
3.27545,172279
3.27918,172387
3.28836,172635
3.29209,172743
3.30127,172991
3.305,173099
3.31418,173346
3.31791,173454
3.32709,173701
3.33082,173809
3.34,174055
3.34373,174163
3.35291,174408
3.35664,174516
3.36582,174761
3.36955,174869
3.37873,175114
3.38246,175222
3.39164,175466
3.39537,175574
3.40455,175817
3.40828,175925
3.41746,176168
3.42119,176276
3.43037,176519
3.4341,176627
3.44328,176869
3.44701,176977
3.45619,177218
3.45992,177326
3.4691,177568
3.47283,177675
3.48201,177916
3.48574,178024
3.49492,178264
3.49865,178372
3.50783,178612
3.51156,178720
3.52074,178959
3.52447,179067
3.53365,179306
3.53738,179414
3.54656,179653
3.55029,179760
3.55947,179999
3.5632,180106
3.57238,180344
3.57611,180452
3.58529,180689
3.58902,180797
3.5982,181034
3.60193,181142
3.61111,181379
3.61484,181486
3.62402,181723
3.62775,181830
3.63693,182066
3.64066,182174
3.64984,182410
3.65357,182517
3.66275,182753
3.66648,182860
3.67566,183096
3.67939,183203
3.68858,183438
3.6923,183545
3.70149,183780
3.70521,183887
3.7144,184122
3.71813,184229
3.72731,184463
3.73104,184571
3.74022,184805
3.74395,184912
3.75313,185145
3.75686,185253
3.76604,185486
3.76977,185594
3.77895,185827
3.78268,185934
3.79186,186167
3.79559,186274
3.80477,186507
3.8085,186614
3.81768,186847
3.82141,186954
3.83059,187186
3.83432,187294
3.8435,187526
3.84723,187633
3.85641,187865
3.86014,187972
3.86932,188204
3.87305,188311
3.88223,188543
3.88596,188650
3.89514,188882
3.89887,188989
3.90805,189221
3.91178,189328
3.92096,189559
3.92469,189666
3.93387,189898
3.9376,190005
3.94678,190236
3.95051,190343
3.95969,190574
3.96342,190682
3.9726,190913
3.97633,191020
3.98551,191251
3.98924,191358
3.99842,191589
4.00215,191697
4.01133,191928
4.01506,192035
4.02424,192266
4.02797,192373
4.03715,192604
4.04088,192711
4.05006,192942
4.05379,193050
4.06297,193281
4.0667,193388
4.07588,193619
4.07961,193727
4.08879,193958
4.09252,194065
4.1017,194296
4.10543,194404
4.11461,194635
4.11834,194742
4.12752,194974
4.13125,195081
4.14043,195313
4.14416,195420
4.15334,195652
4.15707,195759
4.16625,195991
4.16998,196099
4.17916,196331
4.18289,196438
4.19207,196671
4.1958,196778
4.20498,197010
4.20871,197118
4.21789,197351
4.22162,197458
4.2308,197691
4.23453,197799
4.24371,198032
4.24744,198139
4.25662,198373
4.26035,198480
4.26953,198714
4.27326,198822
4.28244,199056
4.28617,199163
4.29535,199397
4.29908,199505
4.30826,199740
4.31199,199847
4.32117,200082
4.3249,200190
4.33408,200425
4.33781,200533
4.34699,200769
4.35072,200876
4.3599,201113
4.36363,201220
4.37281,201457
4.37654,201565
4.38572,201802
4.38945,201909
4.39863,202147
4.40236,202254
4.41154,202492
4.41527,202600
4.42445,202839
4.42818,202946
4.43736,203176
4.44109,203284
4.45027,203527
4.454,203635
4.46318,203872
4.46691,203979
4.47609,204223
4.47982,204331
4.489,204577
4.49273,204685
4.50191,204926
4.50564,205034
4.51483,205276
4.51855,205384
4.52774,205627
4.53146,205735
4.54065,205978
4.54437,206086
4.55356,206330
4.55729,206438
4.56647,206683
4.5702,206791
4.57938,207036
4.58311,207144
4.59229,207390
4.59602,207498
4.6052,207744
4.60893,207852
4.61811,208099
4.62184,208207
4.63102,208455
4.63475,208563
4.64393,208812
4.64766,208920
4.65684,209169
4.66057,209278
4.66975,209527
4.67348,209636
4.68266,209886
4.68639,209995
4.69557,210246
4.6993,210354
4.70848,210606
4.71221,210715
4.72139,210968
4.72512,211076
4.7343,211330
4.73803,211438
4.74721,211693
4.75094,211801
4.76012,212056
4.76385,212165
4.77303,212421
4.77676,212529
4.78594,212786
4.78967,212895
4.79885,213152
4.80258,213261
4.81176,213519
4.81549,213628
4.82467,213887
4.8284,213996
4.83758,214256
4.84131,214364
4.85049,214624
4.85422,214733
4.8634,214993
4.86713,215102
4.87631,215366
4.88004,215475
4.88922,215737
4.89295,215846
4.90213,216112
4.90586,216221
4.91504,216486
4.91877,216595
4.92795,216861
4.93168,216969
4.94086,217235
4.94459,217344
4.95377,221630
4.9575,223324
4.95928,244761
4.96,253227
4.96,56266.2
4.9674,35760.7
4.97041,27386.2
4.97959,8957.28
4.98332,1430.67
5.00168,449.752
5.00914,49.0728
5.0275,14.8492
5.03496,0.870514
5.05332,0.263414
5.06078,0.0154421
5.07914,0.00467272
5.0866,0.000273928
5.10496,8.28896e-05
5.11242,4.85924e-06
5.13078,1.47039e-06
5.13824,8.62008e-08
5.1566,2.60862e-08
5.16406,1.53208e-09
5.18242,4.67686e-10
5.18988,3.2192e-11
5.20824,1.76178e-11
5.2157,1.05271e-11
5.23406,1.04255e-11
5.24152,1.03811e-11
5.25988,1.04109e-11
5.26734,1.04005e-11
5.2857,1.04312e-11
5.29316,1.04197e-11
5.31153,1.02043e-11
5.31898,1.01619e-11
5.33735,2.6342e-11
5.3448,3.7171e-11
5.36317,1.66325e-09
5.37063,2.32442e-09
5.38899,9.4081e-08
5.39645,1.31356e-07
5.41481,5.30394e-06
5.42227,7.40522e-06
5.44063,0.000298998
5.44809,0.000417453
5.46645,0.0168554
5.47391,0.023533
5.49227,0.950184
5.49973,1.32662
5.51809,27.8982
5.52555,38.6931
5.53473,370.763
5.53846,505.666
5.54305,2909.9
5.54491,3886.62
5.5495,10516.9
5.55137,13210.4
5.55366,35320
5.55459,44302.1
5.55689,71513.1
5.55782,82567.6
5.55897,119663
5.55944,134733
5.55984,156888
5.56,148752
5.56,165888
5.56075,126080
5.56105,116870
5.5622,88621.5
5.56266,77145.5
5.56381,55527.2
5.56428,46744.7
5.56542,33713.9
5.56589,28420.2
5.56704,20523.7
5.5675,17315.7
5.56865,12514.6
5.56912,10564.1
5.57027,7639.27
5.57073,6451.04
5.57188,4667.29
5.57235,3942.65
5.57349,2854.6
5.57396,2412.57
5.57511,1749.58
5.57557,1480.24
5.57672,1077.81
5.57719,914.319
5.57834,672.731
5.5788,574.585
5.57995,434.042
5.58042,376.946
5.58156,302.676
5.58203,272.504
5.58318,246.138
5.58364,235.427
5.58479,250.441
5.58526,256.541
5.5864,316.641
5.58687,341.057
5.58802,461.089
5.58848,509.852
5.58963,719.458
5.5901,804.61
5.59125,1155.53
5.59171,1298.09
5.59286,1876.88
5.59333,2112.01
5.59447,3061.24
5.59494,3446.87
5.59609,4999.86
5.59655,5630.76
5.5977,8167.87
5.59817,9198.57
5.59931,13337.6
5.59978,15019
5.60093,21757.9
5.60139,24495.6
5.60254,35433
5.60301,39876.3
5.60416,57536.1
5.60462,64710.4
5.60577,92975.2
5.60624,104458
5.60738,149014
5.60785,167115
5.609,207992
5.60946,224598
5.60984,265728
5.61,282437
5.61,144728
5.61077,130388
5.61108,124562
5.61222,96333.3
5.61269,84865.4
5.61499,57804.5
5.61592,46811
5.62051,31871
5.62237,25801.6
5.62696,14599.5
5.62883,10048.6
5.63801,6011.33
5.64174,4371.15
5.65092,2020.53
5.65465,1065.61
5.67301,492.658
5.68047,259.883
5.69883,104.15
5.70629,40.8814
5.72465,16.3965
5.73211,6.44908
5.75047,2.58688
5.75793,1.0178
5.77629,0.408273
5.78375,0.160642
5.80211,0.0644387
5.80957,0.0253547
5.82793,0.0101706
5.83539,0.00400184
5.85375,0.00160527
5.86121,0.000631627
5.87957,0.000253367
5.88703,9.96923e-05
5.90539,3.99899e-05
5.91285,1.57348e-05
5.93121,6.31177e-06
5.93867,2.4835e-06
5.95703,9.96213e-07
5.96449,3.91981e-07
5.98285,1.57237e-07
5.99031,6.18679e-08
6.00867,2.48173e-08
6.01613,9.76487e-09
6.03449,3.91702e-09
6.04195,1.54123e-09
6.06031,6.18239e-10
6.06777,2.43259e-10
6.08613,9.75793e-11
6.09359,3.83946e-11
6.11195,1.54013e-11
6.11941,6.05998e-12
6.13778,2.43086e-12
6.14523,9.56471e-13
6.1636,3.83673e-13
6.17105,1.50964e-13
6.18942,6.05566e-14
6.19688,2.38273e-14
6.21524,9.55791e-15
6.2227,3.76075e-15
6.24106,1.50856e-15
6.24852,5.93576e-16
6.26688,2.38103e-16
6.27434,9.36865e-17
6.2927,3.75808e-17
6.30016,1.47869e-17
6.31852,5.93153e-18
6.32598,2.33388e-18
6.34434,9.36199e-19
6.3518,3.68367e-19
6.37016,1.47764e-19
6.37762,5.81408e-20
6.39598,2.33222e-20
6.40344,9.17661e-21
6.4218,3.68105e-21
6.42926,1.44838e-21
6.44762,5.80995e-22
6.45508,2.28604e-22
6.47344,9.17007e-23
6.4809,3.60815e-23
6.49926,1.44736e-23
6.50672,5.695e-24
6.52508,2.28447e-24
6.53254,8.98844e-25
6.5509,3.60389e-25
6.55836,1.41668e-25
6.57672,5.64598e-26
6.58418,2.18425e-26
6.60254,9.99618e-27
6.61,5.18331e-27

"x","y"
0,1e-50
0.00114757,1e-50
0.00161377,1e-50
0.00276134,1e-50
0.00322754,1e-50
0.00437511,1e-50
0.00484131,1e-50
0.00598888,1e-50
0.00645508,1e-50
0.00760265,1e-50
0.00806885,1e-50
0.00921642,1e-50
0.00968262,1e-50
0.0108302,1e-50
0.0112964,1e-50
0.012444,1e-50
0.0129102,1e-50
0.0140577,1e-50
0.0145239,1e-50
0.0156715,1e-50
0.0161377,1e-50
0.0172853,1e-50
0.0177515,1e-50
0.018899,1e-50
0.0193652,1e-50
0.0205128,1e-50
0.020979,1e-50
0.0221266,1e-50
0.0225928,1e-50
0.0237403,1e-50
0.0242065,1e-50
0.0253541,1e-50
0.0258203,1e-50
0.0269679,1e-50
0.0274341,1e-50
0.0285817,1e-50
0.0290479,1e-50
0.0301954,1e-50
0.0306616,1e-50
0.0318092,1e-50
0.0322754,1e-50
0.033423,1e-50
0.0338892,1e-50
0.0350367,1e-50
0.0355029,1e-50
0.0366505,1e-50
0.0371167,1e-50
0.0382643,1e-50
0.0387305,1e-50
0.039878,1e-50
0.0403442,1e-50
0.0414918,1e-50
0.041958,1e-50
0.0431056,1e-50
0.0435718,1e-50
0.0447193,1e-50
0.0451855,1e-50
0.0463331,1e-50
0.0467993,1e-50
0.0479469,1e-50
0.0484131,1e-50
0.0495416,1e-50
0.05,1e-50
0.05,7.01005e+17
0.0500191,2.83797e+16
0.0504931,1.06287e+16
0.0516406,2.82329e+14
0.0539358,6.16543e+10
0.0548682,7.85088e+08
0.0571633,7.35469e-34
0.0580957,1e-50
0.062686,1e-50
0.0645508,1e-50
0.0737313,1e-50
0.0774609,1e-50
0.095822,1e-50
0.103281,1e-50
0.121642,1e-50
0.129102,1e-50
0.147463,1e-50
0.154922,1e-50
0.173283,1e-50
0.180742,1e-50
0.199103,1e-50
0.206563,1e-50
0.224924,1e-50
0.232383,1e-50
0.250744,1e-50
0.258203,1e-50
0.276564,1e-50
0.284023,1e-50
0.302385,1e-50
0.309844,1e-50
0.328205,1e-50
0.335664,1e-50
0.354025,1e-50
0.361484,1e-50
0.379845,1e-50
0.387305,1e-50
0.405666,1e-50
0.413125,1e-50
0.431486,1e-50
0.438945,1e-50
0.457306,1e-50
0.464766,1e-50
0.483127,1e-50
0.490586,1e-50
0.508947,1e-50
0.516406,1e-50
0.534767,1e-50
0.542227,1e-50
0.560588,1e-50
0.568047,1e-50
0.586408,1e-50
0.593867,1e-50
0.612228,1e-50
0.619688,1e-50
0.638049,1e-50
0.645508,1e-50
0.663869,1e-50
0.671328,1e-50
0.689689,1e-50
0.697148,1e-50
0.71551,1e-50
0.722969,1e-50
0.74133,1e-50
0.748789,1e-50
0.76715,1e-50
0.774609,1e-50
0.79297,1e-50
0.80043,1e-50
0.818791,1e-50
0.82625,1e-50
0.835431,1e-50
0.83916,1e-50
0.84375,1.67523e-17
0.845615,0.000519009
0.84791,0.000888013
0.848843,0.00110013
0.849666,3.83817e-37
0.85,1e-50
0.85,1e-50
0.850325,1e-50
0.850457,1e-50
0.851604,1e-50
0.85207,1e-50
0.853218,1e-50
0.853684,1e-50
0.854832,1e-50
0.855298,1e-50
0.856445,1e-50
0.856912,1e-50
0.858059,1e-50
0.858525,1e-50
0.859673,1e-50
0.860139,1e-50
0.861287,1e-50
0.861753,1e-50
0.8629,1e-50
0.863367,1e-50
0.864514,1e-50
0.86498,1e-50
0.866128,1e-50
0.866594,1e-50
0.867742,1e-50
0.868208,1e-50
0.869356,1e-50
0.869822,1e-50
0.870969,1e-50
0.871436,1e-50
0.872583,1e-50
0.873049,1e-50
0.874197,1e-50
0.874663,1e-50
0.875811,1e-50
0.876277,1e-50
0.877424,1e-50
0.877891,1e-50
0.879038,1e-50
0.879504,1e-50
0.880652,1e-50
0.881118,1e-50
0.882266,1e-50
0.882732,1e-50
0.88388,1e-50
0.884346,1e-50
0.885493,1e-50
0.885959,1e-50
0.887107,1e-50
0.887573,1e-50
0.888721,1e-50
0.889187,1e-50
0.890335,1e-50
0.890801,1e-50
0.891948,1e-50
0.892415,1e-50
0.893562,1e-50
0.894028,1e-50
0.895176,1e-50
0.895642,1e-50
0.89679,1e-50
0.897256,1e-50
0.898403,1e-50
0.89887,1e-50
0.899673,1e-50
0.9,1e-50
0.9,1e-50
0.900344,1e-50
0.900483,1e-50
0.902779,1e-50
0.903711,1e-50
0.908301,1e-50
0.910166,1e-50
0.914756,1e-50
0.916621,1e-50
0.925802,1e-50
0.929531,1e-50
0.947892,1e-50
0.955352,1e-50
0.973713,1e-50
0.981172,1e-50
1.01789,1e-50
1.03281,1e-50
1.06953,1e-50
1.08445,1e-50
1.12118,1e-50
1.13609,1e-50
1.17282,1e-50
1.18773,1e-50
1.22446,1e-50
1.23938,1e-50
1.2761,1e-50
1.29102,1e-50
1.32774,1e-50
1.34266,1e-50
1.37938,1e-50
1.3943,1e-50
1.43102,1e-50
1.44594,1e-50
1.48266,1e-50
1.49758,1e-50
1.5343,1e-50
1.54922,1e-50
1.58594,1e-50
1.60086,1e-50
1.63758,1e-50
1.6525,1e-50
1.68922,1e-50
1.70414,1e-50
1.74086,1e-50
1.75578,1e-50
1.7925,1e-50
1.80742,1e-50
1.84414,1e-50
1.85906,1e-50
1.89578,1e-50
1.9107,1e-50
1.94743,1e-50
1.96234,1e-50
1.99907,1e-50
2.01398,1e-50
2.05071,1e-50
2.06563,1e-50
2.10235,1e-50
2.11727,1e-50
2.15399,1e-50
2.16891,1e-50
2.20563,1e-50
2.22055,1e-50
2.25727,1e-50
2.27219,1e-50
2.30891,1e-50
2.32383,1e-50
2.36055,1e-50
2.37547,1e-50
2.41219,1e-50
2.42711,1e-50
2.46383,1e-50
2.47875,1e-50
2.51547,1e-50
2.53039,1e-50
2.56711,1e-50
2.58203,1e-50
2.61875,1e-50
2.63367,1e-50
2.65203,1e-50
2.65949,1e-50
2.66867,1e-50
2.6724,1e-50
2.68158,1e-50
2.68531,1e-50
2.6899,1e-50
2.69177,1e-50
2.69406,1e-50
2.695,1e-50
2.69729,1e-50
2.69822,1e-50
2.69937,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70103,1e-50
2.70145,1e-50
2.7026,1e-50
2.70306,1e-50
2.70421,1e-50
2.70468,1e-50
2.70583,1e-50
2.70629,1e-50
2.70744,1e-50
2.70791,1e-50
2.70905,1e-50
2.70952,1e-50
2.71067,1e-50
2.71113,1e-50
2.71228,1e-50
2.71275,1e-50
2.71389,1e-50
2.71436,1e-50
2.71551,1e-50
2.71597,1e-50
2.71712,1e-50
2.71759,1e-50
2.71874,1e-50
2.7192,1e-50
2.72035,1e-50
2.72082,1e-50
2.72196,1e-50
2.72243,1e-50
2.72358,1e-50
2.72404,1e-50
2.72519,1e-50
2.72566,1e-50
2.7268,1e-50
2.72727,1e-50
2.72842,1e-50
2.72888,1e-50
2.73003,1e-50
2.7305,1e-50
2.73165,1e-50
2.73211,1e-50
2.73326,1e-50
2.73373,1e-50
2.73487,1e-50
2.73534,1e-50
2.73649,1e-50
2.73695,1e-50
2.7381,1e-50
2.73857,1e-50
2.73971,1e-50
2.74018,1e-50
2.74133,1e-50
2.74179,1e-50
2.74294,1e-50
2.74341,1e-50
2.74456,1e-50
2.74502,1e-50
2.74617,1e-50
2.74664,1e-50
2.74778,1e-50
2.74825,1e-50
2.7494,1e-50
2.7499,1e-50
2.75,1e-50
2.75,1e-50
2.75105,1e-50
2.75148,1e-50
2.75262,1e-50
2.75309,1e-50
2.75539,1e-50
2.75632,1e-50
2.76091,1e-50
2.76277,1e-50
2.76736,1e-50
2.76923,1e-50
2.77382,1e-50
2.77568,1e-50
2.78027,1e-50
2.78214,1e-50
2.78673,1e-50
2.78859,1e-50
2.79318,1e-50
2.79505,1e-50
2.79964,1e-50
2.8015,1e-50
2.80609,1e-50
2.80796,1e-50
2.81255,1e-50
2.81441,1e-50
2.819,1e-50
2.82087,1e-50
2.82546,1e-50
2.82732,1e-50
2.83191,1e-50
2.83378,1e-50
2.83837,1e-50
2.84023,1e-50
2.84482,1e-50
2.84669,1e-50
2.85128,1e-50
2.85314,1e-50
2.85773,1e-50
2.8596,1e-50
2.86419,1e-50
2.86605,1e-50
2.87064,1e-50
2.87251,1e-50
2.8771,1e-50
2.87896,1e-50
2.88356,1e-50
2.88542,1e-50
2.89001,1e-50
2.89188,1e-50
2.89647,1e-50
2.89833,1e-50
2.90292,1e-50
2.90479,1e-50
2.90938,1e-50
2.91124,1e-50
2.91583,1e-50
2.9177,1e-50
2.92229,1e-50
2.92415,1e-50
2.92874,1e-50
2.93061,1e-50
2.9352,1e-50
2.93706,1e-50
2.94165,5.22397e-13
2.94352,5.22397e-13
2.94811,2.97066e-14
2.94997,0.679119
2.95456,7.63329
2.95643,1039.16
2.95897,7415.38
2.96,12017
2.96,2.88473e-11
2.96205,0.0343172
2.96288,2350.33
2.96747,714.916
2.96934,594.953
2.97852,388.008
2.98225,246.006
2.99143,256.255
2.99516,269.361
3.00434,277.978
3.00807,282.039
3.01725,292.296
3.02098,298.761
3.03016,309.159
3.03389,315.595
3.04307,326.017
3.0468,333.56
3.05598,344.056
3.05971,350.498
3.06889,361.328
3.07262,368.063
3.0818,379.233
3.08553,386.27
3.09471,397.786
3.09844,405.136
3.10762,417.005
3.11135,424.678
3.12053,436.909
3.12426,444.915
3.13344,457.516
3.13717,465.867
3.14635,478.848
3.15008,487.555
3.15926,500.927
3.16299,510.003
3.17217,523.779
3.1759,533.236
3.18508,547.429
3.18881,557.281
3.19799,571.908
3.20172,582.168
3.2109,597.247
3.21463,607.929
3.22381,623.481
3.22754,634.601
3.23672,650.648
3.24045,662.223
3.24963,678.79
3.25336,690.836
3.26254,707.954
3.26627,720.49
3.27545,738.19
3.27918,751.234
3.28836,769.554
3.29209,783.126
3.30127,802.106
3.305,816.229
3.31418,835.915
3.31791,850.611
3.32709,871.053
3.33082,886.348
3.34,907.603
3.34373,923.522
3.35291,945.651
3.35664,962.224
3.36582,985.297
3.36955,1002.55
3.37873,1026.65
3.38246,1044.62
3.39164,1069.81
3.39537,1088.54
3.40455,1114.93
3.40828,1134.44
3.41746,1162.13
3.42119,1182.47
3.43037,1211.57
3.4341,1232.78
3.44328,1263.41
3.44701,1285.54
3.45619,1317.83
3.45992,1340.94
3.4691,1375.02
3.47283,1399.16
3.48201,1435.2
3.48574,1460.43
3.49492,1498.6
3.49865,1524.98
3.50783,1565.46
3.51156,1593.07
3.52074,1636.06
3.52447,1664.96
3.53365,1710.68
3.53738,1740.96
3.54656,1789.63
3.55029,1821.39
3.55947,1873.26
3.5632,1906.58
3.57238,1961.93
3.57611,1996.93
3.58529,2056.04
3.58902,2092.81
3.5982,2156
3.60193,2194.68
3.61111,2262.28
3.61484,2303
3.62402,2375.36
3.62775,2418.26
3.63693,2495.77
3.64066,2541
3.64984,2624.08
3.65357,2671.81
3.66275,2760.89
3.66648,2811.31
3.67566,2906.86
3.67939,2960.16
3.68858,3062.7
3.6923,3119.08
3.70149,3229.15
3.70521,3288.84
3.7144,3407.02
3.71813,3470.27
3.72731,3597.17
3.73104,3664.25
3.74022,3800.55
3.74395,3871.74
3.75313,4018.14
3.75686,4093.75
3.76604,4251.03
3.76977,4331.39
3.77895,4500.35
3.78268,4585.83
3.79186,4767.35
3.79559,4858.32
3.80477,5053.35
3.8085,5150.24
3.81768,5359.77
3.82141,5463.03
3.83059,5688.15
3.83432,5798.26
3.8435,6040.12
3.84723,6157.6
3.85641,6417.44
3.86014,6542.87
3.86932,6822.02
3.87305,6955.99
3.88223,7255.89
3.88596,7399.05
3.89514,7721.23
3.89887,7874.3
3.90805,8220.41
3.91178,8384.13
3.92096,8755.95
3.92469,8931.15
3.93387,9330.57
3.9376,9518.12
3.94678,9947.21
3.95051,10148.1
3.95969,10609
3.96342,10824.2
3.9726,11319.4
3.97633,11549.9
3.98551,12081.9
3.98924,12329
3.99842,12900.6
4.00215,13165.5
4.01133,13779.6
4.01506,14063.8
4.02424,14723.5
4.02797,15028.3
4.03715,15737.2
4.04088,16064.3
4.05006,16826
4.05379,17176.9
4.06297,17995.4
4.0667,18372.2
4.07588,19251.7
4.07961,19656.2
4.08879,20601.4
4.09252,21035.7
4.1017,22051.6
4.10543,22517.9
4.11461,23609.9
4.11834,24110.6
4.12752,25284.4
4.13125,25822.3
4.14043,27084.1
4.14416,27661.8
4.15334,29018.3
4.15707,29639
4.16625,31097.4
4.16998,31764.2
4.17916,33332.3
4.18289,34048.7
4.19207,35734.8
4.1958,36504.7
4.20498,38317.8
4.20871,39145.1
4.21789,41094.9
4.22162,41983.9
4.2308,44080.9
4.23453,45036.3
4.24371,47291.6
4.24744,48318.4
4.25662,50744.1
4.26035,51847.7
4.26953,54456.9
4.27326,55642.9
4.28244,58449.5
4.28617,59724.2
4.29535,62743.3
4.29908,64113.4
4.30826,67361.2
4.31199,68833.7
4.32117,72327.6
4.3249,73910.3
4.33408,77669
4.33781,79370.1
4.34699,83413.7
4.35072,85242
4.3599,89592.4
4.36363,91557.4
4.37281,96237.7
4.37654,98349.6
4.38572,103385
4.38945,105655
4.39863,111072
4.40236,113511
4.41154,119342
4.41527,121963
4.42445,128201
4.42818,131018
4.43736,141786
4.44109,144900
4.45027,144038
4.454,147202
4.46318,163934
4.46691,167534
4.47609,166191
4.47982,169840
4.489,183803
4.49273,187838
4.50191,197558
4.50564,201893
4.51483,212347
4.51855,217005
4.52774,228250
4.53146,233253
4.54065,245348
4.54437,250723
4.55356,263732
4.55729,269505
4.56647,283497
4.5702,289698
4.57938,304745
4.58311,311406
4.59229,327588
4.59602,334741
4.6052,352143
4.60893,359825
4.61811,378537
4.62184,386786
4.63102,406907
4.63475,415764
4.64393,437398
4.64766,446908
4.65684,470168
4.66057,480378
4.66975,505384
4.67348,516346
4.68266,543228
4.68639,554994
4.69557,583891
4.6993,596522
4.70848,627583
4.71221,641139
4.72139,674525
4.72512,689074
4.7343,724955
4.73803,740569
4.74721,779130
4.75094,795885
4.76012,837324
4.76385,855302
4.77303,899830
4.77676,919120
4.78594,966964
4.78967,987658
4.79885,1.03906e+06
4.80258,1.06126e+06
4.81176,1.11649e+06
4.81549,1.1403e+06
4.82467,1.19964e+06
4.8284,1.22518e+06
4.83758,1.28878e+06
4.84131,1.31617e+06
4.85049,1.4381e+06
4.85422,1.46862e+06
4.8634,1.4333e+06
4.86713,1.46361e+06
4.87631,1.65956e+06
4.88004,1.69525e+06
4.88922,1.6637e+06
4.89295,1.69114e+06
4.90213,1.76856e+06
4.90586,1.96733e+06
4.91504,1.98176e+06
4.91877,1.978e+06
4.92795,61602.6
4.93168,13479.2
4.94086,11247.9
4.94459,10606.1
4.95377,15730.4
4.9575,15547
4.95928,13523.7
4.96,13834.4
4.96,1e-50
4.9674,1e-50
4.97041,1e-50
4.97959,1e-50
4.98332,1e-50
5.00168,1e-50
5.00914,1e-50
5.0275,1e-50
5.03496,1e-50
5.05332,1e-50
5.06078,1e-50
5.07914,1e-50
5.0866,1e-50
5.10496,1e-50
5.11242,1e-50
5.13078,1e-50
5.13824,1e-50
5.1566,1e-50
5.16406,1e-50
5.18242,1e-50
5.18988,1e-50
5.20824,1e-50
5.2157,1e-50
5.23406,1e-50
5.24152,1e-50
5.25988,1e-50
5.26734,1e-50
5.2857,1e-50
5.29316,1e-50
5.31153,1e-50
5.31898,1e-50
5.33735,1e-50
5.3448,1e-50
5.36317,1e-50
5.37063,1e-50
5.38899,1e-50
5.39645,1e-50
5.41481,1e-50
5.42227,1e-50
5.44063,1e-50
5.44809,1e-50
5.46645,1e-50
5.47391,1e-50
5.49227,1e-50
5.49973,1e-50
5.51809,1e-50
5.52555,1e-50
5.53473,1e-50
5.53846,1e-50
5.54305,1e-50
5.54491,1e-50
5.5495,1e-50
5.55137,1e-50
5.55366,1e-50
5.55459,1e-50
5.55689,1e-50
5.55782,1e-50
5.55897,1e-50
5.55944,1e-50
5.55984,1e-50
5.56,1e-50
5.56,1e-50
5.56075,1e-50
5.56105,1e-50
5.5622,1e-50
5.56266,1e-50
5.56381,1e-50
5.56428,1e-50
5.56542,1e-50
5.56589,1e-50
5.56704,1e-50
5.5675,1e-50
5.56865,1e-50
5.56912,1e-50
5.57027,1e-50
5.57073,1e-50
5.57188,1e-50
5.57235,1e-50
5.57349,1e-50
5.57396,1e-50
5.57511,1e-50
5.57557,1e-50
5.57672,1e-50
5.57719,1e-50
5.57834,1e-50
5.5788,1e-50
5.57995,1e-50
5.58042,1e-50
5.58156,1e-50
5.58203,1e-50
5.58318,1e-50
5.58364,1e-50
5.58479,1e-50
5.58526,1e-50
5.5864,1e-50
5.58687,1e-50
5.58802,1e-50
5.58848,1e-50
5.58963,1e-50
5.5901,1e-50
5.59125,1e-50
5.59171,1e-50
5.59286,1e-50
5.59333,1e-50
5.59447,1e-50
5.59494,1e-50
5.59609,1e-50
5.59655,1e-50
5.5977,1e-50
5.59817,1e-50
5.59931,1e-50
5.59978,1e-50
5.60093,1e-50
5.60139,1e-50
5.60254,1e-50
5.60301,1e-50
5.60416,1e-50
5.60462,1e-50
5.60577,1e-50
5.60624,1e-50
5.60738,1e-50
5.60785,1e-50
5.609,1e-50
5.60946,1e-50
5.60984,1e-50
5.61,1e-50
5.61,1e-50
5.61077,1e-50
5.61108,1e-50
5.61222,1e-50
5.61269,1e-50
5.61499,1e-50
5.61592,1e-50
5.62051,1e-50
5.62237,1e-50
5.62696,1e-50
5.62883,1e-50
5.63801,1e-50
5.64174,1e-50
5.65092,1e-50
5.65465,1e-50
5.67301,1e-50
5.68047,1e-50
5.69883,1e-50
5.70629,1e-50
5.72465,1e-50
5.73211,1e-50
5.75047,1e-50
5.75793,1e-50
5.77629,1e-50
5.78375,1e-50
5.80211,1e-50
5.80957,1e-50
5.82793,1e-50
5.83539,1e-50
5.85375,1e-50
5.86121,1e-50
5.87957,1e-50
5.88703,1e-50
5.90539,1e-50
5.91285,1e-50
5.93121,1e-50
5.93867,1e-50
5.95703,1e-50
5.96449,1e-50
5.98285,1e-50
5.99031,1e-50
6.00867,1e-50
6.01613,1e-50
6.03449,1e-50
6.04195,1e-50
6.06031,1e-50
6.06777,1e-50
6.08613,1e-50
6.09359,1e-50
6.11195,1e-50
6.11941,1e-50
6.13778,1e-50
6.14523,1e-50
6.1636,1e-50
6.17105,1e-50
6.18942,1e-50
6.19688,1e-50
6.21524,1e-50
6.2227,1e-50
6.24106,1e-50
6.24852,1e-50
6.26688,1e-50
6.27434,1e-50
6.2927,1e-50
6.30016,1e-50
6.31852,1e-50
6.32598,1e-50
6.34434,1e-50
6.3518,1e-50
6.37016,1e-50
6.37762,1e-50
6.39598,1e-50
6.40344,1e-50
6.4218,1e-50
6.42926,1e-50
6.44762,1e-50
6.45508,1e-50
6.47344,1e-50
6.4809,1e-50
6.49926,1e-50
6.50672,1e-50
6.52508,1e-50
6.53254,1e-50
6.5509,1e-50
6.55836,1e-50
6.57672,1e-50
6.58418,1e-50
6.60254,1e-50
6.61,1e-50



==> data/v3_images-4/x48_230-4.csv <==
"x","y"
0,2.0444e-07
0.00152001,3.93608e-07
0.00161377,4.05276e-07
0.00313378,1.13834e-06
0.00322754,1.18355e-06
0.00474755,3.11083e-06
0.00484131,3.22971e-06
0.00636132,8.06825e-06
0.00645508,8.3667e-06
0.00797509,2.04222e-05
0.00806885,2.11658e-05
0.00958886,5.11617e-05
0.00968262,5.30119e-05
0.0112026,0.00012763
0.0112964,0.000132233
0.0128164,0.000317847
0.0129102,0.000329296
0.0144302,0.000791012
0.0145239,0.000819491
0.0160439,0.00196801
0.0161377,0.00203885
0.0176577,0.0048958
0.0177515,0.00507202
0.0192715,0.0121787
0.0193652,0.012617
0.0208852,0.0302949
0.020979,0.0313853
0.022499,0.075359
0.0225928,0.0780714
0.0241128,0.187456
0.0242065,0.194203
0.0257266,0.466298
0.0258203,0.483082
0.0273403,1.15992
0.0274341,1.20167
0.0289541,2.88531
0.0290479,2.98916
0.0305679,7.17726
0.0306616,7.43559
0.0321816,17.8537
0.0322754,18.4963
0.0337954,44.4127
0.0338892,46.0112
0.0354092,110.486
0.0355029,114.463
0.0370229,274.892
0.0371167,284.787
0.0386367,684.152
0.0387305,708.786
0.0402505,1704.05
0.0403442,1765.44
0.0418643,4252.56
0.041958,4405.97
0.043478,10663.8
0.0435718,11049.8
0.0450918,27062.8
0.0451855,28050.5
0.0467056,70748.9
0.0467993,73382.6
0.0483193,197132
0.0484131,204766
0.0499078,298915
0.05,304722
0.05,745247
0.0500253,689770
0.0515469,574460
0.0516406,567559
0.0546807,401598
0.0548682,391361
0.0579082,132317
0.0580957,116341
0.0641758,19161.8
0.0645508,13167
0.0767109,1086.57
0.0774609,340.52
0.101781,23.1732
0.103281,3.49177
0.127601,0.219486
0.129102,0.0179276
0.153422,0.00112662
0.154922,9.17526e-05
0.179242,5.55685e-06
0.180742,2.47474e-07
0.205062,3.33514e-07
0.206563,3.38888e-07
0.230883,3.40625e-07
0.232383,3.40736e-07
0.256703,3.40523e-07
0.258203,3.40516e-07
0.282523,3.40293e-07
0.284023,3.40286e-07
0.308344,3.40064e-07
0.309844,3.40058e-07
0.334164,3.39835e-07
0.335664,3.39831e-07
0.359984,3.39606e-07
0.361484,3.39603e-07
0.385805,3.39374e-07
0.387305,3.39374e-07
0.411625,3.39138e-07
0.413125,3.3914e-07
0.437445,3.38895e-07
0.438945,3.38899e-07
0.463266,3.38641e-07
0.464766,3.38648e-07
0.489086,3.38372e-07
0.490586,3.38382e-07
0.514906,3.38083e-07
0.516406,3.38097e-07
0.540726,3.37768e-07
0.542227,3.37786e-07
0.566547,3.3742e-07
0.568047,3.37442e-07
0.592367,3.37033e-07
0.593867,3.37059e-07
0.618187,3.36598e-07
0.619688,3.36631e-07
0.644008,3.36112e-07
0.645508,3.36152e-07
0.669828,3.35574e-07
0.671328,3.35621e-07
0.695648,3.35291e-07
0.697148,3.35365e-07
0.721469,3.95769e-07
0.722969,3.99573e-07
0.747289,1.369e-05
0.748789,1.45105e-05
0.773109,0.00260929
0.774609,0.00276952
0.79893,0.508149
0.80043,0.539358
0.82475,49.5286
0.82625,52.573
0.83841,1944.07
0.83916,2060.91
0.84524,22156.4
0.845615,23396
0.848655,81286
0.848843,84855.9
0.849933,154232
0.85,191352
0.85,158511
0.85043,182951
0.850457,182435
0.851977,173464
0.85207,172911
0.85359,160957
0.853684,160220
0.855204,150393
0.855298,149787
0.856818,141521
0.856912,141011
0.858432,133936
0.858525,133499
0.860045,127362
0.860139,126983
0.861659,121599
0.861753,121266
0.863273,116498
0.863367,116204
0.864887,111946
0.86498,111683
0.8665,107852
0.866594,107615
0.868114,104142
0.868208,103928
0.869728,100758
0.869822,100562
0.871342,97648.3
0.871436,97468.5
0.872956,94770.4
0.873049,94604
0.874569,92087.1
0.874663,91931.8
0.876183,89565.4
0.876277,89419.4
0.877797,87175.4
0.877891,87037
0.879411,84889.4
0.879504,84756.9
0.881024,82684
0.881118,82556.2
0.882638,80541
0.882732,80416.7
0.884252,78436.8
0.884346,78314.7
0.885866,76339.3
0.885959,76217.4
0.887479,74211.5
0.887573,74087.8
0.889093,72009.3
0.889187,71881.1
0.890707,69675.9
0.890801,69539.8
0.892321,67133.7
0.892415,66985.3
0.893935,64270.8
0.894028,64103.3
0.895548,60914.8
0.895642,60718.2
0.897162,56783.5
0.897256,56540.8
0.898776,52265.8
0.89887,52002
0.899934,49034.6
0.9,44793.9
0.9,48851.5
0.900455,38056.8
0.900483,37641.4
0.903523,29158
0.903711,28634.9
0.909791,21574.5
0.910166,21139
0.916246,14116.5
0.916621,13683.6
0.928781,8549.5
0.929531,8233.26
0.953851,5389.02
0.955352,5212.92
0.979672,2754.39
0.981172,2603.54
1.02981,1547.05
1.03281,1481.03
1.08145,793.01
1.08445,750.666
1.13309,419.241
1.13609,398.839
1.18473,227.378
1.18773,216.822
1.23637,124.939
1.23937,119.282
1.28802,69.1293
1.29102,66.0414
1.33966,38.3937
1.34266,36.6914
1.3913,21.3668
1.3943,20.4233
1.44294,11.903
1.44594,11.3784
1.49458,6.63207
1.49758,6.33981
1.54622,3.69094
1.54922,3.52783
1.59786,2.04446
1.60086,1.95312
1.6495,1.11449
1.6525,1.06285
1.70114,0.574917
1.70414,0.544868
1.75278,0.236651
1.75578,0.217665
1.80442,0.0440108
1.80742,0.0333706
1.85606,0.280883
1.85906,0.296148
1.9077,0.641431
1.9107,0.662732
1.95934,1.2268
1.96234,1.2616
2.01098,2.24225
2.01398,2.30274
2.06262,4.04424
2.06562,4.15164
2.11427,7.2663
2.11727,7.45832
2.16591,13.0443
2.16891,13.3885
2.21755,23.4249
2.22055,24.0432
2.26919,42.1163
2.27219,43.229
2.32083,75.8956
2.32383,77.9051
2.37247,137.338
2.37547,140.991
2.42411,250.424
2.42711,257.142
2.47575,463.168
2.47875,475.795
2.52739,874.733
2.53039,898.937
2.57903,1632.76
2.58203,1684.8
2.59031,1908.5
2.63367,3279.06
2.65535,5655.26
2.65949,6179.85
2.67033,9417.04
2.6724,10015.5
2.68324,13217.2
2.68531,13821
2.69073,18811.8
2.69177,19761.7
2.69448,25162.2
2.695,26191.7
2.69771,30306.9
2.69822,31091.9
2.69958,35002.2
2.69984,35748.5
2.69997,38185.9
2.7,38651.2
2.7,41730.5
2.70122,43501.1
2.70145,43839.2
2.70281,46667.5
2.70306,47207.6
2.70442,49359.3
2.70468,49770.2
2.70603,51390.7
2.70629,51700.2
2.70765,52972.5
2.70791,53215.6
2.70926,54249.3
2.70952,54446.8
2.71087,55310.6
2.71113,55475.7
2.71249,56214.5
2.71275,56355.7
2.7141,56999.6
2.71436,57122.7
2.71572,57693
2.71597,57802
2.71733,58313.4
2.71759,58411.1
2.71894,58874.6
2.7192,58963.2
2.72056,59385.7
2.72082,59466.5
2.72217,59853.4
2.72243,59927.3
2.72378,60283.6
2.72404,60351.7
2.7254,60681.8
2.72566,60744.9
2.72701,61052.5
2.72727,61111.3
2.72863,61399.4
2.72888,61454.5
2.73024,61726.1
2.7305,61778.1
2.73185,62035.6
2.73211,62084.8
2.73347,62330.6
2.73373,62377.6
2.73508,62613.8
2.73534,62659
2.73669,62887.5
2.73695,62931.2
2.73831,63153.8
2.73857,63196.4
2.73992,63414.7
2.74018,63456.4
2.74154,63671.8
2.74179,63713
2.74315,63926.7
2.74341,63967.5
2.74476,64180.4
2.74502,64221.1
2.74638,64434.1
2.74664,64474.8
2.74799,64688.3
2.74825,64729.2
2.7496,64845.4
2.74986,64867.6
2.74998,64976.6
2.75,63929.9
2.75,64996.8
2.75124,62941.2
2.75148,62752.4
2.75283,59869.5
2.75309,59318.9
2.7558,54372
2.75632,53427.5
2.76174,47536
2.76277,46411.2
2.76819,38655.5
2.76923,37174.4
2.77465,29745.8
2.77568,28327.9
2.7811,21560.3
2.78214,20270.3
2.78756,14485.5
2.78859,13386.4
2.79401,8689.6
2.79505,7803.14
2.80047,3989.84
2.8015,3279.2
2.80692,1236.8
2.80796,733.403
2.81338,4211.74
2.81441,4835.06
2.81983,8955.12
2.82087,9692.35
2.82629,14811
2.82732,15734.6
2.83274,21934.4
2.83378,23070.8
2.8392,30140.2
2.84023,31457.8
2.84565,39046.2
2.84669,40478.9
2.85211,48294.3
2.85314,49780.8
2.85856,57668.3
2.8596,59173.2
2.86502,67077.3
2.86605,68586.7
2.87147,76493.5
2.87251,78003.6
2.87793,85910.5
2.87896,87420.6
2.88438,95327.4
2.88542,96837.5
2.89084,104744
2.89188,106254
2.89729,114160
2.89833,115670
2.90375,123576
2.90479,125086
2.91021,132992
2.91124,134502
2.91666,142408
2.9177,143917
2.92312,151823
2.92415,153333
2.92957,161238
2.93061,162747
2.93603,170652
2.93706,172162
2.94248,180066
2.94352,181576
2.94894,189480
2.94997,190990
2.95539,197111
2.95643,198281
2.95943,202244
2.96,203002
2.96,205658
2.96242,205741
2.96288,205756
2.9683,205966
2.96934,206005
2.98018,206202
2.98225,206239
2.99309,206544
2.99516,206601
3.006,206906
3.00807,206964
3.01891,207268
3.02098,207325
3.03182,207630
3.03389,207687
3.04473,207992
3.0468,208049
3.05764,208353
3.05971,208410
3.07055,208714
3.07262,208771
3.08346,209075
3.08553,209132
3.09637,209436
3.09844,209493
3.10928,209796
3.11135,209853
3.12219,210156
3.12426,210213
3.1351,210516
3.13717,210573
3.14801,210876
3.15008,210932
3.16092,211235
3.16299,211291
3.17383,211593
3.1759,211649
3.18674,211951
3.18881,212007
3.19965,212309
3.20172,212365
3.21256,212666
3.21463,212722
3.22547,213023
3.22754,213078
3.23838,213379
3.24045,213435
3.25129,213735
3.25336,213790
3.2642,214090
3.26627,214145
3.27711,214444
3.27918,214499
3.29002,214798
3.29209,214853
3.30293,215151
3.305,215205
3.31584,215503
3.31791,215557
3.32875,215855
3.33082,215909
3.34166,216206
3.34373,216259
3.35457,216555
3.35664,216609
3.36748,216904
3.36955,216957
3.38039,217252
3.38246,217305
3.3933,217599
3.39537,217652
3.40621,217945
3.40828,217997
3.41912,218290
3.42119,218342
3.43203,218633
3.4341,218685
3.44494,218976
3.44701,219027
3.45785,219317
3.45992,219368
3.47076,219657
3.47283,219707
3.48367,219995
3.48574,220045
3.49658,220332
3.49865,220382
3.50949,220667
3.51156,220716
3.5224,221001
3.52447,221049
3.53531,221333
3.53738,221381
3.54822,221663
3.55029,221710
3.56113,221991
3.5632,222038
3.57404,222317
3.57611,222363
3.58695,222641
3.58902,222687
3.59986,222962
3.60193,223008
3.61277,223281
3.61484,223326
3.62568,223598
3.62775,223642
3.63859,223912
3.64066,223956
3.6515,224223
3.65357,224266
3.66441,224531
3.66648,224574
3.67732,224837
3.67939,224878
3.69023,225138
3.6923,225179
3.70314,225437
3.70521,225476
3.71605,225731
3.71813,225770
3.72896,226022
3.73104,226060
3.74187,226308
3.74395,226345
3.75479,226590
3.75686,226626
3.7677,226867
3.76977,226902
3.78061,227139
3.78268,227173
3.79352,227406
3.79559,227439
3.80643,227667
3.8085,227698
3.81934,227922
3.82141,227952
3.83225,228171
3.83432,228199
3.84516,228413
3.84723,228440
3.85807,228647
3.86014,228673
3.87098,228874
3.87305,228898
3.88389,229092
3.88596,229114
3.8968,229302
3.89887,229322
3.90971,229502
3.91178,229520
3.92262,229691
3.92469,229708
3.93553,229870
3.9376,229884
3.94844,230037
3.95051,230049
3.96135,230192
3.96342,230202
3.97426,230334
3.97633,230341
3.98717,230461
3.98924,230465
4.00008,230572
4.00215,230574
4.01299,230667
4.01506,230666
4.0259,230745
4.02797,230740
4.03881,230803
4.04088,230794
4.05172,230840
4.05379,230828
4.06463,230856
4.0667,230840
4.07754,230848
4.07961,230828
4.09045,230814
4.09252,230790
4.10336,230753
4.10543,230724
4.11627,230662
4.11834,230628
4.12918,230539
4.13125,230500
4.14209,230382
4.14416,230337
4.155,230188
4.15707,230137
4.16791,229954
4.16998,229897
4.18082,229678
4.18289,229614
4.19373,229355
4.1958,229285
4.20664,228984
4.20871,228906
4.21955,228559
4.22162,228473
4.23246,228078
4.23453,227983
4.24537,227536
4.24744,227432
4.25828,226928
4.26035,226816
4.27119,226252
4.27326,226129
4.2841,225501
4.28617,225368
4.29701,224671
4.29908,224527
4.30992,223758
4.31199,223602
4.32283,222756
4.3249,222588
4.33574,221660
4.33781,221480
4.34865,220466
4.35072,220273
4.36156,219170
4.36363,218963
4.37447,217766
4.37654,217545
4.38738,216250
4.38945,216015
4.40029,214620
4.40236,214370
4.4132,212873
4.41527,212608
4.42611,211005
4.42818,210725
4.43902,208728
4.44109,208379
4.46277,204897
4.46691,204313
4.48859,200651
4.49273,200040
4.50357,197385
4.50564,196936
4.51648,194623
4.51855,194240
4.52939,191840
4.53146,191444
4.5423,188962
4.54437,188554
4.55521,185995
4.55729,185576
4.56812,182947
4.5702,182517
4.58104,179825
4.58311,179384
4.59395,176633
4.59602,176183
4.60686,173380
4.60893,172922
4.61977,170070
4.62184,169604
4.63268,166710
4.63475,166238
4.64559,163306
4.64766,162829
4.6585,159865
4.66057,159384
4.67141,156395
4.67348,155910
4.68432,152903
4.68639,152418
4.69723,149401
4.6993,148915
4.71014,145898
4.71221,145414
4.72305,142405
4.72512,141924
4.73596,138933
4.73803,138457
4.74887,135496
4.75094,135027
4.76178,132113
4.76385,131652
4.77469,128806
4.77676,128357
4.7876,125604
4.78967,125170
4.80051,122541
4.80258,122124
4.81342,119640
4.81549,119242
4.82633,116910
4.8284,116535
4.83924,114353
4.84131,114004
4.85215,111403
4.85422,110955
4.8759,110446
4.88004,110155
4.88832,110066
4.90586,106960
4.91,108021
4.91,48567.4
4.91877,32213.4
4.92754,16199.9
4.93168,6452.89
4.94922,4329.96
4.9575,1362.68
4.96627,1171.21
4.97041,38.1443
4.97918,33.009
4.98332,1.83607
5.00086,1.47677
5.00914,0.0927638
5.02668,0.0808446
5.03496,0.00195595
5.0525,0.00173402
5.06078,4.06941e-05
5.07832,3.60675e-05
5.0866,8.29775e-07
5.10414,7.33727e-07
5.11242,1.66763e-08
5.12996,1.48526e-08
5.13824,5.2733e-10
5.15578,5.14266e-10
5.16406,3.15905e-10
5.1816,3.10723e-10
5.18988,3.08284e-10
5.20742,3.03759e-10
5.2157,3.01507e-10
5.23324,2.97475e-10
5.24152,2.95495e-10
5.25906,2.91885e-10
5.26734,2.90136e-10
5.28488,2.86884e-10
5.29316,2.85327e-10
5.3107,2.82111e-10
5.31898,2.80575e-10
5.33652,2.62625e-10
5.3448,2.53507e-10
5.36234,1.49374e-09
5.37063,2.10683e-09
5.38816,8.66611e-08
5.39645,1.2804e-07
5.41398,4.89511e-06
5.42227,7.22795e-06
5.4398,0.000275961
5.44809,0.00040747
5.46562,0.0155567
5.47391,0.0229702
5.49145,0.876973
5.49973,1.29489
5.51727,24.497
5.52555,35.2891
5.53432,344.333
5.53846,489.221
5.54284,2784.62
5.54491,3875.1
5.5493,10166.9
5.55137,13125.5
5.55356,34277
5.55459,44281.2
5.55679,70251.6
5.55782,82498.7
5.55892,117969
5.55944,134722
5.55982,155891
5.56,148752
5.56,165888
5.56071,127097
5.56105,116866
5.56215,89887.6
5.56266,77151.3
5.56376,56498.8
5.56428,46748.1
5.56537,34299.6
5.56589,28422.3
5.56699,20878.6
5.5675,17316.9
5.5686,12730.4
5.56912,10564.9
5.57021,7770.74
5.57073,6451.51
5.57183,4747.47
5.57235,3942.93
5.57344,2903.5
5.57396,2412.75
5.57506,1779.38
5.57557,1480.35
5.57667,1095.9
5.57719,914.383
5.57828,683.589
5.5788,574.623
5.5799,440.358
5.58042,376.968
5.58151,306.013
5.58203,272.514
5.58312,247.32
5.58364,235.428
5.58474,249.761
5.58526,256.533
5.58635,313.931
5.58687,341.039
5.58797,455.68
5.58848,509.819
5.58958,710.014
5.5901,804.554
5.59119,1139.72
5.59171,1298
5.59281,1850.81
5.59333,2111.86
5.59442,3018.48
5.59494,3446.62
5.59604,4929.9
5.59655,5630.35
5.59765,8053.57
5.59817,9197.91
5.59926,13151.1
5.59978,15017.9
5.60088,21454.3
5.60139,24493.8
5.60249,34940.3
5.60301,39873.5
5.6041,56740.5
5.60462,64705.8
5.60572,91702
5.60624,104450
5.60733,147007
5.60785,167104
5.60895,206150
5.60946,224578
5.60983,263878
5.61,282437
5.61,144728
5.61073,131031
5.61108,124560
5.61217,97593
5.61269,84847.1
5.61488,58993.7
5.61592,46745.3
5.6203,32518.6
5.62237,25839.6
5.62676,15093.9
5.62883,9985.36
5.6376,6165.34
5.64174,4400.27
5.65051,2120.44
5.65465,1039.85
5.67219,502.931
5.68047,264.868
5.69801,111.91
5.70629,41.6648
5.72383,17.617
5.73211,6.57265
5.74965,2.77941
5.75793,1.0373
5.77547,0.438657
5.78375,0.163719
5.80129,0.0692343
5.80957,0.0258405
5.82711,0.0109275
5.83539,0.00407851
5.85293,0.00172474
5.86121,0.000643728
5.87875,0.000272222
5.88703,0.000101602
5.90457,4.2966e-05
5.91285,1.60363e-05
5.93039,6.7815e-06
5.93867,2.53108e-06
5.95621,1.07035e-06
5.96449,3.99491e-07
5.98203,1.68938e-07
5.99031,6.30533e-08
6.00785,2.66642e-08
6.01613,9.95196e-09
6.03367,4.20853e-09
6.04195,1.57076e-09
6.05949,6.64249e-10
6.06777,2.4792e-10
6.08531,1.04841e-10
6.09359,3.91302e-11
6.11113,1.65475e-11
6.11941,6.17608e-12
6.13695,2.61177e-12
6.14523,9.74796e-13
6.16277,4.12226e-13
6.17105,1.53856e-13
6.18859,6.50633e-14
6.19688,2.42838e-14
6.21441,1.02692e-14
6.2227,3.83281e-15
6.24023,1.62083e-15
6.24852,6.04948e-16
6.26605,2.55823e-16
6.27434,9.54815e-17
6.29187,4.03776e-17
6.30016,1.50702e-17
6.3177,6.37296e-18
6.32598,2.3786e-18
6.34352,1.00587e-18
6.3518,3.75424e-19
6.36934,1.58761e-19
6.37762,5.92548e-20
6.39516,2.50579e-20
6.40344,9.35243e-21
6.42098,3.95499e-21
6.42926,1.47613e-21
6.4468,6.24233e-22
6.45508,2.32984e-22
6.47262,9.85252e-23
6.4809,3.67728e-23
6.49844,1.55507e-23
6.50672,5.8041e-24
6.52426,2.45456e-24
6.53254,9.16196e-25
6.55008,3.87351e-25
6.55836,1.44465e-25
6.5759,6.07196e-26
6.58418,2.23167e-26
6.60172,1.05814e-26
6.61,5.2776e-27

"x","y"
0,1e-50
0.00152001,1e-50
0.00161377,1e-50
0.00313378,1e-50
0.00322754,1e-50
0.00474755,1e-50
0.00484131,1e-50
0.00636132,1e-50
0.00645508,1e-50
0.00797509,1e-50
0.00806885,1e-50
0.00958886,1e-50
0.00968262,1e-50
0.0112026,1e-50
0.0112964,1e-50
0.0128164,1e-50
0.0129102,1e-50
0.0144302,1e-50
0.0145239,1e-50
0.0160439,1e-50
0.0161377,1e-50
0.0176577,1e-50
0.0177515,1e-50
0.0192715,1e-50
0.0193652,1e-50
0.0208852,1e-50
0.020979,1e-50
0.022499,1e-50
0.0225928,1e-50
0.0241128,1e-50
0.0242065,1e-50
0.0257266,1e-50
0.0258203,1e-50
0.0273403,1e-50
0.0274341,1e-50
0.0289541,1e-50
0.0290479,1e-50
0.0305679,1e-50
0.0306616,1e-50
0.0321816,1e-50
0.0322754,1e-50
0.0337954,1e-50
0.0338892,1e-50
0.0354092,1e-50
0.0355029,1e-50
0.0370229,1e-50
0.0371167,1e-50
0.0386367,1e-50
0.0387305,1e-50
0.0402505,1e-50
0.0403442,1e-50
0.0418643,1e-50
0.041958,1e-50
0.043478,1e-50
0.0435718,1e-50
0.0450918,1e-50
0.0451855,1e-50
0.0467056,1e-50
0.0467993,1e-50
0.0483193,1e-50
0.0484131,1e-50
0.0499078,1e-50
0.05,1e-50
0.05,2.66795e+18
0.0500253,5.60808e+16
0.0515469,2.42473e+14
0.0516406,1.75885e+14
0.0546807,3.67975e+09
0.0548682,1.89309e+09
0.0579082,2.7787e-47
0.0580957,1e-50
0.0641758,1e-50
0.0645508,1e-50
0.0767109,1e-50
0.0774609,1e-50
0.101781,1e-50
0.103281,1e-50
0.127601,1e-50
0.129102,1e-50
0.153422,1e-50
0.154922,1e-50
0.179242,1e-50
0.180742,1e-50
0.205062,1e-50
0.206563,1e-50
0.230883,1e-50
0.232383,1e-50
0.256703,1e-50
0.258203,1e-50
0.282523,1e-50
0.284023,1e-50
0.308344,1e-50
0.309844,1e-50
0.334164,1e-50
0.335664,1e-50
0.359984,1e-50
0.361484,1e-50
0.385805,1e-50
0.387305,1e-50
0.411625,1e-50
0.413125,1e-50
0.437445,1e-50
0.438945,1e-50
0.463266,1e-50
0.464766,1e-50
0.489086,1e-50
0.490586,1e-50
0.514906,1e-50
0.516406,1e-50
0.540726,1e-50
0.542227,1e-50
0.566547,1e-50
0.568047,1e-50
0.592367,1e-50
0.593867,1e-50
0.618187,1e-50
0.619688,1e-50
0.644008,1e-50
0.645508,1e-50
0.669828,1e-50
0.671328,1e-50
0.695648,1e-50
0.697148,1e-50
0.721469,1e-50
0.722969,1e-50
0.747289,1e-50
0.748789,1e-50
0.773109,1e-50
0.774609,1e-50
0.79893,1e-50
0.80043,1e-50
0.82475,1e-50
0.82625,1e-50
0.83841,1e-50
0.83916,1e-50
0.84524,1.04725e-06
0.845615,0.000543095
0.848655,0.0011356
0.848843,0.00118892
0.849933,5.42939e-48
0.85,1e-50
0.85,1e-50
0.85043,1e-50
0.850457,1e-50
0.851977,1e-50
0.85207,1e-50
0.85359,1e-50
0.853684,1e-50
0.855204,1e-50
0.855298,1e-50
0.856818,1e-50
0.856912,1e-50
0.858432,1e-50
0.858525,1e-50
0.860045,1e-50
0.860139,1e-50
0.861659,1e-50
0.861753,1e-50
0.863273,1e-50
0.863367,1e-50
0.864887,1e-50
0.86498,1e-50
0.8665,1e-50
0.866594,1e-50
0.868114,1e-50
0.868208,1e-50
0.869728,1e-50
0.869822,1e-50
0.871342,1e-50
0.871436,1e-50
0.872956,1e-50
0.873049,1e-50
0.874569,1e-50
0.874663,1e-50
0.876183,1e-50
0.876277,1e-50
0.877797,1e-50
0.877891,1e-50
0.879411,1e-50
0.879504,1e-50
0.881024,1e-50
0.881118,1e-50
0.882638,1e-50
0.882732,1e-50
0.884252,1e-50
0.884346,1e-50
0.885866,1e-50
0.885959,1e-50
0.887479,1e-50
0.887573,1e-50
0.889093,1e-50
0.889187,1e-50
0.890707,1e-50
0.890801,1e-50
0.892321,1e-50
0.892415,1e-50
0.893935,1e-50
0.894028,1e-50
0.895548,1e-50
0.895642,1e-50
0.897162,1e-50
0.897256,1e-50
0.898776,1e-50
0.89887,1e-50
0.899934,1e-50
0.9,1e-50
0.9,1e-50
0.900455,1e-50
0.900483,1e-50
0.903523,1e-50
0.903711,1e-50
0.909791,1e-50
0.910166,1e-50
0.916246,1e-50
0.916621,1e-50
0.928781,1e-50
0.929531,1e-50
0.953851,1e-50
0.955352,1e-50
0.979672,1e-50
0.981172,1e-50
1.02981,1e-50
1.03281,1e-50
1.08145,1e-50
1.08445,1e-50
1.13309,1e-50
1.13609,1e-50
1.18473,1e-50
1.18773,1e-50
1.23637,1e-50
1.23937,1e-50
1.28802,1e-50
1.29102,1e-50
1.33966,1e-50
1.34266,1e-50
1.3913,1e-50
1.3943,1e-50
1.44294,1e-50
1.44594,1e-50
1.49458,1e-50
1.49758,1e-50
1.54622,1e-50
1.54922,1e-50
1.59786,1e-50
1.60086,1e-50
1.6495,1e-50
1.6525,1e-50
1.70114,1e-50
1.70414,1e-50
1.75278,1e-50
1.75578,1e-50
1.80442,1e-50
1.80742,1e-50
1.85606,1e-50
1.85906,1e-50
1.9077,1e-50
1.9107,1e-50
1.95934,1e-50
1.96234,1e-50
2.01098,1e-50
2.01398,1e-50
2.06262,1e-50
2.06562,1e-50
2.11427,1e-50
2.11727,1e-50
2.16591,1e-50
2.16891,1e-50
2.21755,1e-50
2.22055,1e-50
2.26919,1e-50
2.27219,1e-50
2.32083,1e-50
2.32383,1e-50
2.37247,1e-50
2.37547,1e-50
2.42411,1e-50
2.42711,1e-50
2.47575,1e-50
2.47875,1e-50
2.52739,1e-50
2.53039,1e-50
2.57903,1e-50
2.58203,1e-50
2.59031,1e-50
2.63367,1e-50
2.65535,1e-50
2.65949,1e-50
2.67033,1e-50
2.6724,1e-50
2.68324,1e-50
2.68531,1e-50
2.69073,1e-50
2.69177,1e-50
2.69448,1e-50
2.695,1e-50
2.69771,1e-50
2.69822,1e-50
2.69958,1e-50
2.69984,1e-50
2.69997,1e-50
2.7,1e-50
2.7,1e-50
2.70122,1e-50
2.70145,1e-50
2.70281,1e-50
2.70306,1e-50
2.70442,1e-50
2.70468,1e-50
2.70603,1e-50
2.70629,1e-50
2.70765,1e-50
2.70791,1e-50
2.70926,1e-50
2.70952,1e-50
2.71087,1e-50
2.71113,1e-50
2.71249,1e-50
2.71275,1e-50
2.7141,1e-50
2.71436,1e-50
2.71572,1e-50
2.71597,1e-50
2.71733,1e-50
2.71759,1e-50
2.71894,1e-50
2.7192,1e-50
2.72056,1e-50
2.72082,1e-50
2.72217,1e-50
2.72243,1e-50
2.72378,1e-50
2.72404,1e-50
2.7254,1e-50
2.72566,1e-50
2.72701,1e-50
2.72727,1e-50
2.72863,1e-50
2.72888,1e-50
2.73024,1e-50
2.7305,1e-50
2.73185,1e-50
2.73211,1e-50
2.73347,1e-50
2.73373,1e-50
2.73508,1e-50
2.73534,1e-50
2.73669,1e-50
2.73695,1e-50
2.73831,1e-50
2.73857,1e-50
2.73992,1e-50
2.74018,1e-50
2.74154,1e-50
2.74179,1e-50
2.74315,1e-50
2.74341,1e-50
2.74476,1e-50
2.74502,1e-50
2.74638,1e-50
2.74664,1e-50
2.74799,1e-50
2.74825,1e-50
2.7496,1e-50
2.74986,1e-50
2.74998,1e-50
2.75,1e-50
2.75,1e-50
2.75124,1e-50
2.75148,1e-50
2.75283,1e-50
2.75309,1e-50
2.7558,1e-50
2.75632,1e-50
2.76174,1e-50
2.76277,1e-50
2.76819,1e-50
2.76923,1e-50
2.77465,1e-50
2.77568,1e-50
2.7811,1e-50
2.78214,1e-50
2.78756,1e-50
2.78859,1e-50
2.79401,1e-50
2.79505,1e-50
2.80047,1e-50
2.8015,1e-50
2.80692,1e-50
2.80796,1e-50
2.81338,1e-50
2.81441,1e-50
2.81983,1e-50
2.82087,1e-50
2.82629,1e-50
2.82732,1e-50
2.83274,1e-50
2.83378,1e-50
2.8392,1e-50
2.84023,1e-50
2.84565,1e-50
2.84669,1e-50
2.85211,1e-50
2.85314,1e-50
2.85856,1e-50
2.8596,1e-50
2.86502,1e-50
2.86605,1e-50
2.87147,1e-50
2.87251,1e-50
2.87793,1e-50
2.87896,1e-50
2.88438,1e-50
2.88542,1e-50
2.89084,1e-50
2.89188,1e-50
2.89729,1e-50
2.89833,1e-50
2.90375,1e-50
2.90479,1e-50
2.91021,0.000171435
2.91124,63907.7
2.91666,12709
2.9177,18240.3
2.92312,99760.9
2.92415,126536
2.92957,427837
2.93061,510031
2.93603,1.74899e+06
2.93706,2.22274e+06
2.94248,6.6087e+06
2.94352,8.16585e+06
2.94894,2.19832e+07
2.94997,2.66619e+07
2.95539,5.04143e+07
2.95643,5.70261e+07
2.95943,7.65362e+07
2.96,8.08934e+07
2.96,47.2102
2.96242,2.66166e+07
2.96288,3.52746e+08
2.9683,2.4329e+08
2.96934,2.25708e+08
2.98018,1.33647e+08
2.98225,1.20589e+08
2.99309,1.29428e+08
2.99516,1.31212e+08
3.006,1.34906e+08
3.00807,1.35623e+08
3.01891,1.39903e+08
3.02098,1.40736e+08
3.03182,1.45112e+08
3.03389,1.45962e+08
3.04473,1.50476e+08
3.0468,1.51351e+08
3.05764,1.56003e+08
3.05971,1.56902e+08
3.07055,1.61696e+08
3.07262,1.6262e+08
3.08346,1.67557e+08
3.08553,1.68508e+08
3.09637,1.73591e+08
3.09844,1.74567e+08
3.10928,1.798e+08
3.11135,1.80803e+08
3.12219,1.86187e+08
3.12426,1.87216e+08
3.1351,1.92756e+08
3.13717,1.93812e+08
3.14801,1.99508e+08
3.15008,2.00591e+08
3.16092,2.06447e+08
3.16299,2.07558e+08
3.17383,2.13576e+08
3.1759,2.14714e+08
3.18674,2.20896e+08
3.18881,2.22062e+08
3.19965,2.28411e+08
3.20172,2.29605e+08
3.21256,2.36123e+08
3.21463,2.37345e+08
3.22547,2.44034e+08
3.22754,2.45284e+08
3.23838,2.52145e+08
3.24045,2.53423e+08
3.25129,2.60459e+08
3.25336,2.61765e+08
3.2642,2.68978e+08
3.26627,2.70312e+08
3.27711,2.77701e+08
3.27918,2.79063e+08
3.29002,2.86632e+08
3.29209,2.88021e+08
3.30293,2.95769e+08
3.305,2.97185e+08
3.31584,3.05114e+08
3.31791,3.06558e+08
3.32875,3.14667e+08
3.33082,3.16137e+08
3.34166,3.24428e+08
3.34373,3.25924e+08
3.35457,3.34396e+08
3.35664,3.35917e+08
3.36748,3.44569e+08
3.36955,3.46115e+08
3.38039,3.54947e+08
3.38246,3.56517e+08
3.3933,3.65528e+08
3.39537,3.6712e+08
3.40621,3.76308e+08
3.40828,3.77922e+08
3.41912,3.87285e+08
3.42119,3.88919e+08
3.43203,3.98455e+08
3.4341,4.00108e+08
3.44494,4.09813e+08
3.44701,4.11483e+08
3.45785,4.21354e+08
3.45992,4.2304e+08
3.47076,4.33073e+08
3.47283,4.34772e+08
3.48367,4.44961e+08
3.48574,4.46673e+08
3.49658,4.57013e+08
3.49865,4.58733e+08
3.50949,4.69217e+08
3.51156,4.70945e+08
3.5224,4.81566e+08
3.52447,4.83298e+08
3.53531,4.94047e+08
3.53738,4.9578e+08
3.54822,5.06648e+08
3.55029,5.0838e+08
3.56113,5.19357e+08
3.5632,5.21083e+08
3.57404,5.32157e+08
3.57611,5.33874e+08
3.58695,5.45033e+08
3.58902,5.46736e+08
3.59986,5.57966e+08
3.60193,5.59651e+08
3.61277,5.70936e+08
3.61484,5.72599e+08
3.62568,5.83922e+08
3.62775,5.85558e+08
3.63859,5.96901e+08
3.64066,5.98503e+08
3.6515,6.09845e+08
3.65357,6.11408e+08
3.66441,6.22728e+08
3.66648,6.24245e+08
3.67732,6.35519e+08
3.67939,6.36984e+08
3.69023,6.48185e+08
3.6923,6.49591e+08
3.70314,6.60691e+08
3.70521,6.62029e+08
3.71605,6.72998e+08
3.71813,6.74262e+08
3.72896,6.85066e+08
3.73104,6.86246e+08
3.74187,6.96851e+08
3.74395,6.97937e+08
3.75479,7.08304e+08
3.75686,7.09288e+08
3.7677,7.19375e+08
3.76977,7.20246e+08
3.78061,7.30011e+08
3.78268,7.30758e+08
3.79352,7.40153e+08
3.79559,7.40766e+08
3.80643,7.49741e+08
3.8085,7.50207e+08
3.81934,7.5871e+08
3.82141,7.59016e+08
3.83225,7.6699e+08
3.83432,7.67125e+08
3.84516,7.7451e+08
3.84723,7.7446e+08
3.85807,7.81194e+08
3.86014,7.80946e+08
3.87098,7.86962e+08
3.87305,7.86502e+08
3.88389,7.91732e+08
3.88596,7.91045e+08
3.8968,7.95418e+08
3.89887,7.94491e+08
3.90971,7.97931e+08
3.91178,7.96749e+08
3.92262,7.99182e+08
3.92469,7.9773e+08
3.93553,7.99077e+08
3.9376,7.97342e+08
3.94844,7.97524e+08
3.95051,7.95492e+08
3.96135,7.9443e+08
3.96342,7.92088e+08
3.97426,7.89702e+08
3.97633,7.87039e+08
3.98717,7.83253e+08
3.98924,7.80256e+08
4.00008,7.74996e+08
4.00215,7.71657e+08
4.01299,7.64852e+08
4.01506,7.61163e+08
4.0259,7.52749e+08
4.02797,7.48705e+08
4.03881,7.38628e+08
4.04088,7.34226e+08
4.05172,7.22438e+08
4.05379,7.17679e+08
4.06463,7.04149e+08
4.0667,6.99037e+08
4.07754,6.83745e+08
4.07961,6.78288e+08
4.09045,6.61235e+08
4.09252,6.55446e+08
4.10336,6.36652e+08
4.10543,6.3055e+08
4.11627,6.10059e+08
4.11834,6.03667e+08
4.12918,5.81551e+08
4.13125,5.74899e+08
4.14209,5.51257e+08
4.14416,5.44382e+08
4.155,5.19345e+08
4.15707,5.12289e+08
4.16791,4.86023e+08
4.16998,4.78836e+08
4.18082,4.5154e+08
4.18289,4.44278e+08
4.19373,4.16184e+08
4.1958,4.08909e+08
4.20664,3.80283e+08
4.20871,3.73063e+08
4.21955,3.44201e+08
4.22162,3.37106e+08
4.23246,3.08329e+08
4.23453,3.01434e+08
4.24537,2.7308e+08
4.24744,2.66458e+08
4.25828,2.38877e+08
4.26035,2.32601e+08
4.27119,2.06137e+08
4.27326,2.00275e+08
4.2841,1.75261e+08
4.28617,1.69873e+08
4.29701,1.46611e+08
4.29908,1.41748e+08
4.30992,1.20497e+08
4.31199,1.16194e+08
4.32283,9.71564e+07
4.3249,9.34343e+07
4.33574,7.67404e+07
4.33781,7.3601e+07
4.34865,5.93031e+07
4.35072,5.67292e+07
4.36156,4.47953e+07
4.36363,4.27508e+07
4.37447,3.30672e+07
4.37654,3.14987e+07
4.38738,2.38777e+07
4.38945,2.27183e+07
4.40029,1.69138e+07
4.40236,1.60883e+07
4.4132,1.18101e+07
4.41527,1.12409e+07
4.42611,8.25878e+06
4.42818,7.88756e+06
4.43902,5.26517e+06
4.44109,4.95902e+06
4.46277,2.98796e+06
4.46691,2.77363e+06
4.48859,1.71429e+06
4.49273,1.59846e+06
4.50357,1.14335e+06
4.50564,1.0806e+06
4.51648,835000
4.51855,798967
4.52939,607816
4.53146,580225
4.5423,435459
4.54437,414806
4.55521,306988
4.55729,291783
4.56812,212858
4.5702,201858
4.58104,145091
4.58311,137274
4.59395,97169.9
4.59602,91716.2
4.60686,63898.4
4.60893,60165.4
4.61977,41230
4.62184,38724.7
4.63268,26085.7
4.63475,24438.5
4.64559,16168.2
4.64766,15108.2
4.6585,9810.23
4.66057,9143.27
4.67141,5823.64
4.67348,5413.58
4.68432,3381.29
4.68639,3135.11
4.69723,1917.21
4.6993,1773.12
4.71014,1067.38
4.71221,984.732
4.72305,588.612
4.72512,541.801
4.73596,319.934
4.73803,293.774
4.74887,195.556
4.75094,179.407
4.76178,101.755
4.76385,93.3791
4.77469,33.4096
4.77676,30.608
4.7876,27.2028
4.78967,25.6547
4.80051,16.4267
4.80258,14.9887
4.81342,1.69554
4.81549,1.45636
4.82633,0.169842
4.8284,0.158438
4.83924,0.0925593
4.84131,0.0836197
4.85215,9.27923e-05
4.85422,8.23713e-05
4.8759,4.94993e-05
4.88004,9.48431e-06
4.88832,6.43819e-06
4.90586,2.72447e-06
4.91,4.18399e-06
4.91,2.84801e-41
4.91877,2.94333e-41
4.92754,1.09204e-47
4.93168,1e-50
4.94922,1e-50
4.9575,1e-50
4.96627,1e-50
4.97041,1e-50
4.97918,1e-50
4.98332,1e-50
5.00086,1e-50
5.00914,1e-50
5.02668,1e-50
5.03496,1e-50
5.0525,1e-50
5.06078,1e-50
5.07832,1e-50
5.0866,1e-50
5.10414,1e-50
5.11242,1e-50
5.12996,1e-50
5.13824,1e-50
5.15578,1e-50
5.16406,1e-50
5.1816,1e-50
5.18988,1e-50
5.20742,1e-50
5.2157,1e-50
5.23324,1e-50
5.24152,1e-50
5.25906,1e-50
5.26734,1e-50
5.28488,1e-50
5.29316,1e-50
5.3107,1e-50
5.31898,1e-50
5.33652,1e-50
5.3448,1e-50
5.36234,1e-50
5.37063,1e-50
5.38816,1e-50
5.39645,1e-50
5.41398,1e-50
5.42227,1e-50
5.4398,1e-50
5.44809,1e-50
5.46562,1e-50
5.47391,1e-50
5.49145,1e-50
5.49973,1e-50
5.51727,1e-50
5.52555,1e-50
5.53432,1e-50
5.53846,1e-50
5.54284,1e-50
5.54491,1e-50
5.5493,7.36719e-41
5.55137,3.18287e-36
5.55356,1.15394e-31
5.55459,1.6349e-29
5.55679,1.87634e-29
5.55782,2.01051e-29
5.55892,6.55875e-44
5.55944,1e-50
5.55982,1e-50
5.56,1e-50
5.56,1e-50
5.56071,1e-50
5.56105,1e-50
5.56215,1e-50
5.56266,1e-50
5.56376,1e-50
5.56428,1e-50
5.56537,1e-50
5.56589,1e-50
5.56699,1e-50
5.5675,1e-50
5.5686,1e-50
5.56912,1e-50
5.57021,1e-50
5.57073,1e-50
5.57183,1e-50
5.57235,1e-50
5.57344,1e-50
5.57396,1e-50
5.57506,1e-50
5.57557,1e-50
5.57667,1e-50
5.57719,1e-50
5.57828,1e-50
5.5788,1e-50
5.5799,1e-50
5.58042,1e-50
5.58151,1e-50
5.58203,1e-50
5.58312,1e-50
5.58364,1e-50
5.58474,1e-50
5.58526,1e-50
5.58635,1e-50
5.58687,1e-50
5.58797,1e-50
5.58848,1e-50
5.58958,1e-50
5.5901,1e-50
5.59119,1e-50
5.59171,1e-50
5.59281,1e-50
5.59333,1e-50
5.59442,1e-50
5.59494,1e-50
5.59604,1e-50
5.59655,1e-50
5.59765,1e-50
5.59817,1e-50
5.59926,1e-50
5.59978,1e-50
5.60088,1e-50
5.60139,1e-50
5.60249,1e-50
5.60301,1e-50
5.6041,1e-50
5.60462,1e-50
5.60572,1e-50
5.60624,1e-50
5.60733,1e-50
5.60785,1e-50
5.60895,1e-50
5.60946,1e-50
5.60983,1e-50
5.61,1e-50
5.61,1e-50
5.61073,1e-50
5.61108,1e-50
5.61217,1e-50
5.61269,1e-50
5.61488,1e-50
5.61592,1e-50
5.6203,1e-50
5.62237,1e-50
5.62676,1e-50
5.62883,1e-50
5.6376,1e-50
5.64174,1e-50
5.65051,1e-50
5.65465,1e-50
5.67219,1e-50
5.68047,1e-50
5.69801,1e-50
5.70629,1e-50
5.72383,1e-50
5.73211,1e-50
5.74965,1e-50
5.75793,1e-50
5.77547,1e-50
5.78375,1e-50
5.80129,1e-50
5.80957,1e-50
5.82711,1e-50
5.83539,1e-50
5.85293,1e-50
5.86121,1e-50
5.87875,1e-50
5.88703,1e-50
5.90457,1e-50
5.91285,1e-50
5.93039,1e-50
5.93867,1e-50
5.95621,1e-50
5.96449,1e-50
5.98203,1e-50
5.99031,1e-50
6.00785,1e-50
6.01613,1e-50
6.03367,1e-50
6.04195,1e-50
6.05949,1e-50
6.06777,1e-50
6.08531,1e-50
6.09359,1e-50
6.11113,1e-50
6.11941,1e-50
6.13695,1e-50
6.14523,1e-50
6.16277,1e-50
6.17105,1e-50
6.18859,1e-50
6.19688,1e-50
6.21441,1e-50
6.2227,1e-50
6.24023,1e-50
6.24852,1e-50
6.26605,1e-50
6.27434,1e-50
6.29187,1e-50
6.30016,1e-50
6.3177,1e-50
6.32598,1e-50
6.34352,1e-50
6.3518,1e-50
6.36934,1e-50
6.37762,1e-50
6.39516,1e-50
6.40344,1e-50
6.42098,1e-50
6.42926,1e-50
6.4468,1e-50
6.45508,1e-50
6.47262,1e-50
6.4809,1e-50
6.49844,1e-50
6.50672,1e-50
6.52426,1e-50
6.53254,1e-50
6.55008,1e-50
6.55836,1e-50
6.5759,1e-50
6.58418,1e-50
6.60172,1e-50
6.61,1e-50



==> data/v3_images-4/x52_230-4.csv <==
"x","y"
0,2.04432e-07
0.000212348,2.30859e-07
0.00161377,4.05271e-07
0.00182612,5.0768e-07
0.00322754,1.18355e-06
0.00343989,1.4528e-06
0.00484131,3.22972e-06
0.00505366,3.90567e-06
0.00645508,8.36672e-06
0.00666743,1.00509e-05
0.00806885,2.11658e-05
0.0082812,2.53563e-05
0.00968262,5.3012e-05
0.00989496,6.34363e-05
0.0112964,0.000132233
0.0115087,0.000158163
0.0129102,0.000329297
0.0131225,0.000393799
0.0145239,0.000819494
0.0147363,0.000979943
0.0161377,0.00203886
0.01635,0.00243798
0.0177515,0.00507204
0.0179638,0.00606484
0.0193652,0.0126171
0.0195776,0.0150867
0.020979,0.0313854
0.0211914,0.0375286
0.0225928,0.0780716
0.0228051,0.0933528
0.0242065,0.194204
0.0244189,0.232216
0.0258203,0.483083
0.0260327,0.577638
0.0274341,1.20167
0.0276464,1.43688
0.0290479,2.98917
0.0292602,3.57425
0.0306616,7.43561
0.030874,8.89103
0.0322754,18.4964
0.0324877,22.1169
0.0338892,46.0113
0.0341015,55.0185
0.0355029,114.463
0.0357153,136.875
0.0371167,284.788
0.037329,340.58
0.0387305,708.788
0.0389428,847.826
0.0403442,1765.44
0.0405566,2112.89
0.041958,4405.99
0.0421704,5280.21
0.0435718,11049.8
0.0437841,13286.8
0.0451855,28050.6
0.0453979,34015.6
0.0467993,73382.8
0.0470117,90670.8
0.0484131,204766
0.0486219,217919
0.05,304722
0.05,737497
0.0500269,686348
0.0502392,670715
0.0516406,567546
0.0520653,544363
0.0548682,391358
0.0552929,355159
0.0580957,116269
0.0589451,102697
0.0645508,13124.2
0.0662496,11441.4
0.0774609,336.338
0.0808585,292.53
0.103281,3.4874
0.106679,3.02926
0.129102,0.0179051
0.132499,0.0155529
0.154922,9.16375e-05
0.158319,7.95702e-05
0.180742,2.50554e-07
0.18414,2.62149e-07
0.206563,3.40922e-07
0.20996,3.41143e-07
0.232383,3.42637e-07
0.23578,3.42587e-07
0.258203,3.42296e-07
0.261601,3.42244e-07
0.284023,3.41945e-07
0.287421,3.41892e-07
0.309844,3.41594e-07
0.313241,3.4154e-07
0.335664,3.41246e-07
0.339062,3.41191e-07
0.361484,3.40902e-07
0.364882,3.40847e-07
0.387305,3.40566e-07
0.390702,3.4051e-07
0.413125,3.40241e-07
0.416523,3.40184e-07
0.438945,3.39933e-07
0.442343,3.39874e-07
0.464766,3.39647e-07
0.468163,3.39587e-07
0.490586,3.39394e-07
0.493984,3.39332e-07
0.516406,3.39185e-07
0.519804,3.3912e-07
0.542227,3.39037e-07
0.545624,3.38968e-07
0.568047,3.38973e-07
0.571444,3.38898e-07
0.593867,3.39024e-07
0.597265,3.38941e-07
0.619688,3.39233e-07
0.623085,3.39139e-07
0.645508,3.3966e-07
0.648905,3.39549e-07
0.671328,3.40393e-07
0.674726,3.40297e-07
0.697148,3.4187e-07
0.700546,3.50195e-07
0.722969,4.08367e-07
0.726366,2.26105e-06
0.748789,1.45392e-05
0.752187,0.000376268
0.774609,0.00277307
0.778007,0.0732262
0.80043,0.540045
0.803827,7.27868
0.82625,52.0472
0.827949,315.317
0.83916,2055.61
0.84001,4861.59
0.845615,23383.7
0.84604,31472.7
0.848843,84850.9
0.848995,94544.3
0.85,191352
0.85,158513
0.85006,190178
0.850457,182433
0.850669,181180
0.85207,172909
0.852283,171239
0.853684,160219
0.853896,158846
0.855298,149786
0.85551,148631
0.856912,141010
0.857124,140022
0.858525,133499
0.858738,132641
0.860139,126983
0.860352,126230
0.861753,121266
0.861965,120600
0.863367,116204
0.863579,115609
0.86498,111683
0.865193,111148
0.866594,107615
0.866807,107130
0.868208,103928
0.86842,103485
0.869822,100562
0.870034,100155
0.871436,97468.4
0.871648,97091.4
0.873049,94603.8
0.873262,94252.2
0.874663,91931.7
0.874875,91601.1
0.876277,89419.3
0.876489,89105.8
0.877891,87036.9
0.878103,86736.9
0.879504,84756.9
0.879717,84467.3
0.881118,82556.1
0.881331,82274.6
0.882732,80416.6
0.882944,80140.1
0.884346,78314.6
0.884558,78038.7
0.885959,76217.3
0.886172,75937.1
0.887573,74087.7
0.887786,73797.4
0.889187,71881.1
0.889399,71573
0.890801,69539.8
0.891013,69203.6
0.892415,66985.2
0.892627,66606
0.894028,64103.2
0.894241,63657.8
0.895642,60718.1
0.895854,60168.4
0.897256,56540.7
0.897468,55943.5
0.89887,52002.1
0.899018,51587.5
0.9,44794.7
0.9,48851.6
0.900064,43853.4
0.900483,37641.6
0.900908,36456
0.903711,28631.6
0.90456,27645.7
0.910166,21138.8
0.911015,20156.7
0.916621,13676.6
0.91832,12957.5
0.929531,8211.39
0.932929,7817.18
0.955352,5211.3
0.958749,4864.98
0.981172,2583.39
0.987967,2438.7
1.03281,1480.63
1.03961,1384.29
1.08445,750.482
1.09125,704.084
1.13609,398.746
1.14289,374.745
1.18773,216.773
1.19453,203.912
1.23937,119.256
1.24617,112.236
1.29102,66.0268
1.29781,62.1572
1.34266,36.6834
1.34945,34.5385
1.3943,20.4188
1.40109,19.2263
1.44594,11.376
1.45273,10.7117
1.49758,6.33846
1.50437,5.96773
1.54922,3.52709
1.55601,3.31949
1.60086,1.95273
1.60765,1.83538
1.6525,1.06269
1.6593,0.994421
1.70414,0.544861
1.71094,0.501772
1.75578,0.217823
1.76258,0.193214
1.80742,0.033012
1.81422,0.0674942
1.85906,0.295388
1.86586,0.343422
1.9107,0.661279
1.9175,0.739691
1.96234,1.25885
1.96914,1.39512
2.01398,2.29754
2.02078,2.53947
2.06562,4.14174
2.07242,4.57431
2.11727,7.43934
2.12406,8.21489
2.16891,13.3519
2.1757,14.7448
2.22055,23.9715
2.22734,26.4788
2.27219,43.0872
2.27898,47.6166
2.32383,77.6201
2.33062,85.8555
2.37547,140.406
2.38226,155.557
2.42711,255.902
2.4339,284.399
2.47875,473.056
2.48555,528.984
2.53039,898.975
2.53719,1013.64
2.58203,1775.91
2.58883,1955.84
2.63367,3273.9
2.63895,3790.16
2.64422,4519.84
2.65949,6146.44
2.66477,7815.19
2.6724,10181.4
2.67768,11647.1
2.68531,13864.3
2.68795,16270.8
2.69177,19795.7
2.69309,22399.8
2.695,26192.8
2.69631,28170.6
2.69822,31046.8
2.69888,32932
2.69984,35670.8
2.6999,36844.2
2.7,38548.2
2.7,41601.4
2.70059,42453.2
2.70145,43690.1
2.70211,45049.9
2.70306,47024.3
2.70372,48057.5
2.70468,49557.8
2.70534,50334.8
2.70629,51463.2
2.70695,52072.4
2.70791,52957.1
2.70856,53451.3
2.70952,54169.1
2.71018,54581.4
2.71113,55180.4
2.71179,55532.6
2.71275,56044.3
2.71341,56350.9
2.71436,56796.3
2.71502,57067.5
2.71597,57461.5
2.71663,57704.5
2.71759,58057.5
2.71825,58277.5
2.7192,58597.2
2.71986,58797.7
2.72082,59089
2.72147,59272.5
2.72243,59539.1
2.72309,59708.1
2.72404,59953.7
2.7247,60110.3
2.72566,60337.9
2.72632,60483.9
2.72727,60696.1
2.72793,60833
2.72888,61032
2.72954,61161.2
2.7305,61348.9
2.73116,61471.7
2.73211,61649.9
2.73277,61767.3
2.73373,61937.6
2.73438,62050.6
2.73534,62214.5
2.736,62324
2.73695,62482.9
2.73761,62589.7
2.73857,62744.7
2.73923,62849.7
2.74018,63001.9
2.74084,63105.5
2.74179,63255.9
2.74245,63358.8
2.74341,63508.1
2.74407,63610.8
2.74502,63759.7
2.74568,63862.4
2.74664,64011.4
2.74729,64114.5
2.74825,64264
2.74891,64320.1
2.74986,64401.4
2.74992,64453.2
2.75,63461.2
2.75,64528.3
2.7506,62980.2
2.75148,62283.7
2.75214,60879.7
2.75309,58846.9
2.75441,56431.4
2.75632,52933.7
2.75896,50076.6
2.76277,45939.7
2.76541,42156.1
2.76923,36678.7
2.77187,33028.6
2.77568,27747.9
2.77832,24360.3
2.78214,19467.6
2.78478,16453.2
2.78859,12114.1
2.79123,9474.13
2.79505,5695.89
2.79769,3598.62
2.8015,342.917
2.80414,2732.56
2.80796,6020.61
2.8106,8698.36
2.81441,12479.4
2.81705,15538.4
2.82087,19880.3
2.82351,23303.7
2.82732,28198.2
2.82996,31868.5
2.83378,37149.6
2.83642,40941.1
2.84023,46417.9
2.84287,50252.7
2.84669,55801.6
2.84933,59647.7
2.85314,65216.1
2.85578,69064.5
2.8596,74636.9
2.86224,78485.8
2.86605,84059
2.86869,87908.1
2.87251,93481.7
2.87515,97331.1
2.87896,102905
2.8816,106754
2.88542,112329
2.88806,116178
2.89188,121753
2.89451,125603
2.89833,131177
2.90097,135028
2.90479,140603
2.90742,144453
2.91124,150028
2.91388,153879
2.9177,159455
2.92033,163305
2.92415,168881
2.92679,172732
2.93061,178308
2.93324,182160
2.93706,187736
2.9397,191588
2.94352,197164
2.94615,201016
2.94997,206593
2.95261,209565
2.95643,213867
2.95789,215811
2.96,218626
2.96,221292
2.96118,221338
2.96288,221403
2.96552,221519
2.96934,221685
2.97461,221785
2.98225,221929
2.98752,222094
2.99516,222331
3.00043,222497
3.00807,222736
3.01334,222904
3.02098,223145
3.02625,223313
3.03389,223556
3.03916,223726
3.0468,223971
3.05207,224142
3.05971,224389
3.06498,224561
3.07262,224810
3.07789,224984
3.08553,225234
3.0908,225410
3.09844,225662
3.10371,225839
3.11135,226093
3.11662,226271
3.12426,226527
3.12953,226707
3.13717,226965
3.14244,227147
3.15008,227407
3.15535,227590
3.16299,227852
3.16826,228036
3.1759,228301
3.18117,228487
3.18881,228753
3.19408,228941
3.20172,229209
3.20699,229399
3.21463,229670
3.2199,229860
3.22754,230134
3.23281,230326
3.24045,230602
3.24572,230796
3.25336,231074
3.25863,231271
3.26627,231551
3.27154,231749
3.27918,232032
3.28445,232232
3.29209,232518
3.29736,232720
3.305,233008
3.31027,233212
3.31791,233503
3.32318,233709
3.33082,234003
3.33609,234211
3.34373,234508
3.349,234719
3.35664,235019
3.36191,235231
3.36955,235535
3.37482,235750
3.38246,236056
3.38773,236274
3.39537,236583
3.40064,236803
3.40828,237117
3.41355,237339
3.42119,237656
3.42647,237881
3.4341,238202
3.43938,238430
3.44701,238755
3.45229,238986
3.45992,239315
3.4652,239549
3.47283,239882
3.47811,240119
3.48574,240456
3.49102,240696
3.49865,241038
3.50393,241282
3.51156,241629
3.51684,241876
3.52447,242228
3.52975,242479
3.53738,242836
3.54266,243090
3.55029,243453
3.55557,243712
3.5632,244079
3.56848,244343
3.57611,244716
3.58139,244984
3.58902,245363
3.5943,245636
3.60193,246022
3.60721,246299
3.61484,246692
3.62012,246974
3.62775,247374
3.63303,247661
3.64066,248068
3.64594,248361
3.65357,248776
3.65885,249075
3.66648,249498
3.67176,249803
3.67939,250234
3.68467,250546
3.6923,250986
3.69758,251304
3.70521,251754
3.71049,252079
3.71813,252538
3.7234,252871
3.73104,253341
3.73631,253681
3.74395,254162
3.74922,254511
3.75686,255002
3.76213,255360
3.76977,255864
3.77504,256230
3.78268,256747
3.78795,257123
3.79559,257653
3.80086,258039
3.8085,258583
3.81377,258980
3.82141,259539
3.82668,259947
3.83432,260521
3.83959,260942
3.84723,261532
3.8525,261965
3.86014,262573
3.86541,263020
3.87305,263646
3.87832,264107
3.88596,264752
3.89123,265228
3.89887,265894
3.90414,266385
3.91178,267073
3.91705,267581
3.92469,268292
3.92996,268818
3.9376,269553
3.94287,270098
3.95051,270859
3.95578,271424
3.96342,272212
3.96869,272799
3.97633,273616
3.9816,274226
3.98924,275074
3.99451,275707
4.00215,276588
4.00742,277248
4.01506,278163
4.02033,278850
4.02797,279803
4.03324,280519
4.04088,281511
4.04615,282259
4.05379,283294
4.05906,284075
4.0667,285154
4.07197,285972
4.07961,287100
4.08488,287956
4.09252,289135
4.09779,290033
4.10543,291267
4.1107,292209
4.11834,293503
4.12361,294493
4.13125,295850
4.13652,296893
4.14416,298317
4.14943,299416
4.15707,300914
4.16234,302074
4.16998,303650
4.17525,304875
4.18289,306535
4.18816,307833
4.1958,309582
4.20107,310957
4.20871,312803
4.21398,314261
4.22162,316208
4.22689,317756
4.23453,319811
4.2398,321454
4.24744,323621
4.25272,325364
4.26035,327645
4.26563,329492
4.27326,331885
4.27854,333834
4.28617,336334
4.29145,338377
4.29908,340971
4.30436,343088
4.31199,345752
4.31727,347904
4.3249,350599
4.33018,352721
4.33781,355389
4.34309,357371
4.35072,359930
4.356,361445
4.36363,363790
4.36891,364706
4.37654,366768
4.38182,367236
4.38945,368999
4.39473,369577
4.40236,370465
4.41,370821
4.41,71329.1
4.41527,57394.9
4.42055,45557.1
4.42818,25536.1
4.43346,22093.1
4.44109,3290.95
4.45164,3115.67
4.46691,287.343
4.47746,276.751
4.49273,61.9093
4.49801,60.7065
4.50564,2.43154
4.51092,2.39341
4.51855,0.327414
4.52383,0.323664
4.53146,0.0814446
4.53674,0.0809231
4.54437,0.0285778
4.54965,0.0284632
4.55729,0.0137412
4.56256,0.0136923
4.5702,0.00635894
4.57547,0.00633293
4.58311,0.00220118
4.58838,0.00219086
4.59602,0.000601327
4.60129,0.000598335
4.60893,0.00016864
4.6142,0.00016787
4.62184,6.16548e-05
4.62711,6.14267e-05
4.63475,2.91516e-05
4.64002,2.90497e-05
4.64766,1.36273e-05
4.65293,1.35727e-05
4.66057,4.91954e-06
4.66584,4.8972e-06
4.67348,1.43837e-06
4.67875,1.43174e-06
4.68639,4.75026e-07
4.69166,4.73267e-07
4.6993,2.28277e-07
4.70457,2.2777e-07
4.71221,1.58422e-07
4.71748,1.58051e-07
4.72512,1.00325e-07
4.73039,1.00006e-07
4.73803,4.3638e-08
4.7433,4.35198e-08
4.75094,1.42586e-08
4.75621,1.42649e-08
4.76385,4.73661e-09
4.76912,4.74791e-09
4.77676,1.65225e-09
4.78203,1.65791e-09
4.78967,5.44817e-10
4.79494,5.4774e-10
4.80258,2.91543e-10
4.80785,2.93495e-10
4.81549,3.1511e-10
4.82076,3.16705e-10
4.8284,3.36286e-10
4.83367,3.37705e-10
4.84131,3.45253e-10
4.84658,3.46744e-10
4.85422,3.46248e-10
4.86477,3.48196e-10
4.88004,2.33883e-10
4.89059,2.34809e-10
4.90586,4.65784e-10
4.91113,4.67685e-10
4.91877,3.39227e-10
4.92404,3.40608e-10
4.93168,3.42565e-10
4.94223,3.43762e-10
4.9575,3.67083e-10
4.96277,3.67769e-10
4.97041,3.71475e-10
4.97568,3.72098e-10
4.98332,3.73035e-10
4.99387,3.73688e-10
5.00914,3.74476e-10
5.01969,3.75016e-10
5.03496,3.75622e-10
5.04551,3.75953e-10
5.06078,3.76227e-10
5.07133,3.76376e-10
5.0866,3.76369e-10
5.09715,3.76362e-10
5.11242,3.7612e-10
5.12297,3.75981e-10
5.13824,3.75548e-10
5.14879,3.75298e-10
5.16406,3.74709e-10
5.17461,3.74367e-10
5.18988,3.73655e-10
5.20043,3.73238e-10
5.2157,3.7243e-10
5.22625,3.71953e-10
5.24152,3.71071e-10
5.25207,3.70546e-10
5.26734,3.69611e-10
5.27789,3.69044e-10
5.29316,3.68065e-10
5.30371,3.6725e-10
5.31898,3.65905e-10
5.32953,3.52988e-10
5.3448,3.32748e-10
5.35535,1.0352e-09
5.37063,2.10692e-09
5.38117,5.48052e-08
5.39645,1.34071e-07
5.40699,3.10517e-06
5.42227,7.57403e-06
5.43281,0.000175063
5.44809,0.000426985
5.45863,0.00986882
5.47391,0.0240704
5.48445,0.556332
5.49973,1.35691
5.51027,15.1017
5.52555,37.0161
5.53082,221.543
5.53846,497.612
5.54109,1886.44
5.54491,3896.55
5.54755,7664.58
5.55137,13168.5
5.55269,25909.8
5.55459,44320.1
5.55591,59918
5.55782,82533.4
5.55848,103870
5.55944,134727
5.55967,147459
5.56,148752
5.56,165888
5.56043,135722
5.56105,116856
5.56171,100635
5.56266,77140.6
5.56332,64722.2
5.56428,46741.7
5.56494,39256.3
5.56589,28418.4
5.56655,23882.3
5.5675,17314.6
5.56816,14556.7
5.56912,10563.5
5.56978,8883.31
5.57073,6450.63
5.57139,5425.98
5.57235,3942.4
5.57301,3317.38
5.57396,2412.42
5.57462,2031.58
5.57557,1480.15
5.57623,1248.98
5.57719,914.264
5.57785,775.486
5.5788,574.553
5.57946,493.819
5.58042,376.928
5.58107,334.264
5.58203,272.496
5.58269,257.35
5.58364,235.426
5.5843,244.051
5.58526,256.547
5.58592,291.071
5.58687,341.073
5.58753,410.024
5.58848,509.88
5.58914,630.286
5.5901,804.658
5.59076,1006.24
5.59171,1298.17
5.59237,1630.65
5.59333,2112.15
5.59398,2657.42
5.59494,3447.08
5.5956,4339.18
5.59655,5631.11
5.59721,7088.53
5.59817,9199.15
5.59883,11576.7
5.59978,15020
5.60044,18891
5.60139,24497.1
5.60205,30780
5.60301,39878.8
5.60367,50023.3
5.60462,64714.3
5.60528,80950.8
5.60624,104464
5.60689,130059
5.60785,167125
5.60851,190596
5.60946,224586
5.60968,248223
5.61,282437
5.61,144728
5.61044,136487
5.61108,124553
5.61174,108320
5.61269,84821.5
5.61401,69222
5.61592,46653.2
5.61855,38146.8
5.62237,25768.9
5.62501,19262.7
5.62883,9898.21
5.6341,7650.23
5.64174,4345.97
5.64701,2969.74
5.65465,1007.97
5.6652,704.779
5.68047,255.646
5.69102,166.182
5.70629,40.2156
5.71684,26.1497
5.73211,6.34407
5.74266,4.12534
5.75793,1.00123
5.76848,0.65107
5.78375,0.158026
5.7943,0.10276
5.80957,0.0249419
5.82012,0.016219
5.83539,0.00393668
5.84594,0.00255991
5.86121,0.000621342
5.87176,0.000404041
5.88703,9.8069e-05
5.89758,6.37715e-05
5.91285,1.54786e-05
5.9234,1.00653e-05
5.93867,2.44306e-06
5.94922,1.58865e-06
5.96449,3.85598e-07
5.97504,2.50744e-07
5.99031,6.08606e-08
6.00086,3.95759e-08
6.01613,9.60588e-09
6.02668,6.24643e-09
6.04195,1.51614e-09
6.0525,9.859e-10
6.06777,2.39298e-10
6.07832,1.55609e-10
6.09359,3.77694e-11
6.10414,2.45604e-11
6.11941,5.9613e-12
6.12996,3.87647e-12
6.14523,9.40897e-13
6.15578,6.11839e-13
6.17105,1.48506e-13
6.1816,9.65691e-14
6.19688,2.34393e-14
6.20742,1.52419e-14
6.2227,3.69952e-15
6.23324,2.40569e-15
6.24852,5.83911e-16
6.25906,3.79701e-16
6.27434,9.21611e-17
6.28488,5.99297e-17
6.30016,1.45462e-17
6.3107,9.45896e-18
6.32598,2.29588e-18
6.33652,1.49295e-18
6.3518,3.62369e-19
6.36234,2.35638e-19
6.37762,5.71942e-20
6.38816,3.71917e-20
6.40344,9.02719e-21
6.41398,5.87013e-21
6.42926,1.4248e-21
6.43981,9.26507e-22
6.45508,2.24882e-22
6.46563,1.46234e-22
6.4809,3.54939e-23
6.49145,2.30807e-23
6.50672,5.60227e-24
6.51727,3.64302e-24
6.53254,8.84244e-25
6.54309,5.74905e-25
6.55836,1.39364e-25
6.56891,9.0454e-26
6.58418,2.15205e-26
6.59473,1.47656e-26
6.61,5.2684e-27

"x","y"
0,1e-50
0.000212348,1e-50
0.00161377,1e-50
0.00182612,1e-50
0.00322754,1e-50
0.00343989,1e-50
0.00484131,1e-50
0.00505366,1e-50
0.00645508,1e-50
0.00666743,1e-50
0.00806885,1e-50
0.0082812,1e-50
0.00968262,1e-50
0.00989496,1e-50
0.0112964,1e-50
0.0115087,1e-50
0.0129102,1e-50
0.0131225,1e-50
0.0145239,1e-50
0.0147363,1e-50
0.0161377,1e-50
0.01635,1e-50
0.0177515,1e-50
0.0179638,1e-50
0.0193652,1e-50
0.0195776,1e-50
0.020979,1e-50
0.0211914,1e-50
0.0225928,1e-50
0.0228051,1e-50
0.0242065,1e-50
0.0244189,1e-50
0.0258203,1e-50
0.0260327,1e-50
0.0274341,1e-50
0.0276464,1e-50
0.0290479,1e-50
0.0292602,1e-50
0.0306616,1e-50
0.030874,1e-50
0.0322754,1e-50
0.0324877,1e-50
0.0338892,1e-50
0.0341015,1e-50
0.0355029,1e-50
0.0357153,1e-50
0.0371167,1e-50
0.037329,1e-50
0.0387305,1e-50
0.0389428,1e-50
0.0403442,1e-50
0.0405566,1e-50
0.041958,1e-50
0.0421704,1e-50
0.0435718,1e-50
0.0437841,1e-50
0.0451855,1e-50
0.0453979,1e-50
0.0467993,1e-50
0.0470117,1e-50
0.0484131,1e-50
0.0486219,1e-50
0.05,1e-50
0.05,1.55535e+18
0.0500269,4.41891e+16
0.0502392,2.13528e+16
0.0516406,1.75762e+14
0.0520653,3.90304e+13
0.0548682,1.89565e+09
0.0552929,30.0344
0.0580957,1e-50
0.0589451,1e-50
0.0645508,1e-50
0.0662496,1e-50
0.0774609,1e-50
0.0808585,1e-50
0.103281,1e-50
0.106679,1e-50
0.129102,1e-50
0.132499,1e-50
0.154922,1e-50
0.158319,1e-50
0.180742,1e-50
0.18414,1e-50
0.206563,1e-50
0.20996,1e-50
0.232383,1e-50
0.23578,1e-50
0.258203,1e-50
0.261601,1e-50
0.284023,1e-50
0.287421,1e-50
0.309844,1e-50
0.313241,1e-50
0.335664,1e-50
0.339062,1e-50
0.361484,1e-50
0.364882,1e-50
0.387305,1e-50
0.390702,1e-50
0.413125,1e-50
0.416523,1e-50
0.438945,1e-50
0.442343,1e-50
0.464766,1e-50
0.468163,1e-50
0.490586,1e-50
0.493984,1e-50
0.516406,1e-50
0.519804,1e-50
0.542227,1e-50
0.545624,1e-50
0.568047,1e-50
0.571444,1e-50
0.593867,1e-50
0.597265,1e-50
0.619688,1e-50
0.623085,1e-50
0.645508,1e-50
0.648905,1e-50
0.671328,1e-50
0.674726,1e-50
0.697148,1e-50
0.700546,1e-50
0.722969,1e-50
0.726366,1e-50
0.748789,1e-50
0.752187,1e-50
0.774609,1e-50
0.778007,1e-50
0.80043,1e-50
0.803827,1e-50
0.82625,1e-50
0.827949,1e-50
0.83916,1e-50
0.84001,1.39143e-44
0.845615,0.000490221
0.84604,0.000544427
0.848843,0.0010825
0.848995,7.00517e-10
0.85,1e-50
0.85,1e-50
0.85006,1e-50
0.850457,1e-50
0.850669,1e-50
0.85207,1e-50
0.852283,1e-50
0.853684,1e-50
0.853896,1e-50
0.855298,1e-50
0.85551,1e-50
0.856912,1e-50
0.857124,1e-50
0.858525,1e-50
0.858738,1e-50
0.860139,1e-50
0.860352,1e-50
0.861753,1e-50
0.861965,1e-50
0.863367,1e-50
0.863579,1e-50
0.86498,1e-50
0.865193,1e-50
0.866594,1e-50
0.866807,1e-50
0.868208,1e-50
0.86842,1e-50
0.869822,1e-50
0.870034,1e-50
0.871436,1e-50
0.871648,1e-50
0.873049,1e-50
0.873262,1e-50
0.874663,1e-50
0.874875,1e-50
0.876277,1e-50
0.876489,1e-50
0.877891,1e-50
0.878103,1e-50
0.879504,1e-50
0.879717,1e-50
0.881118,1e-50
0.881331,1e-50
0.882732,1e-50
0.882944,1e-50
0.884346,1e-50
0.884558,1e-50
0.885959,1e-50
0.886172,1e-50
0.887573,1e-50
0.887786,1e-50
0.889187,1e-50
0.889399,1e-50
0.890801,1e-50
0.891013,1e-50
0.892415,1e-50
0.892627,1e-50
0.894028,1e-50
0.894241,1e-50
0.895642,1e-50
0.895854,1e-50
0.897256,1e-50
0.897468,1e-50
0.89887,1e-50
0.899018,1e-50
0.9,1e-50
0.9,1e-50
0.900064,1e-50
0.900483,1e-50
0.900908,1e-50
0.903711,1e-50
0.90456,1e-50
0.910166,1e-50
0.911015,1e-50
0.916621,1e-50
0.91832,1e-50
0.929531,1e-50
0.932929,1e-50
0.955352,1e-50
0.958749,1e-50
0.981172,1e-50
0.987967,1e-50
1.03281,1e-50
1.03961,1e-50
1.08445,1e-50
1.09125,1e-50
1.13609,1e-50
1.14289,1e-50
1.18773,1e-50
1.19453,1e-50
1.23937,1e-50
1.24617,1e-50
1.29102,1e-50
1.29781,1e-50
1.34266,1e-50
1.34945,1e-50
1.3943,1e-50
1.40109,1e-50
1.44594,1e-50
1.45273,1e-50
1.49758,1e-50
1.50437,1e-50
1.54922,1e-50
1.55601,1e-50
1.60086,1e-50
1.60765,1e-50
1.6525,1e-50
1.6593,1e-50
1.70414,1e-50
1.71094,1e-50
1.75578,1e-50
1.76258,1e-50
1.80742,1e-50
1.81422,1e-50
1.85906,1e-50
1.86586,1e-50
1.9107,1e-50
1.9175,1e-50
1.96234,1e-50
1.96914,1e-50
2.01398,1e-50
2.02078,1e-50
2.06562,1e-50
2.07242,1e-50
2.11727,1e-50
2.12406,1e-50
2.16891,1e-50
2.1757,1e-50
2.22055,1e-50
2.22734,1e-50
2.27219,1e-50
2.27898,1e-50
2.32383,1e-50
2.33062,1e-50
2.37547,1e-50
2.38226,1e-50
2.42711,1e-50
2.4339,1e-50
2.47875,1e-50
2.48555,1e-50
2.53039,1e-50
2.53719,1e-50
2.58203,1e-50
2.58883,1e-50
2.63367,1e-50
2.63895,1e-50
2.64422,1e-50
2.65949,1e-50
2.66477,1e-50
2.6724,1e-50
2.67768,1e-50
2.68531,1e-50
2.68795,1e-50
2.69177,1e-50
2.69309,1e-50
2.695,1e-50
2.69631,1e-50
2.69822,1e-50
2.69888,1e-50
2.69984,1e-50
2.6999,1e-50
2.7,1e-50
2.7,1e-50
2.70059,1e-50
2.70145,1e-50
2.70211,1e-50
2.70306,1e-50
2.70372,1e-50
2.70468,1e-50
2.70534,1e-50
2.70629,1e-50
2.70695,1e-50
2.70791,1e-50
2.70856,1e-50
2.70952,1e-50
2.71018,1e-50
2.71113,1e-50
2.71179,1e-50
2.71275,1e-50
2.71341,1e-50
2.71436,1e-50
2.71502,1e-50
2.71597,1e-50
2.71663,1e-50
2.71759,1e-50
2.71825,1e-50
2.7192,1e-50
2.71986,1e-50
2.72082,1e-50
2.72147,1e-50
2.72243,1e-50
2.72309,1e-50
2.72404,1e-50
2.7247,1e-50
2.72566,1e-50
2.72632,1e-50
2.72727,1e-50
2.72793,1e-50
2.72888,1e-50
2.72954,1e-50
2.7305,1e-50
2.73116,1e-50
2.73211,1e-50
2.73277,1e-50
2.73373,1e-50
2.73438,1e-50
2.73534,1e-50
2.736,1e-50
2.73695,1e-50
2.73761,1e-50
2.73857,1e-50
2.73923,1e-50
2.74018,1e-50
2.74084,1e-50
2.74179,1e-50
2.74245,1e-50
2.74341,1e-50
2.74407,1e-50
2.74502,1e-50
2.74568,1e-50
2.74664,1e-50
2.74729,1e-50
2.74825,1e-50
2.74891,1e-50
2.74986,1e-50
2.74992,1e-50
2.75,1e-50
2.75,1e-50
2.7506,1e-50
2.75148,1e-50
2.75214,1e-50
2.75309,1e-50
2.75441,1e-50
2.75632,1e-50
2.75896,1e-50
2.76277,1e-50
2.76541,1e-50
2.76923,1e-50
2.77187,1e-50
2.77568,1e-50
2.77832,1e-50
2.78214,1e-50
2.78478,1e-50
2.78859,1e-50
2.79123,1e-50
2.79505,1e-50
2.79769,1e-50
2.8015,1e-50
2.80414,1e-50
2.80796,1e-50
2.8106,1e-50
2.81441,1e-50
2.81705,1e-50
2.82087,1e-50
2.82351,1e-50
2.82732,1e-50
2.82996,1e-50
2.83378,1e-50
2.83642,1e-50
2.84023,1e-50
2.84287,1e-50
2.84669,1e-50
2.84933,1e-50
2.85314,1e-50
2.85578,1e-50
2.8596,1e-50
2.86224,1e-50
2.86605,1e-50
2.86869,1e-50
2.87251,1e-50
2.87515,1e-50
2.87896,1e-50
2.8816,1e-50
2.88542,1e-50
2.88806,1e-50
2.89188,1e-50
2.89451,3.47782e-30
2.89833,0.193199
2.90097,10.5153
2.90479,49016.6
2.90742,71250
2.91124,104943
2.91388,182690
2.9177,333767
2.92033,619073
2.92415,1.51932e+06
2.92679,2.63829e+06
2.93061,5.90996e+06
2.93324,9.76159e+06
2.93706,2.03417e+07
2.9397,3.20568e+07
2.94352,6.23241e+07
2.94615,9.43755e+07
2.94997,1.73059e+08
2.95261,2.30143e+08
2.95643,3.48635e+08
2.95789,4.13158e+08
2.96,5.2792e+08
2.96,4402.27
2.96118,731611
2.96288,1.41557e+09
2.96552,1.29386e+09
2.96934,1.12882e+09
2.97461,9.21525e+08
2.98225,6.84015e+08
2.98752,7.06833e+08
2.99516,7.41502e+08
3.00043,7.5267e+08
3.00807,7.69171e+08
3.01334,7.81914e+08
3.02098,8.00788e+08
3.02625,8.14095e+08
3.03389,8.33788e+08
3.03916,8.47772e+08
3.0468,8.68458e+08
3.05207,8.83151e+08
3.05971,9.04875e+08
3.06498,9.20318e+08
3.07262,9.4314e+08
3.07789,9.59375e+08
3.08553,9.83356e+08
3.0908,1.00043e+09
3.09844,1.02564e+09
3.10371,1.0436e+09
3.11135,1.07011e+09
3.11662,1.08901e+09
3.12426,1.11688e+09
3.12953,1.13678e+09
3.13717,1.16611e+09
3.14244,1.18707e+09
3.15008,1.21794e+09
3.15535,1.24001e+09
3.16299,1.27252e+09
3.16826,1.29578e+09
3.1759,1.33001e+09
3.18117,1.35454e+09
3.18881,1.39061e+09
3.19408,1.41647e+09
3.20172,1.45449e+09
3.20699,1.48178e+09
3.21463,1.52187e+09
3.2199,1.55067e+09
3.22754,1.59297e+09
3.23281,1.62338e+09
3.24045,1.66802e+09
3.24572,1.70014e+09
3.25336,1.74727e+09
3.25863,1.78122e+09
3.26627,1.831e+09
3.27154,1.8669e+09
3.27918,1.9195e+09
3.28445,1.95748e+09
3.29209,2.01309e+09
3.29736,2.05329e+09
3.305,2.11211e+09
3.31027,2.15468e+09
3.31791,2.21692e+09
3.32318,2.26202e+09
3.33082,2.32793e+09
3.33609,2.37574e+09
3.34373,2.44555e+09
3.349,2.49626e+09
3.35664,2.57026e+09
3.36191,2.62407e+09
3.36955,2.70255e+09
3.37482,2.75969e+09
3.38246,2.84296e+09
3.38773,2.90367e+09
3.39537,2.99207e+09
3.40064,3.05663e+09
3.40828,3.15054e+09
3.41355,3.21921e+09
3.42119,3.31904e+09
3.42647,3.39215e+09
3.4341,3.49833e+09
3.43938,3.57621e+09
3.44701,3.68923e+09
3.45229,3.77225e+09
3.45992,3.89263e+09
3.4652,3.98119e+09
3.47283,4.10949e+09
3.47811,4.20403e+09
3.48574,4.34087e+09
3.49102,4.44188e+09
3.49865,4.58794e+09
3.50393,4.69594e+09
3.51156,4.85196e+09
3.51684,4.96753e+09
3.52447,5.13432e+09
3.52975,5.25808e+09
3.53738,5.43653e+09
3.54266,5.56918e+09
3.55029,5.76026e+09
3.55557,5.90257e+09
3.5632,6.10735e+09
3.56848,6.26016e+09
3.57611,6.47982e+09
3.58139,6.64405e+09
3.58902,6.87988e+09
3.5943,7.05657e+09
3.60193,7.31e+09
3.60721,7.50026e+09
3.61484,7.77287e+09
3.62012,7.97797e+09
3.62775,8.27151e+09
3.63303,8.49283e+09
3.64066,8.80923e+09
3.64594,9.04831e+09
3.65357,9.38971e+09
3.65885,9.64827e+09
3.66648,1.00171e+10
3.67176,1.0297e+10
3.67939,1.06958e+10
3.68467,1.09993e+10
3.6923,1.14311e+10
3.69758,1.17605e+10
3.70521,1.22286e+10
3.71049,1.25865e+10
3.71813,1.30946e+10
3.7234,1.3484e+10
3.73104,1.40362e+10
3.73631,1.44605e+10
3.74395,1.50615e+10
3.74922,1.55244e+10
3.75686,1.61793e+10
3.76213,1.66851e+10
3.76977,1.73999e+10
3.77504,1.79533e+10
3.78268,1.87346e+10
3.78795,1.93411e+10
3.79559,2.01963e+10
3.80086,2.0862e+10
3.8085,2.17997e+10
3.81377,2.25316e+10
3.82141,2.35613e+10
3.82668,2.43674e+10
3.83432,2.55002e+10
3.83959,2.63895e+10
3.84723,2.76378e+10
3.8525,2.86206e+10
3.86014,2.99988e+10
3.86541,3.10871e+10
3.87305,3.26116e+10
3.87832,3.3819e+10
3.88596,3.55086e+10
3.89123,3.68508e+10
3.89887,3.87273e+10
3.90414,4.02225e+10
3.91178,4.2311e+10
3.91705,4.39802e+10
3.92469,4.63098e+10
3.92996,4.81775e+10
3.9376,5.0782e+10
3.94287,5.28767e+10
3.95051,5.57956e+10
3.95578,5.81506e+10
3.96342,6.143e+10
3.96869,6.40845e+10
3.97633,6.77786e+10
3.9816,7.07786e+10
3.98924,7.49513e+10
3.99451,7.83512e+10
4.00215,8.30779e+10
4.00742,8.69425e+10
4.01506,9.2313e+10
4.02033,9.6719e+10
4.02797,1.0284e+11
4.03324,1.0788e+11
4.04088,1.1488e+11
4.04615,1.20664e+11
4.05379,1.28699e+11
4.05906,1.35361e+11
4.0667,1.44616e+11
4.07197,1.52319e+11
4.07961,1.63023e+11
4.08488,1.71966e+11
4.09252,1.84397e+11
4.09779,1.94825e+11
4.10543,2.09327e+11
4.1107,2.21542e+11
4.11834,2.38544e+11
4.12361,2.52924e+11
4.13125,2.72959e+11
4.13652,2.89978e+11
4.14416,3.13719e+11
4.14943,3.33979e+11
4.15707,3.62279e+11
4.16234,3.86548e+11
4.16998,4.20503e+11
4.17525,4.49772e+11
4.18289,4.90795e+11
4.18816,5.26351e+11
4.1958,5.76288e+11
4.20107,6.19821e+11
4.20871,6.81098e+11
4.21398,7.3485e+11
4.22162,8.10684e+11
4.22689,8.77649e+11
4.23453,9.72346e+11
4.2398,1.05655e+12
4.24744,1.1759e+12
4.25272,1.28279e+12
4.26035,1.43462e+12
4.26563,1.57156e+12
4.27326,1.76646e+12
4.27854,1.94335e+12
4.28617,2.19556e+12
4.29145,2.42551e+12
4.29908,2.75387e+12
4.30436,3.05366e+12
4.31199,3.48241e+12
4.31727,3.87143e+12
4.3249,4.42983e+12
4.33018,4.93395e+12
4.33781,5.65254e+12
4.34309,6.44367e+12
4.35072,7.40282e+12
4.356,7.10801e+12
4.36363,8.40101e+12
4.36891,6.49673e+12
4.37654,6.29547e+12
4.38182,3.15046e+12
4.38945,2.16817e+12
4.39473,1.17385e+12
4.40236,4.55287e+11
4.41,2.399e+11
4.41,1e-50
4.41527,1e-50
4.42055,1e-50
4.42818,1e-50
4.43346,1e-50
4.44109,1e-50
4.45164,1e-50
4.46691,1e-50
4.47746,1e-50
4.49273,1e-50
4.49801,1e-50
4.50564,1e-50
4.51092,1e-50
4.51855,1e-50
4.52383,1e-50
4.53146,1e-50
4.53674,1e-50
4.54437,1e-50
4.54965,1e-50
4.55729,1e-50
4.56256,1e-50
4.5702,1e-50
4.57547,1e-50
4.58311,1e-50
4.58838,1e-50
4.59602,1e-50
4.60129,1e-50
4.60893,1e-50
4.6142,1e-50
4.62184,1e-50
4.62711,1e-50
4.63475,1e-50
4.64002,1e-50
4.64766,1e-50
4.65293,1e-50
4.66057,1e-50
4.66584,1e-50
4.67348,1e-50
4.67875,1e-50
4.68639,1e-50
4.69166,1e-50
4.6993,1e-50
4.70457,1e-50
4.71221,1e-50
4.71748,1e-50
4.72512,1e-50
4.73039,1e-50
4.73803,1e-50
4.7433,1e-50
4.75094,1e-50
4.75621,1e-50
4.76385,1e-50
4.76912,1e-50
4.77676,1e-50
4.78203,1e-50
4.78967,1e-50
4.79494,1e-50
4.80258,1e-50
4.80785,1e-50
4.81549,1e-50
4.82076,1e-50
4.8284,1e-50
4.83367,1e-50
4.84131,1e-50
4.84658,1e-50
4.85422,1e-50
4.86477,1e-50
4.88004,1e-50
4.89059,1e-50
4.90586,1e-50
4.91113,1e-50
4.91877,1e-50
4.92404,1e-50
4.93168,1e-50
4.94223,1e-50
4.9575,1e-50
4.96277,1e-50
4.97041,1e-50
4.97568,1e-50
4.98332,1e-50
4.99387,1e-50
5.00914,1e-50
5.01969,1e-50
5.03496,1e-50
5.04551,1e-50
5.06078,1e-50
5.07133,1e-50
5.0866,1e-50
5.09715,1e-50
5.11242,1e-50
5.12297,1e-50
5.13824,1e-50
5.14879,1e-50
5.16406,1e-50
5.17461,1e-50
5.18988,1e-50
5.20043,1e-50
5.2157,1e-50
5.22625,1e-50
5.24152,1e-50
5.25207,1e-50
5.26734,1e-50
5.27789,1e-50
5.29316,1e-50
5.30371,1e-50
5.31898,1e-50
5.32953,1e-50
5.3448,1e-50
5.35535,1e-50
5.37063,1e-50
5.38117,1e-50
5.39645,1e-50
5.40699,1e-50
5.42227,1e-50
5.43281,1e-50
5.44809,1e-50
5.45863,1e-50
5.47391,1e-50
5.48445,1e-50
5.49973,1e-50
5.51027,1e-50
5.52555,1e-50
5.53082,1e-50
5.53846,1e-50
5.54109,1e-50
5.54491,1e-50
5.54755,1.20523e-44
5.55137,7.61676e-36
5.55269,4.24203e-33
5.55459,3.99176e-29
5.55591,4.46911e-29
5.55782,5.20373e-29
5.55848,6.92443e-38
5.55944,1e-50
5.55967,1e-50
5.56,1e-50
5.56,1e-50
5.56043,1e-50
5.56105,1e-50
5.56171,1e-50
5.56266,1e-50
5.56332,1e-50
5.56428,1e-50
5.56494,1e-50
5.56589,1e-50
5.56655,1e-50
5.5675,1e-50
5.56816,1e-50
5.56912,1e-50
5.56978,1e-50
5.57073,1e-50
5.57139,1e-50
5.57235,1e-50
5.57301,1e-50
5.57396,1e-50
5.57462,1e-50
5.57557,1e-50
5.57623,1e-50
5.57719,1e-50
5.57785,1e-50
5.5788,1e-50
5.57946,1e-50
5.58042,1e-50
5.58107,1e-50
5.58203,1e-50
5.58269,1e-50
5.58364,1e-50
5.5843,1e-50
5.58526,1e-50
5.58592,1e-50
5.58687,1e-50
5.58753,1e-50
5.58848,1e-50
5.58914,1e-50
5.5901,1e-50
5.59076,1e-50
5.59171,1e-50
5.59237,1e-50
5.59333,1e-50
5.59398,1e-50
5.59494,1e-50
5.5956,1e-50
5.59655,1e-50
5.59721,1e-50
5.59817,1e-50
5.59883,1e-50
5.59978,1e-50
5.60044,1e-50
5.60139,1e-50
5.60205,1e-50
5.60301,1e-50
5.60367,1e-50
5.60462,1e-50
5.60528,1e-50
5.60624,1e-50
5.60689,1e-50
5.60785,1e-50
5.60851,1e-50
5.60946,1e-50
5.60968,1e-50
5.61,1e-50
5.61,1e-50
5.61044,1e-50
5.61108,1e-50
5.61174,1e-50
5.61269,1e-50
5.61401,1e-50
5.61592,1e-50
5.61855,1e-50
5.62237,1e-50
5.62501,1e-50
5.62883,1e-50
5.6341,1e-50
5.64174,1e-50
5.64701,1e-50
5.65465,1e-50
5.6652,1e-50
5.68047,1e-50
5.69102,1e-50
5.70629,1e-50
5.71684,1e-50
5.73211,1e-50
5.74266,1e-50
5.75793,1e-50
5.76848,1e-50
5.78375,1e-50
5.7943,1e-50
5.80957,1e-50
5.82012,1e-50
5.83539,1e-50
5.84594,1e-50
5.86121,1e-50
5.87176,1e-50
5.88703,1e-50
5.89758,1e-50
5.91285,1e-50
5.9234,1e-50
5.93867,1e-50
5.94922,1e-50
5.96449,1e-50
5.97504,1e-50
5.99031,1e-50
6.00086,1e-50
6.01613,1e-50
6.02668,1e-50
6.04195,1e-50
6.0525,1e-50
6.06777,1e-50
6.07832,1e-50
6.09359,1e-50
6.10414,1e-50
6.11941,1e-50
6.12996,1e-50
6.14523,1e-50
6.15578,1e-50
6.17105,1e-50
6.1816,1e-50
6.19688,1e-50
6.20742,1e-50
6.2227,1e-50
6.23324,1e-50
6.24852,1e-50
6.25906,1e-50
6.27434,1e-50
6.28488,1e-50
6.30016,1e-50
6.3107,1e-50
6.32598,1e-50
6.33652,1e-50
6.3518,1e-50
6.36234,1e-50
6.37762,1e-50
6.38816,1e-50
6.40344,1e-50
6.41398,1e-50
6.42926,1e-50
6.43981,1e-50
6.45508,1e-50
6.46563,1e-50
6.4809,1e-50
6.49145,1e-50
6.50672,1e-50
6.51727,1e-50
6.53254,1e-50
6.54309,1e-50
6.55836,1e-50
6.56891,1e-50
6.58418,1e-50
6.59473,1e-50
6.61,1e-50



==> data/v3_images-4/x8_230-4.csv <==
"x","y"
0,2.04431e-07
0.00136274,3.74018e-07
0.00161377,4.05258e-07
0.00297651,1.06246e-06
0.00322754,1.18352e-06
0.00459028,2.91139e-06
0.00484131,3.22968e-06
0.00620405,7.56757e-06
0.00645508,8.36666e-06
0.00781782,1.91747e-05
0.00806885,2.11657e-05
0.00943159,4.80579e-05
0.00968262,5.30117e-05
0.0110454,0.000119909
0.0112964,0.000132232
0.0126591,0.00029864
0.0129102,0.000329294
0.0142729,0.000743236
0.0145239,0.000819488
0.0158867,0.00184917
0.0161377,0.00203885
0.0175004,0.00460018
0.0177515,0.005072
0.0191142,0.0114433
0.0193652,0.012617
0.020728,0.0284657
0.020979,0.0313852
0.0223417,0.0708088
0.0225928,0.0780711
0.0239555,0.176138
0.0242065,0.194202
0.0255693,0.438143
0.0258203,0.48308
0.0271831,1.08988
0.0274341,1.20166
0.0287968,2.7111
0.0290479,2.98915
0.0304106,6.7439
0.0306616,7.43556
0.0320244,16.7757
0.0322754,18.4962
0.0336381,41.731
0.0338892,46.011
0.0352519,103.814
0.0355029,114.462
0.0368657,258.291
0.0371167,284.786
0.0384794,642.828
0.0387305,708.783
0.0400932,1601.06
0.0403442,1765.43
0.041707,3995.21
0.041958,4405.95
0.0433207,10016.3
0.0435718,11049.7
0.0449345,25405.9
0.0451855,28050.4
0.0465483,66330.7
0.0467993,73382.3
0.0481621,184328
0.0484131,204765
0.0497531,289173
0.05,304722
0.05,745247
0.0500227,695510
0.0513896,586046
0.0516406,567570
0.0543661,418775
0.0548682,391365
0.0575936,159169
0.0580957,116397
0.0635467,29253.4
0.0645508,13200.6
0.0754527,2344.12
0.0774609,344.09
0.0992648,56.4958
0.103281,3.49898
0.125085,0.55974
0.129102,0.0179646
0.150905,0.00287359
0.154922,9.19443e-05
0.176726,1.45543e-05
0.180742,2.87938e-07
0.202546,3.53709e-07
0.206563,3.66171e-07
0.228366,3.6732e-07
0.232383,3.67548e-07
0.254187,3.67093e-07
0.258203,3.67019e-07
0.280007,3.66556e-07
0.284023,3.66481e-07
0.305827,3.66018e-07
0.309844,3.65942e-07
0.331648,3.65479e-07
0.335664,3.65402e-07
0.357468,3.64939e-07
0.361484,3.64862e-07
0.383288,3.64398e-07
0.387305,3.6432e-07
0.409109,3.63855e-07
0.413125,3.63777e-07
0.434929,3.63311e-07
0.438945,3.63233e-07
0.460749,3.62765e-07
0.464766,3.62686e-07
0.486569,3.62216e-07
0.490586,3.62137e-07
0.51239,3.61665e-07
0.516406,3.61585e-07
0.53821,3.61111e-07
0.542227,3.6103e-07
0.56403,3.60553e-07
0.568047,3.60472e-07
0.589851,3.59993e-07
0.593867,3.59911e-07
0.615671,3.59429e-07
0.619688,3.59347e-07
0.641491,3.58861e-07
0.645508,3.58779e-07
0.667312,3.5829e-07
0.671328,3.58209e-07
0.693132,3.57958e-07
0.697148,3.57923e-07
0.718952,4.06898e-07
0.722969,4.16153e-07
0.744773,1.22786e-05
0.748789,1.44651e-05
0.770593,0.00233581
0.774609,0.00276344
0.796413,0.454887
0.80043,0.538177
0.822234,44.7847
0.82625,52.9355
0.837152,1751.15
0.83916,2064.14
0.844611,20080.3
0.845615,23401.1
0.848341,75287.2
0.848843,84850.3
0.84982,147035
0.85,191344
0.85,158495
0.850386,183840
0.850457,182445
0.851819,174406
0.85207,172923
0.853433,162201
0.853684,160228
0.855047,151415
0.855298,149793
0.856661,142379
0.856912,141015
0.858274,134671
0.858525,133503
0.859888,127999
0.860139,126986
0.861502,122158
0.861753,121269
0.863116,116993
0.863367,116206
0.864729,112388
0.86498,111685
0.866343,108249
0.866594,107616
0.867957,104503
0.868208,103929
0.869571,101087
0.869822,100563
0.871185,97950.5
0.871436,97469.3
0.872798,95050.2
0.873049,94604.6
0.874412,92348.1
0.874663,91932.4
0.876026,89810.8
0.876277,89420
0.87764,87408.1
0.877891,87037.5
0.879253,85112.1
0.879504,84757.4
0.880867,82899
0.881118,82556.6
0.882481,80750
0.882732,80417.2
0.884095,78642.1
0.884346,78315.1
0.885708,76544.1
0.885959,76217.9
0.887322,74419.6
0.887573,74088.3
0.888936,72224.9
0.889187,71881.6
0.89055,69904.6
0.890801,69540.4
0.892164,67383.3
0.892415,66985.9
0.893777,64552.4
0.894028,64104.1
0.895391,61245.7
0.895642,60719.1
0.897005,57191.9
0.897256,56541.9
0.898619,52708
0.89887,52002.3
0.899824,49340
0.9,44788.1
0.9,48850.6
0.900408,38750.9
0.900483,37637.5
0.903209,30036.6
0.903711,28635.2
0.909162,22305
0.910166,21138.1
0.915617,14847.7
0.916621,13688.4
0.927523,9097.64
0.929531,8251.75
0.951335,5687.87
0.955352,5215.49
0.977155,3029.98
0.981172,2627.34
1.02478,1661.94
1.03281,1484.13
1.07642,866.082
1.08445,752.12
1.12806,454.461
1.13609,399.581
1.1797,245.605
1.18773,217.217
1.23134,134.709
1.23938,119.498
1.28298,74.4632
1.29102,66.1608
1.33462,41.3356
1.34266,36.7588
1.38626,22.9994
1.3943,20.4627
1.4379,12.8136
1.44594,11.4032
1.48955,7.14332
1.49758,6.35765
1.54119,3.98207
1.54922,3.5436
1.59283,2.21601
1.60086,1.97048
1.64447,1.22475
1.6525,1.08596
1.69611,0.663017
1.70414,0.582303
1.74775,0.349621
1.75578,0.298702
1.79939,0.244966
1.80742,0.215602
1.85103,0.352
1.85906,0.392635
1.90267,0.667992
1.9107,0.724561
1.95431,1.19994
1.96234,1.29224
2.00595,2.13216
2.01398,2.29255
2.05759,3.79936
2.06562,4.08408
2.10923,6.79952
2.11727,7.30857
2.16087,12.2036
2.16891,13.1162
2.21251,21.9375
2.22055,23.5765
2.26415,39.4825
2.27219,42.4322
2.3158,71.1859
2.32383,76.5136
2.36744,128.791
2.37547,138.475
2.41908,234.594
2.42711,252.402
2.47072,432.96
2.47875,466.425
2.52236,820.043
2.53039,885.63
2.574,1640.67
2.58203,1780.9
2.62564,3030.34
2.63367,3263.14
2.65548,5551.62
2.65949,5980.28
2.67039,9120.44
2.6724,9712.77
2.6833,12834.8
2.68531,13429.8
2.69076,18167.3
2.69177,19080.1
2.69449,24116.3
2.695,25100.9
2.69772,28872.4
2.69822,29620.3
2.69959,33152.5
2.69984,33860.2
2.69997,36029.6
2.7,36469.3
2.7,39229.9
2.70122,40773.9
2.70145,41092.2
2.70281,43532.8
2.70306,44039.8
2.70443,45850.5
2.70468,46233.8
2.70604,47561
2.70629,47847.9
2.70765,48862
2.70791,49085.8
2.70927,49888.4
2.70952,50069.1
2.71088,50723.5
2.71113,50873.6
2.7125,51421
2.71275,51548.6
2.71411,52016.7
2.71436,52127.4
2.71572,52535.3
2.71597,52632.8
2.71734,52994.2
2.71759,53081.3
2.71895,53406
2.7192,53484.7
2.72056,53779.8
2.72082,53851.4
2.72218,54121.9
2.72243,54187.4
2.72379,54438.2
2.72404,54498.5
2.72541,54733.5
2.72566,54789.4
2.72702,55011.6
2.72727,55063.8
2.72863,55275.9
2.72888,55325
2.73025,55529.2
2.7305,55575.7
2.73186,55773.8
2.73211,55818.1
2.73347,56011.6
2.73373,56054.2
2.73509,56244.4
2.73534,56285.6
2.7367,56473.7
2.73695,56513.7
2.73832,56700.5
2.73857,56739.8
2.73993,56926.1
2.74018,56964.7
2.74154,57151.1
2.74179,57189.4
2.74316,57376.2
2.74341,57414.4
2.74477,57602.1
2.74502,57640.2
2.74638,57828.9
2.74664,57867.1
2.748,58057.2
2.74825,58095.5
2.74961,58200.2
2.74986,58220.7
2.74998,58333.5
2.75,57284.1
2.75,58348.3
2.75125,56288.4
2.75148,56105.2
2.75284,53207.6
2.75309,52673.5
2.75582,47703.8
2.75632,46788.4
2.76177,40829.2
2.76277,39733.6
2.76822,31798.6
2.76923,30348.8
2.77468,22437.2
2.77568,21018.5
2.78113,13143.1
2.78214,11781.1
2.78759,4041.73
2.78859,2751.52
2.79404,8066.75
2.79505,6834.72
2.8005,14693.6
2.8015,15590.9
2.80695,23489.6
2.80796,24761.9
2.81341,32686.9
2.81441,34030.4
2.81987,41968.9
2.82087,43375.3
2.82632,51318.7
2.82732,52762.9
2.83278,60707.3
2.83378,62167.7
2.83923,70111.9
2.84023,71577.3
2.84569,79521
2.84669,80987.7
2.85214,88930.9
2.85314,90397.8
2.8586,98340.5
2.8596,99807.5
2.86505,107750
2.86605,109217
2.87151,117158
2.87251,118626
2.87796,126567
2.87896,128034
2.88442,135975
2.88542,137442
2.89087,145382
2.89188,146850
2.89733,154789
2.89833,156257
2.90378,164196
2.90479,165663
2.91024,173602
2.91124,175070
2.91669,183007
2.9177,184475
2.92315,192413
2.92415,193881
2.9296,201817
2.93061,203286
2.93606,211222
2.93706,212690
2.94251,220626
2.94352,222094
2.94897,230029
2.94997,231498
2.95542,237656
2.95643,238797
2.95944,242759
2.96,243494
2.96,246156
2.96243,246218
2.96288,246235
2.96833,246407
2.96934,246447
2.98024,246640
2.98225,246690
2.99315,246957
2.99516,247023
3.00606,247287
3.00807,247354
3.01897,247616
3.02098,247683
3.03188,247943
3.03389,248011
3.04479,248269
3.0468,248337
3.0577,248594
3.05971,248662
3.07061,248917
3.07262,248986
3.08352,249239
3.08553,249308
3.09643,249559
3.09844,249629
3.10934,249878
3.11135,249949
3.12225,250196
3.12426,250267
3.13516,250513
3.13717,250584
3.14807,250828
3.15008,250900
3.16098,251142
3.16299,251215
3.17389,251456
3.1759,251529
3.1868,251768
3.18881,251841
3.19971,252079
3.20172,252153
3.21262,252389
3.21463,252464
3.22553,252698
3.22754,252774
3.23844,253007
3.24045,253083
3.25135,253314
3.25336,253391
3.26426,253621
3.26627,253698
3.27717,253927
3.27918,254004
3.29008,254232
3.29209,254310
3.30299,254537
3.305,254615
3.3159,254841
3.31791,254920
3.32881,255144
3.33082,255224
3.34172,255447
3.34373,255527
3.35463,255749
3.35664,255830
3.36754,256051
3.36955,256133
3.38045,256353
3.38246,256435
3.39336,256654
3.39537,256737
3.40627,256955
3.40828,257038
3.41918,257256
3.42119,257340
3.43209,257557
3.4341,257641
3.445,257857
3.44701,257942
3.45791,258158
3.45992,258243
3.47082,258458
3.47283,258544
3.48373,258759
3.48574,258845
3.49664,259059
3.49865,259147
3.50955,259360
3.51156,259448
3.52246,259661
3.52447,259750
3.53537,259963
3.53738,260052
3.54828,260264
3.55029,260354
3.56119,260567
3.5632,260657
3.57411,260869
3.57611,260960
3.58702,261172
3.58902,261263
3.59993,261476
3.60193,261568
3.61284,261780
3.61484,261873
3.62575,262085
3.62775,262178
3.63866,262391
3.64066,262485
3.65157,262698
3.65357,262792
3.66448,263006
3.66648,263100
3.67739,263314
3.67939,263409
3.6903,263624
3.6923,263719
3.70321,263934
3.70521,264030
3.71612,264246
3.71813,264343
3.72903,264559
3.73104,264656
3.74194,264873
3.74395,264971
3.75485,265148
3.75686,265246
3.76776,265543
3.76977,265642
3.78067,265831
3.78268,265930
3.79358,266143
3.79559,266243
3.80649,266464
3.8085,266565
3.8194,266750
3.82141,266851
3.83231,267098
3.83432,267199
3.84522,267438
3.84723,267539
3.85813,267765
3.86014,267867
3.87104,268095
3.87305,268197
3.88395,268426
3.88596,268529
3.89686,268759
3.89887,268862
3.90977,269094
3.91178,269198
3.92268,269431
3.92469,269535
3.93559,269770
3.9376,269874
3.9485,270111
3.95051,270215
3.96141,270454
3.96342,270559
3.97432,270799
3.97633,270904
3.98723,271146
3.98924,271251
4.00014,271495
4.00215,271600
4.01305,271846
4.01506,271951
4.02596,272199
4.02797,272304
4.03887,272555
4.04088,272659
4.05178,272912
4.05379,273016
4.06469,273271
4.0667,273375
4.0776,273632
4.07961,273736
4.09051,273996
4.09252,274099
4.10342,274361
4.10543,274463
4.11633,274728
4.11834,274830
4.12924,275097
4.13125,275198
4.14215,275468
4.14416,275568
4.15506,275840
4.15707,275939
4.16797,276214
4.16998,276312
4.18088,276579
4.18289,276676
4.19379,276956
4.1958,277052
4.2067,277345
4.20871,277439
4.21961,277717
4.22162,277809
4.23252,278096
4.23453,278186
4.24543,278487
4.24744,278575
4.25834,278869
4.26035,278955
4.27125,279252
4.27326,279335
4.28416,279635
4.28617,279715
4.29707,280018
4.29908,280096
4.30998,280401
4.31199,280476
4.32289,280784
4.3249,280855
4.3358,281166
4.33781,281233
4.34871,281503
4.35072,281558
4.35856,281717
4.36,281747
4.36,222725
4.36307,62603.5
4.36363,38756.6
4.36564,30404.2
4.38744,4929.99
4.38945,3181.34
4.39146,3068.33
4.41327,62.1045
4.41527,54.8265
4.41728,54.358
4.43909,0.995974
4.44109,0.96576
4.4431,0.963821
4.46491,0.017231
4.46691,0.0171033
4.46892,0.0170953
4.49073,0.000303966
4.49273,0.000303277
4.49474,0.000303247
4.51655,5.38839e-06
4.51855,5.37983e-06
4.52056,5.3797e-06
4.54237,9.613e-08
4.54437,9.59732e-08
4.54638,9.5979e-08
4.56819,2.79024e-09
4.5702,2.7794e-09
4.5722,2.78718e-09
4.59401,1.76757e-09
4.59602,1.75937e-09
4.59802,1.76707e-09
4.61983,1.76716e-09
4.62184,1.75907e-09
4.62384,1.76665e-09
4.64565,1.77711e-09
4.64766,1.7691e-09
4.64966,1.77655e-09
4.67147,1.78813e-09
4.67348,1.7802e-09
4.67548,1.78752e-09
4.69729,1.8e-09
4.6993,1.79215e-09
4.70131,1.79934e-09
4.72311,1.81267e-09
4.72512,1.80491e-09
4.72713,1.81195e-09
4.74893,1.82608e-09
4.75094,1.81841e-09
4.75295,1.82531e-09
4.77475,1.84019e-09
4.77676,1.83262e-09
4.77877,1.83937e-09
4.80057,1.85494e-09
4.80258,1.84747e-09
4.80459,1.85407e-09
4.82639,1.87028e-09
4.8284,1.86291e-09
4.83041,1.86936e-09
4.85221,1.88616e-09
4.85422,1.8789e-09
4.85623,1.883e-09
4.87803,1.90033e-09
4.88004,1.89984e-09
4.88205,1.89935e-09
4.90385,1.91716e-09
4.90586,1.91665e-09
4.90787,1.91824e-09
4.92967,1.93648e-09
4.93168,1.92956e-09
4.93369,1.93329e-09
4.95549,1.95191e-09
4.9575,1.95134e-09
4.95951,1.9528e-09
4.98131,2.0542e-09
4.98332,2.05255e-09
5.00512,1.9936e-09
5.00914,1.99094e-09
5.03094,2.01039e-09
5.03496,2.00914e-09
5.05676,2.02875e-09
5.06078,2.02746e-09
5.08259,2.04719e-09
5.0866,2.04586e-09
5.10841,2.06566e-09
5.11242,2.06429e-09
5.13423,2.08412e-09
5.13824,2.08272e-09
5.16005,2.10254e-09
5.16406,2.1011e-09
5.18587,2.12087e-09
5.18988,2.1194e-09
5.21169,2.13909e-09
5.2157,2.13759e-09
5.23751,2.15716e-09
5.24152,2.15563e-09
5.26333,2.17504e-09
5.26734,2.17349e-09
5.28915,2.19271e-09
5.29316,2.19113e-09
5.31497,2.20961e-09
5.31898,2.20796e-09
5.34079,2.19644e-09
5.3448,2.19174e-09
5.36661,1.07194e-09
5.37063,1.27816e-09
5.39243,1.09324e-07
5.39645,1.29369e-07
5.41825,6.27224e-06
5.42227,7.40314e-06
5.44407,0.000353696
5.44809,0.000417448
5.46989,0.0199389
5.47391,0.0235328
5.49571,1.12401
5.49973,1.32661
5.52153,32.8811
5.52555,38.6901
5.53645,433.024
5.53846,505.658
5.54391,3360.7
5.54491,3886.62
5.55036,11760
5.55137,13210.4
5.55409,39465.6
5.55459,44302.1
5.55732,76615.2
5.55782,82567.6
5.55919,126618
5.55944,134733
5.55991,161042
5.56,148752
5.56,165888
5.56089,121829
5.56105,116870
5.56241,83324.9
5.56266,77145.5
5.56403,51473.7
5.56428,46744.7
5.56564,31270.7
5.56589,28420.2
5.56725,19043.1
5.5675,17315.7
5.56887,11614.4
5.56912,10564.1
5.57048,7090.85
5.57073,6451.04
5.5721,4332.84
5.57235,3942.65
5.57371,2650.59
5.57396,2412.57
5.57532,1625.27
5.57557,1480.24
5.57694,1002.35
5.57719,914.319
5.57855,627.433
5.5788,574.585
5.58016,407.69
5.58042,376.946
5.58178,288.751
5.58203,272.504
5.58339,241.194
5.58364,235.427
5.58501,253.256
5.58526,256.541
5.58662,327.91
5.58687,341.057
5.58823,483.595
5.58848,509.852
5.58985,758.759
5.5901,804.61
5.59146,1221.33
5.59171,1298.09
5.59307,1985.4
5.59333,2112.01
5.59469,3239.23
5.59494,3446.87
5.5963,5291.04
5.59655,5630.76
5.59792,8643.58
5.59817,9198.57
5.59953,14113.6
5.59978,15019
5.60114,23021.4
5.60139,24495.6
5.60276,37483.8
5.60301,39876.3
5.60437,60847.3
5.60462,64710.4
5.60598,98274.9
5.60624,104458
5.6076,157369
5.60785,167115
5.60921,215656
5.60946,224598
5.60992,273440
5.61,282437
5.61,144728
5.61091,127699
5.61108,124562
5.61244,91040.4
5.61269,84865.4
5.61542,52730.5
5.61592,46811
5.62137,29069.8
5.62237,25801.6
5.62782,12499.1
5.62883,10048.6
5.63973,5254.31
5.64174,4371.16
5.65264,1579.78
5.65465,1065.56
5.67645,385.225
5.68047,259.884
5.70227,74.9618
5.70629,40.8816
5.72809,11.8073
5.73211,6.44911
5.75391,1.863
5.75793,1.01781
5.77973,0.29403
5.78375,0.160642
5.80555,0.0464076
5.80957,0.0253548
5.83137,0.0073247
5.83539,0.00400185
5.85719,0.00115609
5.86121,0.000631629
5.88301,0.00018247
5.88703,9.96926e-05
5.90884,2.88e-05
5.91285,1.57349e-05
5.93466,4.54563e-06
5.93867,2.48351e-06
5.96048,7.17456e-07
5.96449,3.91982e-07
5.9863,1.13239e-07
5.99031,6.18682e-08
6.01212,1.7873e-08
6.01613,9.76491e-09
6.03794,2.82097e-09
6.04195,1.54124e-09
6.06376,4.45245e-10
6.06777,2.4326e-10
6.08958,7.02749e-11
6.09359,3.83947e-11
6.1154,1.10918e-11
6.11941,6.06e-12
6.14122,1.75066e-12
6.14523,9.56475e-13
6.16704,2.76314e-13
6.17105,1.50964e-13
6.19286,4.36119e-14
6.19688,2.38273e-14
6.21868,6.88344e-15
6.2227,3.76077e-15
6.2445,1.08644e-15
6.24852,5.93578e-16
6.27032,1.71478e-16
6.27434,9.36869e-17
6.29614,2.7065e-17
6.30016,1.4787e-17
6.32196,4.27179e-18
6.32598,2.33389e-18
6.34778,6.74234e-19
6.3518,3.68368e-19
6.3736,1.06417e-19
6.37762,5.81411e-20
6.39942,1.67963e-20
6.40344,9.17665e-21
6.42524,2.65103e-21
6.42926,1.44839e-21
6.45106,4.18423e-22
6.45508,2.28605e-22
6.47688,6.60413e-23
6.4809,3.60817e-23
6.5027,1.04237e-23
6.50672,5.695e-24
6.52852,1.64522e-24
6.53254,8.98883e-25
6.55434,2.59607e-25
6.55836,1.41792e-25
6.58016,4.05083e-26
6.58418,2.18423e-26
6.60598,7.77622e-27
6.61,5.18338e-27

"x","y"
0,1e-50
0.00136274,1e-50
0.00161377,1e-50
0.00297651,1e-50
0.00322754,1e-50
0.00459028,1e-50
0.00484131,1e-50
0.00620405,1e-50
0.00645508,1e-50
0.00781782,1e-50
0.00806885,1e-50
0.00943159,1e-50
0.00968262,1e-50
0.0110454,1e-50
0.0112964,1e-50
0.0126591,1e-50
0.0129102,1e-50
0.0142729,1e-50
0.0145239,1e-50
0.0158867,1e-50
0.0161377,1e-50
0.0175004,1e-50
0.0177515,1e-50
0.0191142,1e-50
0.0193652,1e-50
0.020728,1e-50
0.020979,1e-50
0.0223417,1e-50
0.0225928,1e-50
0.0239555,1e-50
0.0242065,1e-50
0.0255693,1e-50
0.0258203,1e-50
0.0271831,1e-50
0.0274341,1e-50
0.0287968,1e-50
0.0290479,1e-50
0.0304106,1e-50
0.0306616,1e-50
0.0320244,1e-50
0.0322754,1e-50
0.0336381,1e-50
0.0338892,1e-50
0.0352519,1e-50
0.0355029,1e-50
0.0368657,1e-50
0.0371167,1e-50
0.0384794,1e-50
0.0387305,1e-50
0.0400932,1e-50
0.0403442,1e-50
0.041707,1e-50
0.041958,1e-50
0.0433207,1e-50
0.0435718,1e-50
0.0449345,1e-50
0.0451855,1e-50
0.0465483,1e-50
0.0467993,1e-50
0.0481621,1e-50
0.0484131,1e-50
0.0497531,1e-50
0.05,1e-50
0.05,2.66824e+18
0.0500227,8.36375e+16
0.0513896,4.1568e+14
0.0516406,1.75968e+14
0.0543661,1.12224e+10
0.0548682,1.89356e+09
0.0575936,1.66314e-41
0.0580957,1e-50
0.0635467,1e-50
0.0645508,1e-50
0.0754527,1e-50
0.0774609,1e-50
0.0992648,1e-50
0.103281,1e-50
0.125085,1e-50
0.129102,1e-50
0.150905,1e-50
0.154922,1e-50
0.176726,1e-50
0.180742,1e-50
0.202546,1e-50
0.206563,1e-50
0.228366,1e-50
0.232383,1e-50
0.254187,1e-50
0.258203,1e-50
0.280007,1e-50
0.284023,1e-50
0.305827,1e-50
0.309844,1e-50
0.331648,1e-50
0.335664,1e-50
0.357468,1e-50
0.361484,1e-50
0.383288,1e-50
0.387305,1e-50
0.409109,1e-50
0.413125,1e-50
0.434929,1e-50
0.438945,1e-50
0.460749,1e-50
0.464766,1e-50
0.486569,1e-50
0.490586,1e-50
0.51239,1e-50
0.516406,1e-50
0.53821,1e-50
0.542227,1e-50
0.56403,1e-50
0.568047,1e-50
0.589851,1e-50
0.593867,1e-50
0.615671,1e-50
0.619688,1e-50
0.641491,1e-50
0.645508,1e-50
0.667312,1e-50
0.671328,1e-50
0.693132,1e-50
0.697148,1e-50
0.718952,1e-50
0.722969,1e-50
0.744773,1e-50
0.748789,1e-50
0.770593,1e-50
0.774609,1e-50
0.796413,1e-50
0.80043,1e-50
0.822234,1e-50
0.82625,1e-50
0.837152,1e-50
0.83916,1e-50
0.844611,2.81859e-11
0.845615,0.000523237
0.848341,0.00103667
0.848843,0.00117506
0.84982,2.1042e-43
0.85,1e-50
0.85,1e-50
0.850386,1e-50
0.850457,1e-50
0.851819,1e-50
0.85207,1e-50
0.853433,1e-50
0.853684,1e-50
0.855047,1e-50
0.855298,1e-50
0.856661,1e-50
0.856912,1e-50
0.858274,1e-50
0.858525,1e-50
0.859888,1e-50
0.860139,1e-50
0.861502,1e-50
0.861753,1e-50
0.863116,1e-50
0.863367,1e-50
0.864729,1e-50
0.86498,1e-50
0.866343,1e-50
0.866594,1e-50
0.867957,1e-50
0.868208,1e-50
0.869571,1e-50
0.869822,1e-50
0.871185,1e-50
0.871436,1e-50
0.872798,1e-50
0.873049,1e-50
0.874412,1e-50
0.874663,1e-50
0.876026,1e-50
0.876277,1e-50
0.87764,1e-50
0.877891,1e-50
0.879253,1e-50
0.879504,1e-50
0.880867,1e-50
0.881118,1e-50
0.882481,1e-50
0.882732,1e-50
0.884095,1e-50
0.884346,1e-50
0.885708,1e-50
0.885959,1e-50
0.887322,1e-50
0.887573,1e-50
0.888936,1e-50
0.889187,1e-50
0.89055,1e-50
0.890801,1e-50
0.892164,1e-50
0.892415,1e-50
0.893777,1e-50
0.894028,1e-50
0.895391,1e-50
0.895642,1e-50
0.897005,1e-50
0.897256,1e-50
0.898619,1e-50
0.89887,1e-50
0.899824,1e-50
0.9,1e-50
0.9,1e-50
0.900408,1e-50
0.900483,1e-50
0.903209,1e-50
0.903711,1e-50
0.909162,1e-50
0.910166,1e-50
0.915617,1e-50
0.916621,1e-50
0.927523,1e-50
0.929531,1e-50
0.951335,1e-50
0.955352,1e-50
0.977155,1e-50
0.981172,1e-50
1.02478,1e-50
1.03281,1e-50
1.07642,1e-50
1.08445,1e-50
1.12806,1e-50
1.13609,1e-50
1.1797,1e-50
1.18773,1e-50
1.23134,1e-50
1.23938,1e-50
1.28298,1e-50
1.29102,1e-50
1.33462,1e-50
1.34266,1e-50
1.38626,1e-50
1.3943,1e-50
1.4379,1e-50
1.44594,1e-50
1.48955,1e-50
1.49758,1e-50
1.54119,1e-50
1.54922,1e-50
1.59283,1e-50
1.60086,1e-50
1.64447,1e-50
1.6525,1e-50
1.69611,1e-50
1.70414,1e-50
1.74775,1e-50
1.75578,1e-50
1.79939,1e-50
1.80742,1e-50
1.85103,1e-50
1.85906,1e-50
1.90267,1e-50
1.9107,1e-50
1.95431,1e-50
1.96234,1e-50
2.00595,1e-50
2.01398,1e-50
2.05759,1e-50
2.06562,1e-50
2.10923,1e-50
2.11727,1e-50
2.16087,1e-50
2.16891,1e-50
2.21251,1e-50
2.22055,1e-50
2.26415,1e-50
2.27219,1e-50
2.3158,1e-50
2.32383,1e-50
2.36744,1e-50
2.37547,1e-50
2.41908,1e-50
2.42711,1e-50
2.47072,1e-50
2.47875,1e-50
2.52236,1e-50
2.53039,1e-50
2.574,1e-50
2.58203,1e-50
2.62564,1e-50
2.63367,1e-50
2.65548,1e-50
2.65949,1e-50
2.67039,1e-50
2.6724,1e-50
2.6833,1e-50
2.68531,1e-50
2.69076,1e-50
2.69177,1e-50
2.69449,1e-50
2.695,1e-50
2.69772,1e-50
2.69822,1e-50
2.69959,1e-50
2.69984,1e-50
2.69997,1e-50
2.7,1e-50
2.7,1e-50
2.70122,1e-50
2.70145,1e-50
2.70281,1e-50
2.70306,1e-50
2.70443,1e-50
2.70468,1e-50
2.70604,1e-50
2.70629,1e-50
2.70765,1e-50
2.70791,1e-50
2.70927,1e-50
2.70952,1e-50
2.71088,1e-50
2.71113,1e-50
2.7125,1e-50
2.71275,1e-50
2.71411,1e-50
2.71436,1e-50
2.71572,1e-50
2.71597,1e-50
2.71734,1e-50
2.71759,1e-50
2.71895,1e-50
2.7192,1e-50
2.72056,1e-50
2.72082,1e-50
2.72218,1e-50
2.72243,1e-50
2.72379,1e-50
2.72404,1e-50
2.72541,1e-50
2.72566,1e-50
2.72702,1e-50
2.72727,1e-50
2.72863,1e-50
2.72888,1e-50
2.73025,1e-50
2.7305,1e-50
2.73186,1e-50
2.73211,1e-50
2.73347,1e-50
2.73373,1e-50
2.73509,1e-50
2.73534,1e-50
2.7367,1e-50
2.73695,1e-50
2.73832,1e-50
2.73857,1e-50
2.73993,1e-50
2.74018,1e-50
2.74154,1e-50
2.74179,1e-50
2.74316,1e-50
2.74341,1e-50
2.74477,1e-50
2.74502,1e-50
2.74638,1e-50
2.74664,1e-50
2.748,1e-50
2.74825,1e-50
2.74961,1e-50
2.74986,1e-50
2.74998,1e-50
2.75,1e-50
2.75,1e-50
2.75125,1e-50
2.75148,1e-50
2.75284,1e-50
2.75309,1e-50
2.75582,1e-50
2.75632,1e-50
2.76177,1e-50
2.76277,1e-50
2.76822,1e-50
2.76923,1e-50
2.77468,1e-50
2.77568,1e-50
2.78113,1e-50
2.78214,1e-50
2.78759,1e-50
2.78859,1e-50
2.79404,1e-50
2.79505,1e-50
2.8005,1e-50
2.8015,1e-50
2.80695,2.77088e-25
2.80796,2.77088e-25
2.81341,1.3726e-21
2.81441,1.3726e-21
2.81987,7.20426e-19
2.82087,7.20425e-19
2.82632,9.00309e-17
2.82732,9.00307e-17
2.83278,3.97961e-15
2.83378,3.9796e-15
2.83923,9.15738e-14
2.84023,9.15737e-14
2.84569,9.14907e-13
2.84669,9.14906e-13
2.85214,2.69114e-07
2.85314,2.69114e-07
2.8586,4.85693e-09
2.8596,4.85692e-09
2.86505,2.01146e-07
2.86605,2.01145e-07
2.87151,8.85739e-07
2.87251,8.85738e-07
2.87796,4.60415e-06
2.87896,44.0881
2.88442,299.187
2.88542,6003.15
2.89087,14179.2
2.89188,12344.8
2.89733,37944
2.89833,56299.8
2.90378,162055
2.90479,206068
2.91024,547322
2.91124,675970
2.91669,1.66736e+06
2.9177,2.0436e+06
2.92315,4.70918e+06
2.92415,5.66553e+06
2.9296,1.22923e+07
2.93061,1.45647e+07
2.93606,2.99163e+07
2.93706,3.49559e+07
2.94251,6.83196e+07
2.94352,7.88527e+07
2.94897,1.47766e+08
2.94997,1.68711e+08
2.95542,2.36489e+08
2.95643,2.58051e+08
2.95944,2.53324e+08
2.96,2.64995e+08
2.96,2.7725e+06
2.96243,2.82694e+08
2.96288,8.31364e+08
2.96833,6.59974e+08
2.96934,6.44713e+08
2.98024,5.07189e+08
2.98225,4.78838e+08
2.99315,5.09411e+08
2.99516,5.15608e+08
3.00606,5.39629e+08
3.00807,5.43572e+08
3.01897,5.6917e+08
3.02098,5.73537e+08
3.03188,6.00086e+08
3.03389,6.04684e+08
3.04479,6.32216e+08
3.0468,6.37066e+08
3.0577,6.65588e+08
3.05971,6.70695e+08
3.07061,7.00226e+08
3.07262,7.056e+08
3.08352,7.36164e+08
3.08553,7.41814e+08
3.09643,7.7344e+08
3.09844,7.79376e+08
3.10934,8.12094e+08
3.11135,8.18328e+08
3.12225,8.52173e+08
3.12426,8.58714e+08
3.13516,8.93722e+08
3.13717,9.00584e+08
3.14807,9.36792e+08
3.15008,9.43986e+08
3.16098,9.81435e+08
3.16299,9.88975e+08
3.17389,1.02771e+09
3.1759,1.03561e+09
3.1868,1.07567e+09
3.18881,1.08394e+09
3.19971,1.12537e+09
3.20172,1.13403e+09
3.21262,1.17689e+09
3.21463,1.18596e+09
3.22553,1.23029e+09
3.22754,1.23978e+09
3.23844,1.28564e+09
3.24045,1.29557e+09
3.25135,1.34301e+09
3.25336,1.3534e+09
3.26426,1.40249e+09
3.26627,1.41336e+09
3.27717,1.46416e+09
3.27918,1.47552e+09
3.29008,1.52811e+09
3.29209,1.53999e+09
3.30299,1.59443e+09
3.305,1.60685e+09
3.3159,1.66321e+09
3.31791,1.6762e+09
3.32881,1.73457e+09
3.33082,1.74816e+09
3.34172,1.80862e+09
3.34373,1.82282e+09
3.35463,1.88547e+09
3.35664,1.90032e+09
3.36754,1.96525e+09
3.36955,1.98077e+09
3.38045,2.04808e+09
3.38246,2.06431e+09
3.39336,2.13412e+09
3.39537,2.15109e+09
3.40627,2.22351e+09
3.40828,2.24126e+09
3.41918,2.3164e+09
3.42119,2.33497e+09
3.43209,2.41298e+09
3.4341,2.4324e+09
3.445,2.51341e+09
3.44701,2.53373e+09
3.45791,2.6179e+09
3.45992,2.63915e+09
3.47082,2.72663e+09
3.47283,2.74888e+09
3.48373,2.83984e+09
3.48574,2.86312e+09
3.49664,2.95774e+09
3.49865,2.98211e+09
3.50955,3.08059e+09
3.51156,3.10611e+09
3.52246,3.20864e+09
3.52447,3.23536e+09
3.53537,3.34218e+09
3.53738,3.37017e+09
3.54828,3.4815e+09
3.55029,3.51082e+09
3.56119,3.62691e+09
3.5632,3.65764e+09
3.57411,3.77875e+09
3.57611,3.81096e+09
3.58702,3.93739e+09
3.58902,3.97115e+09
3.59993,4.10319e+09
3.60193,4.13859e+09
3.61284,4.27657e+09
3.61484,4.31371e+09
3.62575,4.45796e+09
3.62775,4.49692e+09
3.63866,4.64782e+09
3.64066,4.68871e+09
3.65157,4.84665e+09
3.65357,4.88957e+09
3.66448,5.05496e+09
3.66648,5.10004e+09
3.67739,5.27333e+09
3.67939,5.32067e+09
3.6903,5.50234e+09
3.6923,5.55208e+09
3.70321,5.74263e+09
3.70521,5.7949e+09
3.71612,5.99488e+09
3.71813,6.04983e+09
3.72903,6.25994e+09
3.73104,6.31771e+09
3.74194,6.53666e+09
3.74395,6.59743e+09
3.75485,6.821e+09
3.75686,6.8848e+09
3.76776,7.1467e+09
3.76977,7.21405e+09
3.78067,7.46819e+09
3.78268,7.53911e+09
3.79358,7.80412e+09
3.79559,7.8787e+09
3.80649,8.16297e+09
3.8085,8.24154e+09
3.8194,8.60144e+09
3.82141,8.68477e+09
3.83231,8.88233e+09
3.83432,8.96896e+09
3.84522,9.36164e+09
3.84723,9.45358e+09
3.85813,9.80594e+09
3.86014,9.9029e+09
3.87104,1.02749e+10
3.87305,1.03772e+10
3.88395,1.07702e+10
3.88596,1.08781e+10
3.89686,1.12935e+10
3.89887,1.14074e+10
3.90977,1.18466e+10
3.91178,1.19669e+10
3.92268,1.24315e+10
3.92469,1.25585e+10
3.93559,1.30501e+10
3.9376,1.31843e+10
3.9485,1.37048e+10
3.95051,1.38465e+10
3.96141,1.43977e+10
3.96342,1.45476e+10
3.97432,1.51314e+10
3.97633,1.529e+10
3.98723,1.59086e+10
3.98924,1.60763e+10
4.00014,1.6732e+10
4.00215,1.69096e+10
4.01305,1.76047e+10
4.01506,1.77928e+10
4.02596,1.85298e+10
4.02797,1.87292e+10
4.03887,1.95109e+10
4.04088,1.97224e+10
4.05178,2.05515e+10
4.05379,2.0776e+10
4.06469,2.16555e+10
4.0667,2.1894e+10
4.0776,2.2827e+10
4.07961,2.30808e+10
4.09051,2.40706e+10
4.09252,2.43409e+10
4.10342,2.5391e+10
4.10543,2.56794e+10
4.11633,2.67934e+10
4.11834,2.71018e+10
4.12924,2.82835e+10
4.13125,2.86139e+10
4.14215,2.98672e+10
4.14416,3.02223e+10
4.15506,3.15514e+10
4.15707,3.19344e+10
4.16797,3.33433e+10
4.16998,3.3758e+10
4.18088,3.59897e+10
4.18289,3.64505e+10
4.19379,3.65432e+10
4.1958,3.70274e+10
4.2067,3.94574e+10
4.20871,4.00019e+10
4.21961,4.26427e+10
4.22162,4.326e+10
4.23252,4.33946e+10
4.23453,4.40588e+10
4.24543,4.69369e+10
4.24744,4.77027e+10
4.25834,4.98136e+10
4.26035,5.06874e+10
4.27125,5.29214e+10
4.27326,5.39269e+10
4.28416,5.63109e+10
4.28617,5.7478e+10
4.29707,5.96772e+10
4.29908,6.10082e+10
4.30998,7.02102e+10
4.31199,7.23463e+10
4.32289,5.95672e+10
4.3249,5.92873e+10
4.3358,6.04552e+09
4.33781,6.3924e+09
4.34871,4.05366e+08
4.35072,2.30668e+08
4.35856,5.37179e+07
4.36,4.50141e+07
4.36,1e-50
4.36307,1e-50
4.36363,1e-50
4.36564,1e-50
4.38744,1e-50
4.38945,1e-50
4.39146,1e-50
4.41327,1e-50
4.41527,1e-50
4.41728,1e-50
4.43909,1e-50
4.44109,1e-50
4.4431,1e-50
4.46491,1e-50
4.46691,1e-50
4.46892,1e-50
4.49073,1e-50
4.49273,1e-50
4.49474,1e-50
4.51655,1e-50
4.51855,1e-50
4.52056,1e-50
4.54237,1e-50
4.54437,1e-50
4.54638,1e-50
4.56819,1e-50
4.5702,1e-50
4.5722,1e-50
4.59401,1e-50
4.59602,1e-50
4.59802,1e-50
4.61983,1e-50
4.62184,1e-50
4.62384,1e-50
4.64565,1e-50
4.64766,1e-50
4.64966,1e-50
4.67147,1e-50
4.67348,1e-50
4.67548,1e-50
4.69729,1e-50
4.6993,1e-50
4.70131,1e-50
4.72311,1e-50
4.72512,1e-50
4.72713,1e-50
4.74893,1e-50
4.75094,1e-50
4.75295,1e-50
4.77475,1e-50
4.77676,1e-50
4.77877,1e-50
4.80057,1e-50
4.80258,1e-50
4.80459,1e-50
4.82639,1e-50
4.8284,1e-50
4.83041,1e-50
4.85221,1e-50
4.85422,1e-50
4.85623,1e-50
4.87803,1e-50
4.88004,1e-50
4.88205,1e-50
4.90385,1e-50
4.90586,1e-50
4.90787,1e-50
4.92967,1e-50
4.93168,1e-50
4.93369,1e-50
4.95549,1e-50
4.9575,1e-50
4.95951,1e-50
4.98131,1e-50
4.98332,1e-50
5.00512,1e-50
5.00914,1e-50
5.03094,1e-50
5.03496,1e-50
5.05676,1e-50
5.06078,1e-50
5.08259,1e-50
5.0866,1e-50
5.10841,1e-50
5.11242,1e-50
5.13423,1e-50
5.13824,1e-50
5.16005,1e-50
5.16406,1e-50
5.18587,1e-50
5.18988,1e-50
5.21169,1e-50
5.2157,1e-50
5.23751,1e-50
5.24152,1e-50
5.26333,1e-50
5.26734,1e-50
5.28915,1e-50
5.29316,1e-50
5.31497,1e-50
5.31898,1e-50
5.34079,1e-50
5.3448,1e-50
5.36661,1e-50
5.37063,1e-50
5.39243,1e-50
5.39645,1e-50
5.41825,1e-50
5.42227,1e-50
5.44407,1e-50
5.44809,1e-50
5.46989,1e-50
5.47391,1e-50
5.49571,1e-50
5.49973,1e-50
5.52153,1e-50
5.52555,1e-50
5.53645,1e-50
5.53846,1e-50
5.54391,1e-50
5.54491,1e-50
5.55036,1.78598e-38
5.55137,3.25968e-36
5.55409,1.48434e-30
5.55459,1.64022e-29
5.55732,2.02034e-29
5.55782,2.23328e-29
5.55919,2.22939e-47
5.55944,1e-50
5.55991,1e-50
5.56,1e-50
5.56,1e-50
5.56089,1e-50
5.56105,1e-50
5.56241,1e-50
5.56266,1e-50
5.56403,1e-50
5.56428,1e-50
5.56564,1e-50
5.56589,1e-50
5.56725,1e-50
5.5675,1e-50
5.56887,1e-50
5.56912,1e-50
5.57048,1e-50
5.57073,1e-50
5.5721,1e-50
5.57235,1e-50
5.57371,1e-50
5.57396,1e-50
5.57532,1e-50
5.57557,1e-50
5.57694,1e-50
5.57719,1e-50
5.57855,1e-50
5.5788,1e-50
5.58016,1e-50
5.58042,1e-50
5.58178,1e-50
5.58203,1e-50
5.58339,1e-50
5.58364,1e-50
5.58501,1e-50
5.58526,1e-50
5.58662,1e-50
5.58687,1e-50
5.58823,1e-50
5.58848,1e-50
5.58985,1e-50
5.5901,1e-50
5.59146,1e-50
5.59171,1e-50
5.59307,1e-50
5.59333,1e-50
5.59469,1e-50
5.59494,1e-50
5.5963,1e-50
5.59655,1e-50
5.59792,1e-50
5.59817,1e-50
5.59953,1e-50
5.59978,1e-50
5.60114,1e-50
5.60139,1e-50
5.60276,1e-50
5.60301,1e-50
5.60437,1e-50
5.60462,1e-50
5.60598,1e-50
5.60624,1e-50
5.6076,1e-50
5.60785,1e-50
5.60921,1e-50
5.60946,1e-50
5.60992,1e-50
5.61,1e-50
5.61,1e-50
5.61091,1e-50
5.61108,1e-50
5.61244,1e-50
5.61269,1e-50
5.61542,1e-50
5.61592,1e-50
5.62137,1e-50
5.62237,1e-50
5.62782,1e-50
5.62883,1e-50
5.63973,1e-50
5.64174,1e-50
5.65264,1e-50
5.65465,1e-50
5.67645,1e-50
5.68047,1e-50
5.70227,1e-50
5.70629,1e-50
5.72809,1e-50
5.73211,1e-50
5.75391,1e-50
5.75793,1e-50
5.77973,1e-50
5.78375,1e-50
5.80555,1e-50
5.80957,1e-50
5.83137,1e-50
5.83539,1e-50
5.85719,1e-50
5.86121,1e-50
5.88301,1e-50
5.88703,1e-50
5.90884,1e-50
5.91285,1e-50
5.93466,1e-50
5.93867,1e-50
5.96048,1e-50
5.96449,1e-50
5.9863,1e-50
5.99031,1e-50
6.01212,1e-50
6.01613,1e-50
6.03794,1e-50
6.04195,1e-50
6.06376,1e-50
6.06777,1e-50
6.08958,1e-50
6.09359,1e-50
6.1154,1e-50
6.11941,1e-50
6.14122,1e-50
6.14523,1e-50
6.16704,1e-50
6.17105,1e-50
6.19286,1e-50
6.19688,1e-50
6.21868,1e-50
6.2227,1e-50
6.2445,1e-50
6.24852,1e-50
6.27032,1e-50
6.27434,1e-50
6.29614,1e-50
6.30016,1e-50
6.32196,1e-50
6.32598,1e-50
6.34778,1e-50
6.3518,1e-50
6.3736,1e-50
6.37762,1e-50
6.39942,1e-50
6.40344,1e-50
6.42524,1e-50
6.42926,1e-50
6.45106,1e-50
6.45508,1e-50
6.47688,1e-50
6.4809,1e-50
6.5027,1e-50
6.50672,1e-50
6.52852,1e-50
6.53254,1e-50
6.55434,1e-50
6.55836,1e-50
6.58016,1e-50
6.58418,1e-50
6.60598,1e-50
6.61,1e-50



==> data/v3_images-4/x98_230-4.csv <==
"x","y"
0,2.0445e-07
0.000890115,3.15197e-07
0.00161377,4.05282e-07
0.00250388,8.34461e-07
0.00322754,1.18318e-06
0.00411765,2.31179e-06
0.00484131,3.22917e-06
0.00573142,6.06269e-06
0.00645508,8.36641e-06
0.00734519,1.54261e-05
0.00806885,2.11655e-05
0.00895896,3.87309e-05
0.00968262,5.30113e-05
0.0105727,9.67072e-05
0.0112964,0.000132231
0.0121865,0.000240925
0.0129102,0.000329292
0.0138003,0.00059967
0.0145239,0.000819482
0.015414,0.00149205
0.0161377,0.00203883
0.0170278,0.00371184
0.0177515,0.00507197
0.0186416,0.00923358
0.0193652,0.0126169
0.0202553,0.0229689
0.020979,0.031385
0.0218691,0.0571357
0.0225928,0.0780706
0.0234829,0.142126
0.0242065,0.194201
0.0250967,0.353538
0.0258203,0.483076
0.0267104,0.879428
0.0274341,1.20166
0.0283242,2.18759
0.0290479,2.98913
0.029938,5.44165
0.0306616,7.43551
0.0315517,13.5363
0.0322754,18.4961
0.0331655,33.6725
0.0338892,46.0107
0.0347793,83.7667
0.0355029,114.462
0.036393,208.408
0.0371167,284.784
0.0380068,518.65
0.0387305,708.778
0.0396206,1291.6
0.0403442,1765.42
0.0412344,3221.86
0.041958,4405.93
0.0428481,8070.46
0.0435718,11049.7
0.0444619,20426.8
0.0451855,28050.2
0.0460757,53054.1
0.0467993,73381.8
0.0476894,145849
0.0484131,204763
0.0492884,259897
0.05,304722
0.05,745247
0.0500148,712760
0.0500269,686348
0.050917,620826
0.0516406,567556
0.0534209,470375
0.0548682,391373
0.0566484,239667
0.0580957,116325
0.0616562,59419.2
0.0645508,13157.2
0.0716717,6086.29
0.0774609,339.545
0.0917028,154.088
0.103281,3.51037
0.117523,1.58772
0.129102,0.0180231
0.143343,0.00815154
0.154922,9.22378e-05
0.169164,4.16238e-05
0.180742,3.02718e-07
0.194984,3.51598e-07
0.206563,3.8966e-07
0.220804,3.91351e-07
0.232383,3.92685e-07
0.246625,3.9336e-07
0.258203,3.93875e-07
0.272445,3.94559e-07
0.284023,3.95085e-07
0.298265,3.95783e-07
0.309844,3.96325e-07
0.324086,3.97037e-07
0.335664,3.97594e-07
0.349906,3.98319e-07
0.361484,3.98892e-07
0.375726,3.99628e-07
0.387305,4.00216e-07
0.401547,4.00961e-07
0.413125,4.01564e-07
0.427367,4.02315e-07
0.438945,4.02931e-07
0.453187,4.03683e-07
0.464766,4.04311e-07
0.479007,4.05056e-07
0.490586,4.05694e-07
0.504828,4.06424e-07
0.516406,4.07068e-07
0.530648,4.07771e-07
0.542227,4.08415e-07
0.556468,4.09074e-07
0.568047,4.09712e-07
0.582289,4.10304e-07
0.593867,4.10927e-07
0.608109,4.11422e-07
0.619688,4.1202e-07
0.633929,4.12377e-07
0.645508,4.12933e-07
0.65975,4.13099e-07
0.671328,4.13597e-07
0.68557,4.13659e-07
0.697148,4.14207e-07
0.71139,4.46498e-07
0.722969,4.73585e-07
0.737211,8.20977e-06
0.748789,1.44755e-05
0.763031,0.00152899
0.774609,0.00275512
0.788851,0.297734
0.80043,0.536546
0.814672,29.0083
0.82625,51.9586
0.833371,1157.71
0.83916,2054.8
0.842721,13820.3
0.845615,23383
0.847395,57287.7
0.848843,84855.5
0.849481,125486
0.85,191356
0.85,158521
0.850252,186433
0.850457,182429
0.851347,177175
0.85207,172903
0.85296,165904
0.853684,160215
0.854574,154461
0.855298,149783
0.856188,144943
0.856912,141008
0.857802,136865
0.858525,133497
0.859416,129903
0.860139,126981
0.861029,123828
0.861753,121265
0.862643,118473
0.863367,116203
0.864257,113710
0.86498,111682
0.865871,109439
0.866594,107615
0.867484,105581
0.868208,103927
0.869098,102071
0.869822,100562
0.870712,98855.4
0.871436,97468.1
0.872326,95888.1
0.873049,94603.6
0.873939,93129.7
0.874663,91931.5
0.875553,90545.7
0.876277,89419.1
0.877167,88105
0.877891,87036.7
0.878781,85779.1
0.879504,84756.7
0.880395,83542.8
0.881118,82555.9
0.882008,81375.9
0.882732,80416.5
0.883622,79257.1
0.884346,78314.5
0.885236,77157.6
0.885959,76217.2
0.88685,75042.5
0.887573,74087.6
0.888463,72870.4
0.889187,71880.9
0.890077,70589.5
0.890801,69539.5
0.891691,68130.5
0.892415,66984.9
0.893305,65395.3
0.894028,64102.9
0.894918,62235.7
0.895642,60717.7
0.896532,58413.5
0.897256,56540.2
0.898146,54037
0.89887,52001.9
0.899493,50264.5
0.9,44797.7
0.9,48852.1
0.900267,40852.1
0.900483,37644
0.902264,32675.5
0.903711,28635.8
0.907271,24501.8
0.910166,21141.4
0.913726,17027.9
0.916621,13682.6
0.923742,10674.7
0.929531,8228.54
0.943773,6567.52
0.955352,5220.6
0.969593,3776.85
0.981172,2599.61
1.00966,1986.02
1.03281,1489.84
1.0613,1086.53
1.08445,757.2
1.11294,564.12
1.13609,406.068
1.16458,308.032
1.18773,227.056
1.21622,177.641
1.23937,135.531
1.26786,114.106
1.29102,93.3825
1.3195,91.3492
1.34266,84.0831
1.37114,98.9279
1.3943,102.055
1.42278,135.443
1.44594,148.424
1.47442,206.482
1.49758,231.19
1.52606,324.557
1.54922,365.6
1.5777,509.016
1.60086,573.82
1.62934,784.496
1.6525,883.283
1.68098,1177.04
1.70414,1322.16
1.73262,1707.69
1.75578,1911.56
1.78426,2385.66
1.80742,2657.22
1.83591,3204.88
1.85906,3545.66
1.88755,4146
1.9107,4548.3
1.93919,5182.34
1.96234,5631.43
1.99083,6286.63
2.01398,6766.09
2.04247,7436.63
2.06562,7933.76
2.09411,8618.6
2.11727,9126.82
2.14575,9827.75
2.16891,10345.9
2.19739,11066.3
2.22055,11596.5
2.24903,12340.9
2.27219,12887
2.30067,13660.6
2.32383,14227.4
2.35231,15036
2.37547,15628.9
2.40395,16479.3
2.42711,17104.9
2.45559,18004.3
2.47875,18671.1
2.50723,19618.7
2.53039,20337.5
2.55887,21254.1
2.58203,21884.6
2.62949,22935.8
2.63367,23124.1
2.63576,23172.1
2.65949,24595.3
2.66054,24664
2.6724,25423.2
2.67345,25454.6
2.68531,25794.4
2.68584,25823.4
2.69177,26142.4
2.69203,26163.9
2.695,26413.6
2.69526,26418.8
2.69822,26463.8
2.69835,26464.4
2.69984,26453.3
2.69985,26453.9
2.7,26453.9
2.7,26852.4
2.70012,26844.6
2.70145,26716.8
2.70158,26722.2
2.70306,26776.8
2.70319,26783.2
2.70468,26850.6
2.70481,26857.1
2.70629,26924.9
2.70642,26931.4
2.70791,26999.8
2.70804,27006.3
2.70952,27075.1
2.70965,27081.7
2.71113,27151
2.71126,27157.7
2.71275,27227.5
2.71288,27234.1
2.71436,27304.4
2.71449,27311.2
2.71597,27382
2.7161,27388.7
2.71759,27460
2.71772,27466.9
2.7192,27538.7
2.71933,27545.5
2.72082,27617.9
2.72095,27624.8
2.72243,27697.6
2.72256,27704.6
2.72404,27777.9
2.72417,27785
2.72566,27858.8
2.72579,27865.9
2.72727,27940.3
2.7274,27947.4
2.72888,28022.3
2.72901,28029.5
2.7305,28105
2.73063,28112.2
2.73211,28188.2
2.73224,28195.4
2.73373,28272
2.73386,28279.3
2.73534,28356.4
2.73547,28363.7
2.73695,28441.4
2.73708,28448.8
2.73857,28527
2.7387,28534.4
2.74018,28613.2
2.74031,28620.7
2.74179,28700
2.74193,28707.6
2.74341,28787.5
2.74354,28795.1
2.74502,28875.5
2.74515,28883.2
2.74664,28964.2
2.74677,28971.9
2.74825,29053.5
2.74838,29047.9
2.74986,28947.7
2.74987,28949.4
2.75,29835.3
2.75,28959.7
2.75012,29876.1
2.75148,30237.7
2.75161,30405.2
2.75309,32163.5
2.75335,32483.6
2.75632,35918
2.75684,36338.9
2.76277,40948.9
2.7633,41570.8
2.76923,48502.9
2.76975,49163.1
2.77568,56579.8
2.77621,57264.4
2.78214,64984.7
2.78266,65685.7
2.78859,73605.3
2.78912,74317.7
2.79505,82373.8
2.79557,83094.4
2.8015,91247.5
2.80203,91974.2
2.80796,100198
2.80848,100930
2.81441,109207
2.81494,109942
2.82087,118261
2.82139,118999
2.82732,127350
2.82785,128090
2.83378,136467
2.8343,137209
2.84023,145607
2.84076,146351
2.84669,154766
2.84721,155510
2.85314,163940
2.85367,164685
2.8596,173127
2.86012,173873
2.86605,182324
2.86658,183072
2.87251,191531
2.87303,192279
2.87896,200746
2.87949,201495
2.88542,209968
2.88594,210717
2.89188,219196
2.8924,219945
2.89833,228428
2.89885,229178
2.90479,237665
2.90531,238415
2.91124,246905
2.91176,247656
2.9177,256149
2.91822,256900
2.92415,265396
2.92467,266147
2.93061,274645
2.93113,275396
2.93706,283896
2.93758,284647
2.94352,293149
2.94404,293900
2.94997,302403
2.95049,302983
2.95643,309540
2.95672,309916
2.96,314169
2.96,316850
2.96023,316856
2.96288,316900
2.9634,316917
2.96934,317075
2.97038,317083
2.98225,317118
2.98329,317139
2.99516,317311
2.9962,317332
3.00807,317503
3.00911,317524
3.02098,317694
3.02202,317715
3.03389,317884
3.03493,317905
3.0468,318072
3.04784,318093
3.05971,318259
3.06075,318280
3.07262,318443
3.07366,318464
3.08553,318624
3.08657,318645
3.09844,318803
3.09948,318823
3.11135,318977
3.11239,318998
3.12426,319148
3.1253,319168
3.13717,319314
3.13821,319335
3.15008,319476
3.15112,319496
3.16299,319631
3.16403,319651
3.1759,319781
3.17694,319800
3.18881,319924
3.18985,319943
3.20172,320060
3.20276,320078
3.21463,320187
3.21567,320205
3.22754,320306
3.22858,320324
3.24045,320416
3.24149,320433
3.25336,320515
3.2544,320532
3.26627,320604
3.26731,320620
3.27918,320680
3.28022,320695
3.29209,320744
3.29314,320758
3.305,320794
3.30605,320808
3.31791,320830
3.31896,320842
3.33082,320849
3.33187,320860
3.34373,320851
3.34478,320862
3.35664,320835
3.35769,320844
3.36955,320800
3.3706,320808
3.38246,320743
3.38351,320750
3.39537,320664
3.39642,320669
3.40828,320561
3.40933,320564
3.42119,320432
3.42224,320433
3.4341,320275
3.43515,320274
3.44701,320089
3.44806,320086
3.45992,319871
3.46097,319865
3.47283,319619
3.47388,319611
3.48574,319330
3.48679,319319
3.49865,319003
3.4997,318989
3.51156,318634
3.51261,318617
3.52447,318220
3.52552,318200
3.53738,317759
3.53843,317734
3.55029,317246
3.55134,317218
3.5632,316679
3.56425,316646
3.57611,316054
3.57716,316016
3.58902,315367
3.59007,315324
3.60193,314612
3.60298,314564
3.61484,313787
3.61589,313733
3.62775,312887
3.6288,312825
3.64066,311906
3.64171,311837
3.65357,310840
3.65462,310763
3.66648,309683
3.66753,309598
3.67939,308432
3.68044,308338
3.6923,307081
3.69335,306977
3.70521,305626
3.70626,305512
3.71813,304065
3.71917,303940
3.73104,302395
3.73208,302258
3.74395,300618
3.74499,300425
3.75686,297992
3.75999,297595
3.79559,293287
3.79663,292975
3.8085,289281
3.80954,289024
3.82141,286071
3.8235,285635
3.84723,281080
3.84827,280756
3.86014,277302
3.86118,277004
3.87305,273923
3.87409,273609
3.88596,270394
3.887,270064
3.89887,266719
3.89991,266374
3.91178,262903
3.91282,262544
3.92469,258953
3.92573,258581
3.9376,254878
3.93864,254495
3.95051,250687
3.95155,250293
3.96342,246388
3.96446,245985
3.97633,241992
3.97737,241579
3.98924,237506
3.99028,237086
4.00215,232942
4.00319,232515
4.01506,228307
4.0161,227875
4.02797,223612
4.02901,223175
4.04088,218865
4.04192,218424
4.05379,214074
4.05483,213630
4.0667,209247
4.06774,208799
4.07961,204391
4.08065,203938
4.09252,199514
4.09356,199055
4.10543,194624
4.10647,194159
4.11834,189733
4.11939,189263
4.13125,184859
4.1323,184385
4.14416,180026
4.14521,179556
4.15707,175268
4.15812,174805
4.16998,170616
4.17103,169976
4.18289,164203
4.18498,163694
4.20871,159269
4.20976,158618
4.22162,153044
4.22561,152336
4.24744,148083
4.24943,147334
4.26035,144618
4.26234,144098
4.27326,142274
4.27525,142167
4.28617,141162
4.28816,141110
4.29908,142003
4.31,143349
4.31,46686
4.31199,42245.7
4.31398,39088.1
4.3249,21121.7
4.32689,20126.9
4.33781,4823.04
4.3398,4744.76
4.35072,367.757
4.35271,361.603
4.36363,17.4862
4.36762,17.0773
4.38945,4.91286
4.40436,4.84481
4.41527,0.380556
4.43018,0.36551
4.44109,0.00770369
4.456,0.00730674
4.46691,0.00014462
4.48182,0.000135272
4.49273,2.70293e-06
4.50764,2.50544e-06
4.51855,5.48336e-08
4.53346,5.59542e-08
4.54437,1.6171e-08
4.55928,1.59243e-08
4.5702,1.56526e-08
4.5851,1.53902e-08
4.59602,1.52101e-08
4.61092,1.4973e-08
4.62184,1.48124e-08
4.63674,1.45978e-08
4.64766,1.44528e-08
4.66256,1.42576e-08
4.67348,1.41257e-08
4.68838,1.39472e-08
4.6993,1.38264e-08
4.7142,1.36622e-08
4.72512,1.3551e-08
4.74002,1.33993e-08
4.75094,1.32964e-08
4.76584,1.31556e-08
4.77676,1.30598e-08
4.79166,1.29285e-08
4.80258,1.2839e-08
4.81748,1.27161e-08
4.8284,1.26322e-08
4.8433,1.25168e-08
4.85422,1.24378e-08
4.86912,1.23292e-08
4.88004,1.22547e-08
4.89494,1.21521e-08
4.90586,1.20816e-08
4.92076,1.19845e-08
4.93168,1.19176e-08
4.94658,1.18255e-08
4.9575,1.1762e-08
4.9724,1.16745e-08
4.98332,1.1614e-08
4.99822,1.15307e-08
5.00914,1.14731e-08
5.02404,1.13937e-08
5.03496,1.13387e-08
5.04986,1.1263e-08
5.06078,1.12104e-08
5.07568,1.11381e-08
5.0866,1.10878e-08
5.1015,1.10186e-08
5.11242,1.09706e-08
5.12732,1.09044e-08
5.13824,1.08583e-08
5.15314,1.0795e-08
5.16406,1.07509e-08
5.17896,1.06901e-08
5.18988,1.06479e-08
5.20479,1.05897e-08
5.2157,1.05492e-08
5.23061,1.04934e-08
5.24152,1.04545e-08
5.25643,1.0401e-08
5.26734,1.03638e-08
5.28225,1.03125e-08
5.29316,1.02767e-08
5.30807,1.02271e-08
5.31898,1.01926e-08
5.33389,1.0124e-08
5.3448,1.00774e-08
5.35971,8.8559e-09
5.37063,8.08322e-09
5.38553,7.65883e-08
5.39645,1.23703e-07
5.41135,4.46299e-06
5.42227,7.45059e-06
5.43717,0.000252071
5.44809,0.000420493
5.46299,0.0142104
5.47391,0.0237049
5.48881,0.80108
5.49973,1.33631
5.51463,22.2971
5.52555,36.6054
5.533,304.925
5.53846,496.686
5.54218,2461.37
5.54491,3891.29
5.54864,9252.94
5.55137,13165.4
5.55323,31139.4
5.55459,44310.9
5.55646,66368.1
5.55782,82531.3
5.55875,112643
5.55944,134727
5.55976,152710
5.56,148752
5.56,165888
5.56061,130341
5.56105,116860
5.56198,93937.1
5.56266,77143.1
5.56359,59599.6
5.56428,46743.2
5.56521,36168.6
5.56589,28419.3
5.56682,22011.2
5.5675,17315.1
5.56844,13419
5.56912,10563.8
5.57005,8190.25
5.57073,6450.84
5.57166,5003.31
5.57235,3942.53
5.57328,3059.56
5.57396,2412.5
5.57489,1874.48
5.57557,1480.2
5.57651,1153.62
5.57719,914.292
5.57812,718.241
5.5788,574.569
5.57973,460.519
5.58042,376.937
5.58135,316.67
5.58203,272.5
5.58296,251.11
5.58364,235.426
5.58457,247.621
5.58526,256.544
5.58619,305.333
5.58687,341.065
5.5878,438.5
5.58848,509.866
5.58942,680.009
5.5901,804.634
5.59103,1089.48
5.59171,1298.13
5.59264,1767.95
5.59333,2112.08
5.59426,2882.59
5.59494,3446.98
5.59587,4707.57
5.59655,5630.93
5.59748,7690.36
5.59817,9198.86
5.5991,12558.6
5.59978,15019.5
5.60071,20489.6
5.60139,24496.3
5.60233,33374.5
5.60301,39877.5
5.60394,54212.3
5.60462,64712.3
5.60555,87655.4
5.60624,104461
5.60717,140628
5.60785,167120
5.60878,200281
5.60946,224586
5.60977,257972
5.61,282437
5.61,144728
5.61062,133082
5.61108,124555
5.61201,101621
5.61269,84831.5
5.61455,62790.5
5.61592,46689.4
5.61964,34633.8
5.62237,25786.3
5.6261,16632.1
5.62883,9933.38
5.63628,6729.87
5.64174,4360.88
5.64919,2443.8
5.65465,1020.61
5.66955,588.631
5.68047,258.977
5.69537,135.499
5.70629,40.739
5.72119,21.3247
5.73211,6.42663
5.74701,3.36424
5.75793,1.01426
5.77283,0.530953
5.78375,0.160082
5.79865,0.0838016
5.80957,0.0252664
5.82447,0.0132267
5.83539,0.0039879
5.85029,0.00208763
5.86121,0.000629427
5.87611,0.000329499
5.88703,9.93451e-05
5.90193,5.20063e-05
5.91285,1.56801e-05
5.92775,8.20837e-06
5.93867,2.47485e-06
5.95357,1.29556e-06
5.96449,3.90616e-07
5.97939,2.04484e-07
5.99031,6.16525e-08
6.00521,3.22745e-08
6.01613,9.73087e-09
6.03104,5.09402e-09
6.04195,1.53586e-09
6.05686,8.04011e-10
6.06777,2.42412e-10
6.08268,1.269e-10
6.09359,3.82609e-11
6.1085,2.00292e-11
6.11941,6.03887e-12
6.13432,3.1613e-12
6.14523,9.53141e-13
6.16014,4.98961e-13
6.17105,1.50438e-13
6.18596,7.8753e-14
6.19688,2.37443e-14
6.21178,1.24299e-14
6.2227,3.74766e-15
6.2376,1.96187e-15
6.24852,5.91509e-16
6.26342,3.0965e-16
6.27434,9.33603e-17
6.28924,4.88733e-17
6.30016,1.47354e-17
6.31506,7.71387e-18
6.32598,2.32576e-18
6.34088,1.21751e-18
6.3518,3.67084e-19
6.3667,1.92165e-19
6.37762,5.79384e-20
6.39252,3.03302e-20
6.40344,9.14466e-21
6.41834,4.78715e-21
6.42926,1.44334e-21
6.44416,7.55575e-22
6.45508,2.27808e-22
6.46998,1.19256e-22
6.4809,3.59559e-23
6.4958,1.88227e-23
6.50672,5.67516e-24
6.52162,2.97089e-24
6.53254,8.95738e-25
6.54744,4.68863e-25
6.55836,1.41292e-25
6.57326,7.3661e-26
6.58418,2.17705e-26
6.59908,1.2453e-26
6.61,5.18325e-27

"x","y"
0,1e-50
0.000890115,1e-50
0.00161377,1e-50
0.00250388,1e-50
0.00322754,1e-50
0.00411765,1e-50
0.00484131,1e-50
0.00573142,1e-50
0.00645508,1e-50
0.00734519,1e-50
0.00806885,1e-50
0.00895896,1e-50
0.00968262,1e-50
0.0105727,1e-50
0.0112964,1e-50
0.0121865,1e-50
0.0129102,1e-50
0.0138003,1e-50
0.0145239,1e-50
0.015414,1e-50
0.0161377,1e-50
0.0170278,1e-50
0.0177515,1e-50
0.0186416,1e-50
0.0193652,1e-50
0.0202553,1e-50
0.020979,1e-50
0.0218691,1e-50
0.0225928,1e-50
0.0234829,1e-50
0.0242065,1e-50
0.0250967,1e-50
0.0258203,1e-50
0.0267104,1e-50
0.0274341,1e-50
0.0283242,1e-50
0.0290479,1e-50
0.029938,1e-50
0.0306616,1e-50
0.0315517,1e-50
0.0322754,1e-50
0.0331655,1e-50
0.0338892,1e-50
0.0347793,1e-50
0.0355029,1e-50
0.036393,1e-50
0.0371167,1e-50
0.0380068,1e-50
0.0387305,1e-50
0.0396206,1e-50
0.0403442,1e-50
0.0412344,1e-50
0.041958,1e-50
0.0428481,1e-50
0.0435718,1e-50
0.0444619,1e-50
0.0451855,1e-50
0.0460757,1e-50
0.0467993,1e-50
0.0476894,1e-50
0.0484131,1e-50
0.0492884,1e-50
0.05,1e-50
0.05,2.66802e+18
0.0500148,2.77919e+17
0.0500269,4.41917e+16
0.050917,2.09627e+15
0.0516406,1.75841e+14
0.0534209,3.20342e+11
0.0548682,1.89859e+09
0.0566484,3.8188e-24
0.0580957,1e-50
0.0616562,1e-50
0.0645508,1e-50
0.0716717,1e-50
0.0774609,1e-50
0.0917028,1e-50
0.103281,1e-50
0.117523,1e-50
0.129102,1e-50
0.143343,1e-50
0.154922,1e-50
0.169164,1e-50
0.180742,1e-50
0.194984,1e-50
0.206563,1e-50
0.220804,1e-50
0.232383,1e-50
0.246625,1e-50
0.258203,1e-50
0.272445,1e-50
0.284023,1e-50
0.298265,1e-50
0.309844,1e-50
0.324086,1e-50
0.335664,1e-50
0.349906,1e-50
0.361484,1e-50
0.375726,1e-50
0.387305,1e-50
0.401547,1e-50
0.413125,1e-50
0.427367,1e-50
0.438945,1e-50
0.453187,1e-50
0.464766,1e-50
0.479007,1e-50
0.490586,1e-50
0.504828,1e-50
0.516406,1e-50
0.530648,1e-50
0.542227,1e-50
0.556468,1e-50
0.568047,1e-50
0.582289,1e-50
0.593867,1e-50
0.608109,1e-50
0.619688,1e-50
0.633929,1e-50
0.645508,1e-50
0.65975,1e-50
0.671328,1e-50
0.68557,1e-50
0.697148,1e-50
0.71139,1e-50
0.722969,1e-50
0.737211,1e-50
0.748789,1e-50
0.763031,1e-50
0.774609,1e-50
0.788851,1e-50
0.80043,1e-50
0.814672,1e-50
0.82625,1e-50
0.833371,1e-50
0.83916,1e-50
0.842721,5.92219e-25
0.845615,0.000530085
0.847395,0.000819685
0.848843,0.00116761
0.849481,1.27501e-29
0.85,1e-50
0.85,1e-50
0.850252,1e-50
0.850457,1e-50
0.851347,1e-50
0.85207,1e-50
0.85296,1e-50
0.853684,1e-50
0.854574,1e-50
0.855298,1e-50
0.856188,1e-50
0.856912,1e-50
0.857802,1e-50
0.858525,1e-50
0.859416,1e-50
0.860139,1e-50
0.861029,1e-50
0.861753,1e-50
0.862643,1e-50
0.863367,1e-50
0.864257,1e-50
0.86498,1e-50
0.865871,1e-50
0.866594,1e-50
0.867484,1e-50
0.868208,1e-50
0.869098,1e-50
0.869822,1e-50
0.870712,1e-50
0.871436,1e-50
0.872326,1e-50
0.873049,1e-50
0.873939,1e-50
0.874663,1e-50
0.875553,1e-50
0.876277,1e-50
0.877167,1e-50
0.877891,1e-50
0.878781,1e-50
0.879504,1e-50
0.880395,1e-50
0.881118,1e-50
0.882008,1e-50
0.882732,1e-50
0.883622,1e-50
0.884346,1e-50
0.885236,1e-50
0.885959,1e-50
0.88685,1e-50
0.887573,1e-50
0.888463,1e-50
0.889187,1e-50
0.890077,1e-50
0.890801,1e-50
0.891691,1e-50
0.892415,1e-50
0.893305,1e-50
0.894028,1e-50
0.894918,1e-50
0.895642,1e-50
0.896532,1e-50
0.897256,1e-50
0.898146,1e-50
0.89887,1e-50
0.899493,1e-50
0.9,1e-50
0.9,1e-50
0.900267,1e-50
0.900483,1e-50
0.902264,1e-50
0.903711,1e-50
0.907271,1e-50
0.910166,1e-50
0.913726,1e-50
0.916621,1e-50
0.923742,1e-50
0.929531,1e-50
0.943773,1e-50
0.955352,1e-50
0.969593,1e-50
0.981172,1e-50
1.00966,1e-50
1.03281,1e-50
1.0613,1e-50
1.08445,1e-50
1.11294,1e-50
1.13609,1e-50
1.16458,1e-50
1.18773,1e-50
1.21622,1e-50
1.23937,1e-50
1.26786,1e-50
1.29102,1e-50
1.3195,1e-50
1.34266,1e-50
1.37114,1e-50
1.3943,1e-50
1.42278,1e-50
1.44594,1e-50
1.47442,1e-50
1.49758,1e-50
1.52606,1e-50
1.54922,1e-50
1.5777,1e-50
1.60086,1e-50
1.62934,1e-50
1.6525,1e-50
1.68098,1e-50
1.70414,1e-50
1.73262,1e-50
1.75578,1e-50
1.78426,1e-50
1.80742,1e-50
1.83591,1e-50
1.85906,1e-50
1.88755,1e-50
1.9107,1e-50
1.93919,1e-50
1.96234,1e-50
1.99083,1e-50
2.01398,1e-50
2.04247,1e-50
2.06562,1e-50
2.09411,1e-50
2.11727,1e-50
2.14575,1e-50
2.16891,1e-50
2.19739,1e-50
2.22055,1e-50
2.24903,1e-50
2.27219,1e-50
2.30067,1e-50
2.32383,1e-50
2.35231,1e-50
2.37547,1e-50
2.40395,1e-50
2.42711,1e-50
2.45559,1e-50
2.47875,1e-50
2.50723,1e-50
2.53039,1e-50
2.55887,1e-50
2.58203,1e-50
2.62949,1e-50
2.63367,1e-50
2.63576,1e-50
2.65949,1e-50
2.66054,1e-50
2.6724,1e-50
2.67345,1e-50
2.68531,1e-50
2.68584,1e-50
2.69177,1e-50
2.69203,1e-50
2.695,1e-50
2.69526,1e-50
2.69822,1e-50
2.69835,1e-50
2.69984,1e-50
2.69985,1e-50
2.7,1e-50
2.7,1e-50
2.70012,1e-50
2.70145,1e-50
2.70158,1e-50
2.70306,1e-50
2.70319,1e-50
2.70468,1e-50
2.70481,1e-50
2.70629,1e-50
2.70642,1e-50
2.70791,1e-50
2.70804,1e-50
2.70952,1e-50
2.70965,1e-50
2.71113,1e-50
2.71126,1e-50
2.71275,1e-50
2.71288,1e-50
2.71436,1e-50
2.71449,1e-50
2.71597,1e-50
2.7161,1e-50
2.71759,1e-50
2.71772,1e-50
2.7192,1e-50
2.71933,1e-50
2.72082,1e-50
2.72095,1e-50
2.72243,1e-50
2.72256,1e-50
2.72404,1e-50
2.72417,1e-50
2.72566,1e-50
2.72579,1e-50
2.72727,1e-50
2.7274,1e-50
2.72888,1e-50
2.72901,1e-50
2.7305,1e-50
2.73063,1e-50
2.73211,1e-50
2.73224,1e-50
2.73373,1e-50
2.73386,1e-50
2.73534,1e-50
2.73547,1e-50
2.73695,1e-50
2.73708,1e-50
2.73857,1e-50
2.7387,1e-50
2.74018,1e-50
2.74031,1e-50
2.74179,1e-50
2.74193,1e-50
2.74341,1e-50
2.74354,1e-50
2.74502,1e-50
2.74515,1e-50
2.74664,1e-50
2.74677,1e-50
2.74825,1e-50
2.74838,1e-50
2.74986,1e-50
2.74987,1e-50
2.75,2.20493e-28
2.75,1e-50
2.75012,2.8491e-28
2.75148,6.38858e-27
2.75161,1.03913e-26
2.75309,3.4947e-24
2.75335,7.27608e-24
2.75632,5.35985e-20
2.75684,1.34939e-19
2.76277,1.19517e-14
2.7633,2.56862e-14
2.76923,3.23127e-10
2.76975,5.95725e-10
2.77568,1.10397e-06
2.77621,1.80445e-06
2.78214,0.000738605
2.78266,0.00110078
2.78859,0.141903
2.78912,0.197052
2.79505,10.5284
2.79557,13.8442
2.8015,376.237
2.80203,474.132
2.80796,7625.69
2.80848,9292.34
2.81441,98963
2.81494,117391
2.82087,900354
2.82139,1.04497e+06
2.82732,6.14984e+06
2.82785,7.01096e+06
2.83378,3.32371e+07
2.8343,3.73325e+07
2.84023,1.48047e+08
2.84076,1.64233e+08
2.84669,5.61217e+08
2.84721,6.16062e+08
2.85314,1.85744e+09
2.85367,2.02079e+09
2.8596,5.47882e+09
2.86012,5.91504e+09
2.86605,1.46451e+10
2.86658,1.57065e+10
2.87251,3.59625e+10
2.87303,3.83472e+10
2.87896,8.20412e+10
2.87949,8.7041e+10
2.88542,1.75495e+11
2.88594,1.85364e+11
2.89188,3.5473e+11
2.8924,3.73207e+11
2.89833,6.81924e+11
2.89885,7.14933e+11
2.90479,1.25355e+12
2.90531,1.3101e+12
2.91124,2.21368e+12
2.91176,2.30703e+12
2.9177,3.77028e+12
2.91822,3.91924e+12
2.92415,6.21437e+12
2.92467,6.44487e+12
2.93061,9.94063e+12
2.93113,1.02883e+13
2.93706,1.54864e+13
2.93758,1.59879e+13
2.94352,2.33801e+13
2.94404,2.42118e+13
2.94997,3.63932e+13
2.95049,3.6177e+13
2.95643,3.58574e+13
2.95672,3.49343e+13
2.96,2.75598e+13
2.96,3.72404e+13
2.96023,3.84819e+13
2.96288,6.71473e+13
2.9634,6.70643e+13
2.96934,6.57363e+13
2.97038,6.50288e+13
2.98225,5.71379e+13
2.98329,5.70913e+13
2.99516,5.65066e+13
2.9962,5.64469e+13
3.00807,5.56793e+13
3.00911,5.5619e+13
3.02098,5.48462e+13
3.02202,5.47846e+13
3.03389,5.39978e+13
3.03493,5.39351e+13
3.0468,5.31349e+13
3.04784,5.30709e+13
3.05971,5.22576e+13
3.06075,5.21924e+13
3.07262,5.13662e+13
3.07366,5.12999e+13
3.08553,5.0461e+13
3.08657,5.03935e+13
3.09844,4.95423e+13
3.09948,4.94737e+13
3.11135,4.86105e+13
3.11239,4.85408e+13
3.12426,4.76659e+13
3.1253,4.75953e+13
3.13717,4.67091e+13
3.13821,4.66375e+13
3.15008,4.57405e+13
3.15112,4.56679e+13
3.16299,4.47606e+13
3.16403,4.46871e+13
3.1759,4.37699e+13
3.17694,4.36955e+13
3.18881,4.2769e+13
3.18985,4.26938e+13
3.20172,4.17586e+13
3.20276,4.16827e+13
3.21463,4.07392e+13
3.21567,4.06626e+13
3.22754,3.97116e+13
3.22858,3.96343e+13
3.24045,3.86764e+13
3.24149,3.85985e+13
3.25336,3.76344e+13
3.2544,3.7556e+13
3.26627,3.65863e+13
3.26731,3.65075e+13
3.27918,3.55329e+13
3.28022,3.54537e+13
3.29209,3.44751e+13
3.29314,3.43956e+13
3.305,3.34136e+13
3.30605,3.33339e+13
3.31791,3.23494e+13
3.31896,3.22695e+13
3.33082,3.12833e+13
3.33187,3.12033e+13
3.34373,3.02163e+13
3.34478,3.01362e+13
3.35664,2.91492e+13
3.35769,2.90692e+13
3.36955,2.8083e+13
3.3706,2.80032e+13
3.38246,2.70188e+13
3.38351,2.69392e+13
3.39537,2.59576e+13
3.39642,2.58782e+13
3.40828,2.49003e+13
3.40933,2.48213e+13
3.42119,2.38481e+13
3.42224,2.37696e+13
3.4341,2.28021e+13
3.43515,2.27241e+13
3.44701,2.17635e+13
3.44806,2.16861e+13
3.45992,2.07334e+13
3.46097,2.06567e+13
3.47283,1.9713e+13
3.47388,1.96371e+13
3.48574,1.87037e+13
3.48679,1.86286e+13
3.49865,1.77068e+13
3.4997,1.76327e+13
3.51156,1.67237e+13
3.51261,1.66506e+13
3.52447,1.57558e+13
3.52552,1.56839e+13
3.53738,1.48047e+13
3.53843,1.4734e+13
3.55029,1.3872e+13
3.55134,1.38026e+13
3.5632,1.29593e+13
3.56425,1.28913e+13
3.57611,1.20683e+13
3.57716,1.20018e+13
3.58902,1.12009e+13
3.59007,1.1136e+13
3.60193,1.03587e+13
3.60298,1.02955e+13
3.61484,9.54373e+12
3.61589,9.48239e+12
3.62775,8.75777e+12
3.6288,8.69836e+12
3.64066,8.00268e+12
3.64171,7.94533e+12
3.65357,7.28027e+12
3.65462,7.22508e+12
3.66648,6.59226e+12
3.66753,6.53934e+12
3.67939,5.94024e+12
3.68044,5.88972e+12
3.6923,5.32565e+12
3.69335,5.27762e+12
3.70521,4.74967e+12
3.70626,4.70424e+12
3.71813,4.21335e+12
3.71917,4.17041e+12
3.73104,3.71545e+12
3.73208,3.67908e+12
3.74395,3.29366e+12
3.74499,3.24005e+12
3.75686,2.66718e+12
3.75999,2.58819e+12
3.79559,1.98746e+12
3.79663,1.95036e+12
3.8085,1.54669e+12
3.80954,1.51784e+12
3.82141,1.22968e+12
3.8235,1.19783e+12
3.84723,9.40741e+11
3.84827,9.21499e+11
3.86014,7.32411e+11
3.86118,7.19036e+11
3.87305,5.94495e+11
3.87409,5.8301e+11
3.88596,4.77053e+11
3.887,4.67359e+11
3.89887,3.78486e+11
3.89991,3.70395e+11
3.91178,2.96718e+11
3.91282,2.9005e+11
3.92469,2.2974e+11
3.92573,2.24317e+11
3.9376,1.75607e+11
3.93864,1.71256e+11
3.95051,1.3246e+11
3.95155,1.2902e+11
3.96342,9.85602e+10
3.96446,9.58782e+10
3.97633,7.2312e+10
3.97737,7.02513e+10
3.98924,5.22904e+10
3.99028,5.07307e+10
4.00215,3.72511e+10
4.00319,3.60882e+10
4.01506,2.61304e+10
4.0161,2.52775e+10
4.02797,1.80396e+10
4.02901,1.7424e+10
4.04088,1.225e+10
4.04192,1.18129e+10
4.05379,8.17653e+09
4.05483,7.87519e+09
4.0667,5.36367e+09
4.06774,5.15639e+09
4.07961,3.4535e+09
4.08065,3.31388e+09
4.09252,2.18137e+09
4.09356,2.08896e+09
4.10543,1.35095e+09
4.10647,1.29096e+09
4.11834,8.20308e+08
4.11939,7.81881e+08
4.13125,4.87775e+08
4.1323,4.68301e+08
4.14416,2.88462e+08
4.14521,2.72862e+08
4.15707,1.66386e+08
4.15812,1.51582e+08
4.16998,9.30406e+07
4.17103,8.37856e+07
4.18289,4.00535e+07
4.18498,3.78948e+07
4.20871,2.32202e+07
4.20976,1.94683e+07
4.22162,7.26725e+06
4.22561,3.90035e+06
4.24744,1.82846e+06
4.24943,372281
4.26035,37759.4
4.26234,34610.9
4.27326,2.32566
4.27525,2.18921
4.28617,1.55854
4.28816,1.7099
4.29908,1.92066
4.31,2.18445
4.31,1.38714e-35
4.31199,1.31493e-35
4.31398,1.54891e-37
4.3249,8.59676e-45
4.32689,3.12563e-45
4.33781,1.35814e-48
4.3398,1.35814e-48
4.35072,1e-50
4.35271,1e-50
4.36363,1e-50
4.36762,1e-50
4.38945,1e-50
4.40436,1e-50
4.41527,1e-50
4.43018,1e-50
4.44109,1e-50
4.456,1e-50
4.46691,1e-50
4.48182,1e-50
4.49273,1e-50
4.50764,1e-50
4.51855,1e-50
4.53346,1e-50
4.54437,1e-50
4.55928,1e-50
4.5702,1e-50
4.5851,1e-50
4.59602,1e-50
4.61092,1e-50
4.62184,1e-50
4.63674,1e-50
4.64766,1e-50
4.66256,1e-50
4.67348,1e-50
4.68838,1e-50
4.6993,1e-50
4.7142,1e-50
4.72512,1e-50
4.74002,1e-50
4.75094,1e-50
4.76584,1e-50
4.77676,1e-50
4.79166,1e-50
4.80258,1e-50
4.81748,1e-50
4.8284,1e-50
4.8433,1e-50
4.85422,1e-50
4.86912,1e-50
4.88004,1e-50
4.89494,1e-50
4.90586,1e-50
4.92076,1e-50
4.93168,1e-50
4.94658,1e-50
4.9575,1e-50
4.9724,1e-50
4.98332,1e-50
4.99822,1e-50
5.00914,1e-50
5.02404,1e-50
5.03496,1e-50
5.04986,1e-50
5.06078,1e-50
5.07568,1e-50
5.0866,1e-50
5.1015,1e-50
5.11242,1e-50
5.12732,1e-50
5.13824,1e-50
5.15314,1e-50
5.16406,1e-50
5.17896,1e-50
5.18988,1e-50
5.20479,1e-50
5.2157,1e-50
5.23061,1e-50
5.24152,1e-50
5.25643,1e-50
5.26734,1e-50
5.28225,1e-50
5.29316,1e-50
5.30807,1e-50
5.31898,1e-50
5.33389,1e-50
5.3448,1e-50
5.35971,1e-50
5.37063,1e-50
5.38553,1e-50
5.39645,1e-50
5.41135,1e-50
5.42227,1e-50
5.43717,1e-50
5.44809,1e-50
5.46299,1e-50
5.47391,1e-50
5.48881,1e-50
5.49973,1e-50
5.51463,1e-50
5.52555,1e-50
5.533,1e-50
5.53846,1e-50
5.54218,1e-50
5.54491,1e-50
5.54864,1.71956e-41
5.55137,9.75589e-35
5.55323,7.2427e-31
5.55459,5.00344e-28
5.55646,5.80327e-28
5.55782,6.47175e-28
5.55875,4.37085e-41
5.55944,1e-50
5.55976,1e-50
5.56,1e-50
5.56,1e-50
5.56061,1e-50
5.56105,1e-50
5.56198,1e-50
5.56266,1e-50
5.56359,1e-50
5.56428,1e-50
5.56521,1e-50
5.56589,1e-50
5.56682,1e-50
5.5675,1e-50
5.56844,1e-50
5.56912,1e-50
5.57005,1e-50
5.57073,1e-50
5.57166,1e-50
5.57235,1e-50
5.57328,1e-50
5.57396,1e-50
5.57489,1e-50
5.57557,1e-50
5.57651,1e-50
5.57719,1e-50
5.57812,1e-50
5.5788,1e-50
5.57973,1e-50
5.58042,1e-50
5.58135,1e-50
5.58203,1e-50
5.58296,1e-50
5.58364,1e-50
5.58457,1e-50
5.58526,1e-50
5.58619,1e-50
5.58687,1e-50
5.5878,1e-50
5.58848,1e-50
5.58942,1e-50
5.5901,1e-50
5.59103,1e-50
5.59171,1e-50
5.59264,1e-50
5.59333,1e-50
5.59426,1e-50
5.59494,1e-50
5.59587,1e-50
5.59655,1e-50
5.59748,1e-50
5.59817,1e-50
5.5991,1e-50
5.59978,1e-50
5.60071,1e-50
5.60139,1e-50
5.60233,1e-50
5.60301,1e-50
5.60394,1e-50
5.60462,1e-50
5.60555,1e-50
5.60624,1e-50
5.60717,1e-50
5.60785,1e-50
5.60878,1e-50
5.60946,1e-50
5.60977,1e-50
5.61,1e-50
5.61,1e-50
5.61062,1e-50
5.61108,1e-50
5.61201,1e-50
5.61269,1e-50
5.61455,1e-50
5.61592,1e-50
5.61964,1e-50
5.62237,1e-50
5.6261,1e-50
5.62883,1e-50
5.63628,1e-50
5.64174,1e-50
5.64919,1e-50
5.65465,1e-50
5.66955,1e-50
5.68047,1e-50
5.69537,1e-50
5.70629,1e-50
5.72119,1e-50
5.73211,1e-50
5.74701,1e-50
5.75793,1e-50
5.77283,1e-50
5.78375,1e-50
5.79865,1e-50
5.80957,1e-50
5.82447,1e-50
5.83539,1e-50
5.85029,1e-50
5.86121,1e-50
5.87611,1e-50
5.88703,1e-50
5.90193,1e-50
5.91285,1e-50
5.92775,1e-50
5.93867,1e-50
5.95357,1e-50
5.96449,1e-50
5.97939,1e-50
5.99031,1e-50
6.00521,1e-50
6.01613,1e-50
6.03104,1e-50
6.04195,1e-50
6.05686,1e-50
6.06777,1e-50
6.08268,1e-50
6.09359,1e-50
6.1085,1e-50
6.11941,1e-50
6.13432,1e-50
6.14523,1e-50
6.16014,1e-50
6.17105,1e-50
6.18596,1e-50
6.19688,1e-50
6.21178,1e-50
6.2227,1e-50
6.2376,1e-50
6.24852,1e-50
6.26342,1e-50
6.27434,1e-50
6.28924,1e-50
6.30016,1e-50
6.31506,1e-50
6.32598,1e-50
6.34088,1e-50
6.3518,1e-50
6.3667,1e-50
6.37762,1e-50
6.39252,1e-50
6.40344,1e-50
6.41834,1e-50
6.42926,1e-50
6.44416,1e-50
6.45508,1e-50
6.46998,1e-50
6.4809,1e-50
6.4958,1e-50
6.50672,1e-50
6.52162,1e-50
6.53254,1e-50
6.54744,1e-50
6.55836,1e-50
6.57326,1e-50
6.58418,1e-50
6.59908,1e-50
6.61,1e-50



==> data/v3_images-5/x102_230-5.csv <==
"x","y"
0,4.25143e-07
0.000472225,4.83479e-07
0.00161377,6.24671e-07
0.00208599,8.52768e-07
0.00322754,1.40471e-06
0.00369976,2.00201e-06
0.00484131,3.44785e-06
0.00531353,4.9503e-06
0.00645508,8.58618e-06
0.0069273,1.23337e-05
0.00806885,2.13847e-05
0.00854107,3.07049e-05
0.00968262,5.3229e-05
0.0101548,7.64123e-05
0.0112964,0.000132462
0.0117686,0.00019013
0.0129102,0.000329541
0.0133824,0.000472991
0.0145239,0.000819773
0.0149962,0.00117661
0.0161377,0.00203922
0.0166099,0.00292685
0.0177515,0.00507261
0.0182237,0.00728057
0.0193652,0.0126182
0.0198375,0.0181105
0.020979,0.0313878
0.0214512,0.0450499
0.0225928,0.0780772
0.023065,0.112062
0.0242065,0.194217
0.0246788,0.278754
0.0258203,0.483117
0.0262925,0.693403
0.0274341,1.20176
0.0279063,1.72484
0.0290479,2.98938
0.0295201,4.29057
0.0306616,7.43613
0.0311338,10.6729
0.0322754,18.4976
0.0327476,26.5496
0.0338892,46.0145
0.0343614,66.0461
0.0355029,114.471
0.0359752,164.315
0.0371167,284.808
0.0375889,408.886
0.0387305,708.837
0.0392027,1018.05
0.0403442,1765.56
0.0408165,2538.29
0.041958,4406.29
0.0424302,6350.53
0.0435718,11050.6
0.044044,16025.7
0.0451855,28052.6
0.0456578,41318.6
0.0467993,73388.3
0.0472715,111837
0.0484131,204783
0.0488775,234036
0.05,304748
0.05,728085
0.0500269,686421
0.0504991,651659
0.0516406,567621
0.0525851,516067
0.0548682,391430
0.0558126,310928
0.0580957,116312
0.0599846,86116.4
0.0645508,13134.7
0.0683286,9384.86
0.0774609,336.98
0.0850165,238.873
0.103281,3.48796
0.110837,2.46411
0.129102,0.0179083
0.136657,0.0126515
0.154922,9.19191e-05
0.162477,6.49293e-05
0.180742,4.44516e-07
0.188298,3.21779e-07
0.206563,2.90543e-08
0.214118,2.96704e-08
0.232383,3.11531e-08
0.239938,3.11475e-08
0.258203,3.11373e-08
0.265759,3.11283e-08
0.284023,3.11107e-08
0.291579,3.11015e-08
0.309844,3.10842e-08
0.317399,3.10749e-08
0.335664,3.10581e-08
0.34322,3.10488e-08
0.361484,3.10327e-08
0.36904,3.10232e-08
0.387305,3.10082e-08
0.39486,3.09986e-08
0.413125,3.0985e-08
0.420681,3.09753e-08
0.438945,3.09636e-08
0.446501,3.09537e-08
0.464766,3.09445e-08
0.472321,3.09346e-08
0.490586,3.09286e-08
0.498142,3.09186e-08
0.516406,3.09169e-08
0.523962,3.09067e-08
0.542227,3.09107e-08
0.549782,3.09002e-08
0.568047,3.09114e-08
0.575602,3.09007e-08
0.593867,3.09213e-08
0.601423,3.09099e-08
0.619688,3.09428e-08
0.627243,3.09302e-08
0.645508,3.0979e-08
0.653063,3.09648e-08
0.671328,3.10357e-08
0.678884,3.1115e-08
0.697148,3.14502e-08
0.704704,5.19451e-08
0.722969,1.02157e-07
0.730524,4.2136e-06
0.748789,1.42683e-05
0.756345,0.000815093
0.774609,0.0027735
0.782165,0.158748
0.80043,0.540182
0.807985,15.5088
0.82625,52.1454
0.830028,637.467
0.83916,2056.57
0.841049,8296.58
0.845615,23385.9
0.84656,41375.3
0.848843,84851.5
0.849181,106409
0.85,191352
0.85,158512
0.850134,188739
0.850457,182434
0.850929,179646
0.85207,172910
0.852543,169197
0.853684,160219
0.854156,157167
0.855298,149786
0.85577,147218
0.856912,141010
0.857384,138812
0.858525,133499
0.858998,131592
0.860139,126983
0.860611,125310
0.861753,121266
0.862225,119785
0.863367,116204
0.863839,114881
0.86498,111683
0.865453,110493
0.866594,107615
0.867066,106536
0.868208,103928
0.86868,102943
0.869822,100562
0.870294,99656.9
0.871436,97468.4
0.871908,96630.2
0.873049,94603.9
0.873522,93822
0.874663,91931.7
0.875135,91196.6
0.876277,89419.3
0.876749,88722.2
0.877891,87036.9
0.878363,86369.7
0.879504,84756.9
0.879977,84112.9
0.881118,82556.1
0.88159,81930.1
0.882732,80416.7
0.883204,79801.6
0.884346,78314.6
0.884818,77700.9
0.885959,76217.4
0.886432,75594.2
0.887573,74087.8
0.888045,73442
0.889187,71881.1
0.889659,71196
0.890801,69539.8
0.891273,68792.3
0.892415,66985.2
0.892887,66141.9
0.894028,64103.3
0.894501,63112.7
0.895642,60718.1
0.896114,59495.7
0.897256,56540.7
0.897728,55212.8
0.89887,52002.1
0.8992,51080.4
0.9,44794.4
0.9,48851.6
0.900141,42701
0.900483,37641.4
0.901428,35005.1
0.903711,28631.9
0.9056,26439.2
0.910166,21138.6
0.912055,18955.4
0.916621,13677.4
0.920399,12080.4
0.929531,8214.02
0.937087,7335.72
0.955352,5210.96
0.962907,4442
0.981172,2585.77
0.996283,2262.48
1.03281,1480.06
1.04792,1265.06
1.08445,750.216
1.09956,646.711
1.13609,398.615
1.1512,345.084
1.18773,216.71
1.20285,188.03
1.23937,119.232
1.25449,103.582
1.29102,66.0327
1.30613,57.4106
1.34266,36.7175
1.35777,31.9469
1.3943,20.4893
1.40941,17.8508
1.44594,11.5007
1.46105,10.0543
1.49758,6.55004
1.51269,5.78299
1.54922,3.88244
1.56433,3.52514
1.60086,2.55457
1.61597,2.48274
1.6525,2.09743
1.66761,2.26964
1.70414,2.31798
1.71925,2.74796
1.75578,3.18735
1.77089,3.95316
1.80742,4.83122
1.82253,6.0864
1.85906,7.55241
1.87417,9.5428
1.9107,11.8633
1.92581,14.9586
1.96234,18.5551
1.97745,23.301
2.01398,28.8226
2.0291,36.0316
2.06562,44.4798
2.08074,55.398
2.11727,68.3311
2.13238,84.931
2.16891,104.78
2.18402,130.214
2.22055,160.73
2.23566,199.931
2.27219,246.755
2.2873,307.05
2.32383,378.345
2.33894,469.785
2.37547,576.827
2.39058,711.811
2.42711,869.597
2.44222,1061.77
2.47875,1290.59
2.49386,1554.38
2.53039,1886.03
2.5455,2201.03
2.58203,2762.94
2.59714,3012.71
2.63367,4214.57
2.64123,4444.16
2.65949,4771.42
2.66327,4998.97
2.6724,5454.96
2.67618,5577.39
2.68531,5823.73
2.6872,5936.61
2.69177,6155.49
2.69271,6229.5
2.695,6435.28
2.69594,6464.83
2.69822,6495.17
2.69869,6513.38
2.69984,6477.01
2.69988,6486.05
2.7,6470.63
2.7,6889.2
2.70042,6873.41
2.70145,6766.33
2.70192,6783.63
2.70306,6833.49
2.70354,6853.26
2.70468,6914.79
2.70515,6934.83
2.70629,6996.91
2.70676,7017.21
2.70791,7079.82
2.70838,7100.37
2.70952,7163.47
2.70999,7184.26
2.71113,7247.85
2.71161,7268.89
2.71275,7332.96
2.71322,7354.24
2.71436,7418.78
2.71483,7440.3
2.71597,7505.31
2.71645,7527.07
2.71759,7592.55
2.71806,7614.54
2.7192,7680.48
2.71967,7702.71
2.72082,7769.1
2.72129,7791.56
2.72243,7858.4
2.7229,7881.11
2.72404,7948.4
2.72452,7971.34
2.72566,8039.07
2.72613,8062.24
2.72727,8130.42
2.72774,8153.83
2.72888,8222.44
2.72936,8246.09
2.7305,8315.14
2.73097,8339.02
2.73211,8408.5
2.73258,8432.61
2.73373,8502.53
2.7342,8526.88
2.73534,8597.23
2.73581,8621.81
2.73695,8692.59
2.73743,8717.4
2.73857,8788.61
2.73904,8813.65
2.74018,8885.29
2.74065,8910.57
2.74179,8982.63
2.74227,9008.14
2.74341,9080.63
2.74388,9106.38
2.74502,9179.29
2.74549,9205.27
2.74664,9278.61
2.74711,9304.82
2.74825,9378.59
2.74872,9388.26
2.74986,9336.33
2.7499,9348.87
2.75,9708.7
2.75,9356.7
2.75043,9873.41
2.75148,9875.75
2.75195,10522.9
2.75309,11339.8
2.75404,12717.5
2.75632,15372.1
2.75821,17213.7
2.76277,21321.5
2.76466,23925.5
2.76923,30039.1
2.77112,32709.2
2.77568,39072.8
2.77757,41774.8
2.78214,48246.8
2.78403,50966.8
2.78859,57496.1
2.79048,60227.4
2.79505,66791.1
2.79694,69530.3
2.8015,76117
2.80339,78861.8
2.80796,85465
2.80985,88214.3
2.81441,94829.9
2.8163,97582.9
2.82087,104208
2.82276,106964
2.82732,113598
2.82921,116357
2.83378,122998
2.83567,125759
2.84023,132406
2.84212,135169
2.84669,141821
2.84858,144586
2.85314,151244
2.85503,154011
2.8596,160673
2.86149,163441
2.86605,170107
2.86794,172878
2.87251,179548
2.8744,182320
2.87896,188994
2.88085,191768
2.88542,198445
2.88731,201220
2.89188,207901
2.89376,210678
2.89833,217362
2.90022,220140
2.90479,226828
2.90667,229607
2.91124,236299
2.91313,239079
2.9177,245773
2.91958,248555
2.92415,255253
2.92604,258036
2.93061,264736
2.93249,267521
2.93706,274224
2.93895,277010
2.94352,283716
2.9454,286503
2.94997,293212
2.95186,295372
2.95643,300580
2.95747,301982
2.96,305357
2.96,308029
2.96084,308080
2.96288,308191
2.96477,308317
2.96934,308593
2.97311,308735
2.98225,309025
2.98602,309229
2.99516,309663
2.99893,309873
3.00807,310319
3.01184,310536
3.02098,310995
3.02475,311218
3.03389,311691
3.03766,311920
3.0468,312406
3.05057,312642
3.05971,313142
3.06348,313385
3.07262,313898
3.07639,314148
3.08553,314676
3.08931,314933
3.09844,315475
3.10222,315739
3.11135,316296
3.11513,316568
3.12426,317139
3.12804,317419
3.13717,318006
3.14095,318293
3.15008,318896
3.15386,319192
3.16299,319810
3.16677,320115
3.1759,320750
3.17968,321063
3.18881,321715
3.19259,322037
3.20172,322707
3.2055,323039
3.21463,323727
3.21841,324068
3.22754,324775
3.23132,325126
3.24045,325852
3.24423,326213
3.25336,326960
3.25714,327332
3.26627,328100
3.27005,328482
3.27918,329272
3.28296,329666
3.29209,330479
3.29587,330885
3.305,331721
3.30878,332140
3.31791,333001
3.32169,333433
3.33082,334319
3.3346,334765
3.34373,335678
3.34751,336139
3.35664,337080
3.36042,337556
3.36955,338527
3.37333,339019
3.38246,340022
3.38624,340530
3.39537,341566
3.39915,342091
3.40828,343163
3.41206,343707
3.42119,344815
3.42497,345379
3.4341,346527
3.43788,347112
3.44701,348303
3.45079,348910
3.45992,350145
3.4637,350777
3.47283,352060
3.47661,352718
3.48574,354052
3.48952,354738
3.49865,356128
3.50243,356844
3.51156,358294
3.51534,359043
3.52447,360558
3.52825,361343
3.53738,362928
3.54116,363753
3.55029,365414
3.55407,366283
3.5632,368026
3.56698,368945
3.57611,370778
3.57989,371752
3.58902,373682
3.5928,374718
3.60193,376754
3.60571,377861
3.61484,380011
3.61862,381198
3.62775,383474
3.63153,384750
3.64066,387161
3.64444,388538
3.65357,391094
3.65735,392585
3.66648,395296
3.67026,396910
3.67939,399784
3.68317,401530
3.6923,404574
3.69608,406452
3.70521,409667
3.70899,411664
3.71813,415046
3.7219,417124
3.73104,420658
3.73481,422734
3.74395,426391
3.74772,427603
3.75686,432785
3.77397,428929
3.79559,430942
3.80699,427068
3.8085,429784
3.81,431679
3.81,84733.7
3.82141,32818.9
3.84422,7355.86
3.84723,7488.04
3.85942,2469.03
3.86014,866.878
3.87233,516.316
3.87305,120.292
3.88524,91.123
3.88596,34.8826
3.89815,28.4822
3.89887,5.00389
3.91106,4.2781
3.91178,1.04129
3.92397,0.940867
3.92469,0.396359
3.93688,0.376247
3.9376,0.24359
3.94979,0.232968
3.95051,0.142679
3.9627,0.133613
3.96342,0.0507663
3.97561,0.0467935
3.97633,0.012795
3.98852,0.0118208
3.98924,0.00468392
4.00143,0.00434867
4.00215,0.00164795
4.01434,0.00151816
4.01506,0.000435924
4.02725,0.000400552
4.02797,0.000130676
4.04016,0.000120568
4.04088,4.25777e-05
4.05307,3.93343e-05
4.05379,1.34619e-05
4.06598,1.25062e-05
4.0667,5.09932e-06
4.07889,4.74957e-06
4.07961,1.89612e-06
4.0918,1.75579e-06
4.09252,5.82274e-07
4.10471,5.37609e-07
4.10543,1.82564e-07
4.11762,1.68651e-07
4.11834,5.88394e-08
4.13053,5.42254e-08
4.13125,1.70928e-08
4.14344,1.57461e-08
4.14416,5.14127e-09
4.15635,4.82005e-09
4.15707,2.11235e-09
4.16926,2.06918e-09
4.16998,1.40433e-09
4.18217,1.38209e-09
4.18289,8.02823e-09
4.20727,8.1938e-09
4.20871,9.82792e-09
4.2209,9.70253e-09
4.22162,2.70754e-09
4.246,2.74841e-09
4.24744,1.0511e-09
4.25963,1.0684e-09
4.26035,2.86595e-10
4.27254,2.92784e-10
4.27326,2.25621e-10
4.28545,2.28404e-10
4.28617,2.23688e-10
4.29836,2.25554e-10
4.29908,2.27063e-10
4.31127,2.28628e-10
4.31199,2.29061e-10
4.32418,2.30461e-10
4.3249,2.30599e-10
4.33709,2.31865e-10
4.33781,2.31939e-10
4.35,2.33079e-10
4.35072,2.33135e-10
4.36291,2.34336e-10
4.36363,2.34383e-10
4.38801,2.35873e-10
4.38945,2.3594e-10
4.41383,2.37229e-10
4.41527,2.37272e-10
4.43965,2.38189e-10
4.44109,2.38208e-10
4.46547,2.38796e-10
4.46691,2.38797e-10
4.49129,2.39098e-10
4.49273,2.39082e-10
4.51711,2.39136e-10
4.51855,2.39107e-10
4.54293,2.38948e-10
4.54437,2.38909e-10
4.56875,2.3857e-10
4.5702,2.38523e-10
4.59457,2.38032e-10
4.59602,2.37978e-10
4.62039,2.37361e-10
4.62184,2.37302e-10
4.64622,2.36581e-10
4.64766,2.36517e-10
4.67204,2.35713e-10
4.67348,2.35646e-10
4.69786,2.34773e-10
4.6993,2.34704e-10
4.72368,2.33778e-10
4.72512,2.33707e-10
4.7495,2.3274e-10
4.75094,2.32669e-10
4.77532,2.31671e-10
4.77676,2.31599e-10
4.80114,2.3058e-10
4.80258,2.30509e-10
4.82696,2.29475e-10
4.8284,2.29404e-10
4.85278,2.28363e-10
4.85422,2.28293e-10
4.8786,2.2725e-10
4.88004,2.2718e-10
4.90442,2.26139e-10
4.90586,2.2607e-10
4.93024,2.25036e-10
4.93168,2.24968e-10
4.95606,2.23943e-10
4.9575,2.23877e-10
4.98188,2.22863e-10
4.98332,2.22798e-10
5.0077,2.21799e-10
5.00914,2.21735e-10
5.03352,2.20751e-10
5.03496,2.20689e-10
5.05934,2.19722e-10
5.06078,2.19662e-10
5.08516,2.18713e-10
5.0866,2.18654e-10
5.11098,2.17725e-10
5.11242,2.17667e-10
5.1368,2.16758e-10
5.13824,2.16701e-10
5.16262,2.15812e-10
5.16406,2.15757e-10
5.18844,2.14889e-10
5.18988,2.14836e-10
5.21426,2.13989e-10
5.2157,2.13937e-10
5.24008,2.13111e-10
5.24152,2.13061e-10
5.2659,2.12257e-10
5.26734,2.12207e-10
5.29172,2.11415e-10
5.29316,2.11366e-10
5.31754,2.10028e-10
5.31898,2.09948e-10
5.34336,1.77603e-10
5.3448,1.75723e-10
5.36918,2.04447e-09
5.37063,2.15483e-09
5.395,1.24143e-07
5.39645,1.3131e-07
5.42082,7.00832e-06
5.42227,7.41233e-06
5.44664,0.000395089
5.44809,0.000417864
5.47247,0.0222723
5.47391,0.0235561
5.49829,1.25555
5.49973,1.32792
5.52411,35.0836
5.52555,37.0621
5.53774,474.459
5.53846,500.264
5.54455,3697.91
5.54491,3886.91
5.55101,12667.1
5.55137,13185.9
5.55441,42565.6
5.55459,44302.6
5.55764,80413.8
5.55782,82548.5
5.55935,131817
5.55944,134730
5.55997,164149
5.56,148752
5.56,165888
5.56099,118646
5.56105,116866
5.56257,79362.5
5.56266,77145.4
5.56419,48441.5
5.56428,46744.6
5.5658,29443
5.56589,28420.1
5.56741,17935.5
5.5675,17315.7
5.56903,10941
5.56912,10564.1
5.57064,6680.61
5.57073,6451.03
5.57226,4082.65
5.57235,3942.64
5.57387,2497.98
5.57396,2412.57
5.57548,1532.28
5.57557,1480.24
5.5771,945.906
5.57719,914.318
5.57871,593.548
5.5788,574.584
5.58032,387.978
5.58042,376.946
5.58194,278.334
5.58203,272.504
5.58355,237.496
5.58364,235.427
5.58517,255.362
5.58526,256.541
5.58678,336.34
5.58687,341.058
5.58839,500.431
5.58848,509.853
5.59001,788.159
5.5901,804.612
5.59162,1270.55
5.59171,1298.09
5.59324,2066.59
5.59333,2112.02
5.59485,3372.37
5.59494,3446.88
5.59646,5508.87
5.59655,5630.77
5.59808,8999.44
5.59817,9198.59
5.59969,14694.2
5.59978,15019
5.6013,23966.7
5.60139,24495.6
5.60292,39017.9
5.60301,39876.4
5.60453,63324.3
5.60462,64710.5
5.60615,102239
5.60624,104458
5.60776,163618
5.60785,167116
5.60937,221384
5.60946,224592
5.60997,279209
5.61,282437
5.61,144728
5.61102,125685
5.61108,124560
5.6126,87068.9
5.61269,84852.6
5.61574,48889
5.61592,46763.1
5.62201,26970.6
5.62237,25800.7
5.62847,10878.6
5.62883,9996.28
5.64102,4684.28
5.64174,4370.33
5.65393,1222.67
5.65465,1036.4
5.67903,303.086
5.68047,259.69
5.70485,53.1209
5.70629,40.8511
5.73067,8.37341
5.73211,6.4443
5.75649,1.32134
5.75793,1.01705
5.78231,0.208546
5.78375,0.160523
5.80813,0.0329155
5.80957,0.0253359
5.83395,0.00519518
5.83539,0.00399887
5.85977,0.000819977
5.86121,0.000631158
5.88559,0.00012942
5.88703,9.96183e-05
5.91141,2.0427e-05
5.91285,1.57232e-05
5.93723,3.22407e-06
5.93867,2.48165e-06
5.96305,5.08869e-07
5.96449,3.9169e-07
5.98887,8.03169e-08
5.99031,6.1822e-08
6.01469,1.26768e-08
6.01613,9.75763e-09
6.04051,2.00083e-09
6.04195,1.54009e-09
6.06633,3.15799e-10
6.06777,2.43078e-10
6.09215,4.98438e-11
6.09359,3.83661e-11
6.11797,7.86706e-12
6.11941,6.05548e-12
6.14379,1.24169e-12
6.14523,9.55762e-13
6.16961,1.95981e-13
6.17105,1.50852e-13
6.19543,3.09325e-14
6.19688,2.38096e-14
6.22125,4.88221e-15
6.2227,3.75796e-15
6.24707,7.7058e-16
6.24852,5.93135e-16
6.27289,1.21624e-16
6.27434,9.3617e-17
6.29872,1.91964e-17
6.30016,1.4776e-17
6.32454,3.02985e-18
6.32598,2.33215e-18
6.35036,4.78213e-19
6.3518,3.68093e-19
6.37618,7.54784e-20
6.37762,5.80977e-20
6.402,1.19131e-20
6.40344,9.1698e-21
6.42782,1.88029e-21
6.42926,1.44731e-21
6.45364,2.96774e-22
6.45508,2.28435e-22
6.47946,4.6841e-23
6.4809,3.60547e-23
6.50528,7.39321e-24
6.50672,5.69078e-24
6.5311,1.16692e-24
6.53254,8.98212e-25
6.55692,1.83995e-25
6.55836,1.41579e-25
6.58274,2.85459e-26
6.58418,2.18258e-26
6.60856,6.10989e-27
6.61,5.17575e-27

"x","y"
0,1e-50
0.000472225,1e-50
0.00161377,1e-50
0.00208599,1e-50
0.00322754,1e-50
0.00369976,1e-50
0.00484131,1e-50
0.00531353,1e-50
0.00645508,1e-50
0.0069273,1e-50
0.00806885,1e-50
0.00854107,1e-50
0.00968262,1e-50
0.0101548,1e-50
0.0112964,1e-50
0.0117686,1e-50
0.0129102,1e-50
0.0133824,1e-50
0.0145239,1e-50
0.0149962,1e-50
0.0161377,1e-50
0.0166099,1e-50
0.0177515,1e-50
0.0182237,1e-50
0.0193652,1e-50
0.0198375,1e-50
0.020979,1e-50
0.0214512,1e-50
0.0225928,1e-50
0.023065,1e-50
0.0242065,1e-50
0.0246788,1e-50
0.0258203,1e-50
0.0262925,1e-50
0.0274341,1e-50
0.0279063,1e-50
0.0290479,1e-50
0.0295201,1e-50
0.0306616,1e-50
0.0311338,1e-50
0.0322754,1e-50
0.0327476,1e-50
0.0338892,1e-50
0.0343614,1e-50
0.0355029,1e-50
0.0359752,1e-50
0.0371167,1e-50
0.0375889,1e-50
0.0387305,1e-50
0.0392027,1e-50
0.0403442,1e-50
0.0408165,1e-50
0.041958,1e-50
0.0424302,1e-50
0.0435718,1e-50
0.044044,1e-50
0.0451855,1e-50
0.0456578,1e-50
0.0467993,1e-50
0.0472715,1e-50
0.0484131,1e-50
0.0488775,1e-50
0.05,1e-50
0.05,8.04475e+17
0.0500269,4.42378e+16
0.0504991,8.78471e+15
0.0516406,1.76409e+14
0.0525851,6.23289e+12
0.0548682,1.92393e+09
0.0558126,8.63061e-09
0.0580957,1e-50
0.0599846,1e-50
0.0645508,1e-50
0.0683286,1e-50
0.0774609,1e-50
0.0850165,1e-50
0.103281,1e-50
0.110837,1e-50
0.129102,1e-50
0.136657,1e-50
0.154922,1e-50
0.162477,1e-50
0.180742,1e-50
0.188298,1e-50
0.206563,1e-50
0.214118,1e-50
0.232383,1e-50
0.239938,1e-50
0.258203,1e-50
0.265759,1e-50
0.284023,1e-50
0.291579,1e-50
0.309844,1e-50
0.317399,1e-50
0.335664,1e-50
0.34322,1e-50
0.361484,1e-50
0.36904,1e-50
0.387305,1e-50
0.39486,1e-50
0.413125,1e-50
0.420681,1e-50
0.438945,1e-50
0.446501,1e-50
0.464766,1e-50
0.472321,1e-50
0.490586,1e-50
0.498142,1e-50
0.516406,1e-50
0.523962,1e-50
0.542227,1e-50
0.549782,1e-50
0.568047,1e-50
0.575602,1e-50
0.593867,1e-50
0.601423,1e-50
0.619688,1e-50
0.627243,1e-50
0.645508,1e-50
0.653063,1e-50
0.671328,1e-50
0.678884,1e-50
0.697148,1e-50
0.704704,1e-50
0.722969,1e-50
0.730524,1e-50
0.748789,1e-50
0.756345,1e-50
0.774609,1e-50
0.782165,1e-50
0.80043,1e-50
0.807985,1e-50
0.82625,1e-50
0.830028,1e-50
0.83916,1e-50
0.841049,4.6938e-37
0.845615,0.000524408
0.84656,0.000660808
0.848843,0.00115732
0.849181,1.95669e-17
0.85,1e-50
0.85,1e-50
0.850134,1e-50
0.850457,1e-50
0.850929,1e-50
0.85207,1e-50
0.852543,1e-50
0.853684,1e-50
0.854156,1e-50
0.855298,1e-50
0.85577,1e-50
0.856912,1e-50
0.857384,1e-50
0.858525,1e-50
0.858998,1e-50
0.860139,1e-50
0.860611,1e-50
0.861753,1e-50
0.862225,1e-50
0.863367,1e-50
0.863839,1e-50
0.86498,1e-50
0.865453,1e-50
0.866594,1e-50
0.867066,1e-50
0.868208,1e-50
0.86868,1e-50
0.869822,1e-50
0.870294,1e-50
0.871436,1e-50
0.871908,1e-50
0.873049,1e-50
0.873522,1e-50
0.874663,1e-50
0.875135,1e-50
0.876277,1e-50
0.876749,1e-50
0.877891,1e-50
0.878363,1e-50
0.879504,1e-50
0.879977,1e-50
0.881118,1e-50
0.88159,1e-50
0.882732,1e-50
0.883204,1e-50
0.884346,1e-50
0.884818,1e-50
0.885959,1e-50
0.886432,1e-50
0.887573,1e-50
0.888045,1e-50
0.889187,1e-50
0.889659,1e-50
0.890801,1e-50
0.891273,1e-50
0.892415,1e-50
0.892887,1e-50
0.894028,1e-50
0.894501,1e-50
0.895642,1e-50
0.896114,1e-50
0.897256,1e-50
0.897728,1e-50
0.89887,1e-50
0.8992,1e-50
0.9,1e-50
0.9,1e-50
0.900141,1e-50
0.900483,1e-50
0.901428,1e-50
0.903711,1e-50
0.9056,1e-50
0.910166,1e-50
0.912055,1e-50
0.916621,1e-50
0.920399,1e-50
0.929531,1e-50
0.937087,1e-50
0.955352,1e-50
0.962907,1e-50
0.981172,1e-50
0.996283,1e-50
1.03281,1e-50
1.04792,1e-50
1.08445,1e-50
1.09956,1e-50
1.13609,1e-50
1.1512,1e-50
1.18773,1e-50
1.20285,1e-50
1.23937,1e-50
1.25449,1e-50
1.29102,1e-50
1.30613,1e-50
1.34266,1e-50
1.35777,1e-50
1.3943,1e-50
1.40941,1e-50
1.44594,1e-50
1.46105,1e-50
1.49758,1e-50
1.51269,1e-50
1.54922,1e-50
1.56433,1e-50
1.60086,1e-50
1.61597,1e-50
1.6525,1e-50
1.66761,1e-50
1.70414,1e-50
1.71925,1e-50
1.75578,1e-50
1.77089,1e-50
1.80742,1e-50
1.82253,1e-50
1.85906,1e-50
1.87417,1e-50
1.9107,1e-50
1.92581,1e-50
1.96234,1e-50
1.97745,1e-50
2.01398,1e-50
2.0291,1e-50
2.06562,1e-50
2.08074,1e-50
2.11727,1e-50
2.13238,1e-50
2.16891,1e-50
2.18402,1e-50
2.22055,1e-50
2.23566,1e-50
2.27219,1e-50
2.2873,1e-50
2.32383,1e-50
2.33894,1e-50
2.37547,1e-50
2.39058,1e-50
2.42711,1e-50
2.44222,1e-50
2.47875,1e-50
2.49386,1e-50
2.53039,1e-50
2.5455,1e-50
2.58203,1e-50
2.59714,1e-50
2.63367,1e-50
2.64123,1e-50
2.65949,1e-50
2.66327,1e-50
2.6724,1e-50
2.67618,1e-50
2.68531,1e-50
2.6872,1e-50
2.69177,1e-50
2.69271,1e-50
2.695,1e-50
2.69594,1e-50
2.69822,1e-50
2.69869,1e-50
2.69984,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70042,1e-50
2.70145,1e-50
2.70192,1e-50
2.70306,1e-50
2.70354,1e-50
2.70468,1e-50
2.70515,1e-50
2.70629,1e-50
2.70676,1e-50
2.70791,1e-50
2.70838,1e-50
2.70952,1e-50
2.70999,1e-50
2.71113,1e-50
2.71161,1e-50
2.71275,1e-50
2.71322,1e-50
2.71436,1e-50
2.71483,1e-50
2.71597,1e-50
2.71645,1e-50
2.71759,1e-50
2.71806,1e-50
2.7192,1e-50
2.71967,1e-50
2.72082,1e-50
2.72129,1e-50
2.72243,1e-50
2.7229,1e-50
2.72404,1e-50
2.72452,1e-50
2.72566,1e-50
2.72613,1e-50
2.72727,1e-50
2.72774,1e-50
2.72888,1e-50
2.72936,1e-50
2.7305,1e-50
2.73097,1e-50
2.73211,1e-50
2.73258,1e-50
2.73373,1e-50
2.7342,1e-50
2.73534,1e-50
2.73581,1e-50
2.73695,1e-50
2.73743,1e-50
2.73857,1e-50
2.73904,1e-50
2.74018,1e-50
2.74065,1e-50
2.74179,1e-50
2.74227,1e-50
2.74341,1e-50
2.74388,1e-50
2.74502,1e-50
2.74549,1e-50
2.74664,1e-50
2.74711,1e-50
2.74825,1e-50
2.74872,1e-50
2.74986,1e-50
2.7499,1e-50
2.75,1e-50
2.75,1e-50
2.75043,1e-50
2.75148,1e-50
2.75195,1e-50
2.75309,1e-50
2.75404,1e-50
2.75632,1e-50
2.75821,2.16262e-46
2.76277,3.54767e-38
2.76466,1.04441e-34
2.76923,2.51021e-25
2.77112,3.97894e-23
2.77568,2.127e-17
2.77757,6.92138e-16
2.78214,4.84972e-12
2.78403,6.09755e-11
2.78859,3.46261e-08
2.79048,2.35644e-07
2.79505,2.75389e-05
2.79694,0.00012351
2.8015,0.00501942
2.80339,0.0167713
2.80796,0.325824
2.80985,0.878904
2.81441,10.0293
2.8163,23.0732
2.82087,178.178
2.82276,363.415
2.82732,2103.5
2.82921,3911.89
2.83378,18295.2
2.83567,31664
2.84023,126202
2.84212,206308
2.84669,725370
2.84858,1.13191e+06
2.85314,3.5823e+06
2.85503,5.3757e+06
2.8596,1.54914e+07
2.86149,2.24735e+07
2.86605,5.94261e+07
2.86794,8.36685e+07
2.87251,2.04361e+08
2.8744,2.80111e+08
2.87896,6.36099e+08
2.88085,8.51011e+08
2.88542,1.80846e+09
2.88731,2.36695e+09
2.89188,4.73661e+09
2.89376,6.07729e+09
2.89833,1.15201e+10
2.90022,1.45167e+10
2.90479,2.62079e+10
2.90667,3.24891e+10
2.91124,5.61367e+10
2.91313,6.85655e+10
2.9177,1.13882e+11
2.91958,1.37234e+11
2.92415,2.19958e+11
2.92604,2.61832e+11
2.93061,4.06377e+11
2.93249,4.78398e+11
2.93706,7.21239e+11
2.93895,8.40232e+11
2.94352,1.23341e+12
2.9454,1.42702e+12
2.94997,2.05022e+12
2.95186,2.24555e+12
2.95643,2.83825e+12
2.95747,2.97332e+12
2.96,3.34412e+12
2.96,1.66226e+11
2.96084,3.64367e+11
2.96288,4.52939e+12
2.96477,4.65947e+12
2.96934,4.91237e+12
2.97311,4.74289e+12
2.98225,4.30675e+12
2.98602,4.36781e+12
2.99516,4.51263e+12
2.99893,4.56483e+12
3.00807,4.68407e+12
3.01184,4.74037e+12
3.02098,4.86931e+12
3.02475,4.92931e+12
3.03389,5.06662e+12
3.03766,5.13065e+12
3.0468,5.27706e+12
3.05057,5.34543e+12
3.05971,5.50159e+12
3.06348,5.57466e+12
3.07262,5.74134e+12
3.07639,5.81948e+12
3.08553,5.99751e+12
3.08931,6.08115e+12
3.09844,6.27141e+12
3.10222,6.36102e+12
3.11135,6.56453e+12
3.11513,6.66061e+12
3.12426,6.87845e+12
3.12804,6.98157e+12
3.13717,7.21497e+12
3.14095,7.32575e+12
3.15008,7.57604e+12
3.15386,7.69517e+12
3.16299,7.96381e+12
3.16677,8.09206e+12
3.1759,8.3807e+12
3.17968,8.5189e+12
3.18881,8.82934e+12
3.19259,8.97844e+12
3.20172,9.3127e+12
3.2055,9.47373e+12
3.21463,9.83403e+12
3.21841,1.00082e+13
3.22754,1.0397e+13
3.23132,1.05855e+13
3.24045,1.10057e+13
3.24423,1.121e+13
3.25336,1.16645e+13
3.25714,1.18863e+13
3.26627,1.23788e+13
3.27005,1.26198e+13
3.27918,1.3154e+13
3.28296,1.34164e+13
3.29209,1.39967e+13
3.29587,1.42826e+13
3.305,1.49141e+13
3.30878,1.52262e+13
3.31791,1.59143e+13
3.32169,1.62555e+13
3.33082,1.70065e+13
3.3346,1.73801e+13
3.34373,1.82013e+13
3.34751,1.86111e+13
3.35664,1.95106e+13
3.36042,1.99608e+13
3.36955,2.0948e+13
3.37333,2.14435e+13
3.38246,2.2529e+13
3.38624,2.30755e+13
3.39537,2.42717e+13
3.39915,2.48756e+13
3.40828,2.61966e+13
3.41206,2.68655e+13
3.42119,2.83278e+13
3.42497,2.90702e+13
3.4341,3.06929e+13
3.43788,3.1519e+13
3.44701,3.33246e+13
3.45079,3.42462e+13
3.45992,3.6261e+13
3.4637,3.72919e+13
3.47283,3.9547e+13
3.47661,4.07038e+13
3.48574,4.32361e+13
3.48952,4.45384e+13
3.49865,4.73921e+13
3.50243,4.88634e+13
3.51156,5.20915e+13
3.51534,5.37603e+13
3.52447,5.74273e+13
3.52825,5.93282e+13
3.53738,6.35125e+13
3.54116,6.5688e+13
3.55029,7.04863e+13
3.55407,7.29891e+13
3.5632,7.85213e+13
3.56698,8.14174e+13
3.57611,8.78332e+13
3.57989,9.12058e+13
3.58902,9.86946e+13
3.5928,1.0265e+14
3.60193,1.11452e+14
3.60571,1.16127e+14
3.61484,1.26552e+14
3.61862,1.32124e+14
3.62775,1.44573e+14
3.63153,1.51275e+14
3.64066,1.66267e+14
3.64444,1.74406e+14
3.65357,1.92623e+14
3.65735,2.02606e+14
3.66648,2.24937e+14
3.67026,2.37303e+14
3.67939,2.64899e+14
3.68317,2.80359e+14
3.6923,3.14683e+14
3.69608,3.34164e+14
3.70521,3.76989e+14
3.70899,4.01664e+14
3.71813,4.54957e+14
3.7219,4.8669e+14
3.73104,5.5159e+14
3.73481,5.97499e+14
3.74395,7.09086e+14
3.74772,5.45526e+14
3.75686,3.56487e+14
3.77397,1.84397e+14
3.79559,1.78091e+14
3.80699,2.91297e+13
3.8085,2.44444e+13
3.81,2.45814e+13
3.81,1.16968e-50
3.82141,1e-50
3.84422,1e-50
3.84723,1e-50
3.85942,1e-50
3.86014,1e-50
3.87233,1e-50
3.87305,1e-50
3.88524,1e-50
3.88596,1e-50
3.89815,1e-50
3.89887,1e-50
3.91106,1e-50
3.91178,1e-50
3.92397,1e-50
3.92469,1e-50
3.93688,1e-50
3.9376,1e-50
3.94979,1e-50
3.95051,1e-50
3.9627,1e-50
3.96342,1e-50
3.97561,1e-50
3.97633,1e-50
3.98852,1e-50
3.98924,1e-50
4.00143,1e-50
4.00215,1e-50
4.01434,1e-50
4.01506,1e-50
4.02725,1e-50
4.02797,1e-50
4.04016,1e-50
4.04088,1e-50
4.05307,1e-50
4.05379,1e-50
4.06598,1e-50
4.0667,1e-50
4.07889,1e-50
4.07961,1e-50
4.0918,1e-50
4.09252,1e-50
4.10471,1e-50
4.10543,1e-50
4.11762,1e-50
4.11834,1e-50
4.13053,1e-50
4.13125,1e-50
4.14344,1e-50
4.14416,1e-50
4.15635,1e-50
4.15707,1e-50
4.16926,1e-50
4.16998,1e-50
4.18217,1e-50
4.18289,1e-50
4.20727,1e-50
4.20871,1e-50
4.2209,1e-50
4.22162,1e-50
4.246,1e-50
4.24744,1e-50
4.25963,1e-50
4.26035,1e-50
4.27254,1e-50
4.27326,1e-50
4.28545,1e-50
4.28617,1e-50
4.29836,1e-50
4.29908,1e-50
4.31127,1e-50
4.31199,1e-50
4.32418,1e-50
4.3249,1e-50
4.33709,1e-50
4.33781,1e-50
4.35,1e-50
4.35072,1e-50
4.36291,1e-50
4.36363,1e-50
4.38801,1e-50
4.38945,1e-50
4.41383,1e-50
4.41527,1e-50
4.43965,1e-50
4.44109,1e-50
4.46547,1e-50
4.46691,1e-50
4.49129,1e-50
4.49273,1e-50
4.51711,1e-50
4.51855,1e-50
4.54293,1e-50
4.54437,1e-50
4.56875,1e-50
4.5702,1e-50
4.59457,1e-50
4.59602,1e-50
4.62039,1e-50
4.62184,1e-50
4.64622,1e-50
4.64766,1e-50
4.67204,1e-50
4.67348,1e-50
4.69786,1e-50
4.6993,1e-50
4.72368,1e-50
4.72512,1e-50
4.7495,1e-50
4.75094,1e-50
4.77532,1e-50
4.77676,1e-50
4.80114,1e-50
4.80258,1e-50
4.82696,1e-50
4.8284,1e-50
4.85278,1e-50
4.85422,1e-50
4.8786,1e-50
4.88004,1e-50
4.90442,1e-50
4.90586,1e-50
4.93024,1e-50
4.93168,1e-50
4.95606,1e-50
4.9575,1e-50
4.98188,1e-50
4.98332,1e-50
5.0077,1e-50
5.00914,1e-50
5.03352,1e-50
5.03496,1e-50
5.05934,1e-50
5.06078,1e-50
5.08516,1e-50
5.0866,1e-50
5.11098,1e-50
5.11242,1e-50
5.1368,1e-50
5.13824,1e-50
5.16262,1e-50
5.16406,1e-50
5.18844,1e-50
5.18988,1e-50
5.21426,1e-50
5.2157,1e-50
5.24008,1e-50
5.24152,1e-50
5.2659,1e-50
5.26734,1e-50
5.29172,1e-50
5.29316,1e-50
5.31754,1e-50
5.31898,1e-50
5.34336,1e-50
5.3448,1e-50
5.36918,1e-50
5.37063,1e-50
5.395,1e-50
5.39645,1e-50
5.42082,1e-50
5.42227,1e-50
5.44664,1e-50
5.44809,1e-50
5.47247,1e-50
5.47391,1e-50
5.49829,1e-50
5.49973,1e-50
5.52411,1e-50
5.52555,1e-50
5.53774,1e-50
5.53846,1e-50
5.54455,1e-50
5.54491,1e-50
5.55101,7.14055e-36
5.55137,5.3799e-35
5.55441,1.18023e-28
5.55459,2.79781e-28
5.55764,3.59558e-28
5.55782,3.64878e-28
5.55935,1.81248e-49
5.55944,1e-50
5.55997,1e-50
5.56,1e-50
5.56,1e-50
5.56099,1e-50
5.56105,1e-50
5.56257,1e-50
5.56266,1e-50
5.56419,1e-50
5.56428,1e-50
5.5658,1e-50
5.56589,1e-50
5.56741,1e-50
5.5675,1e-50
5.56903,1e-50
5.56912,1e-50
5.57064,1e-50
5.57073,1e-50
5.57226,1e-50
5.57235,1e-50
5.57387,1e-50
5.57396,1e-50
5.57548,1e-50
5.57557,1e-50
5.5771,1e-50
5.57719,1e-50
5.57871,1e-50
5.5788,1e-50
5.58032,1e-50
5.58042,1e-50
5.58194,1e-50
5.58203,1e-50
5.58355,1e-50
5.58364,1e-50
5.58517,1e-50
5.58526,1e-50
5.58678,1e-50
5.58687,1e-50
5.58839,1e-50
5.58848,1e-50
5.59001,1e-50
5.5901,1e-50
5.59162,1e-50
5.59171,1e-50
5.59324,1e-50
5.59333,1e-50
5.59485,1e-50
5.59494,1e-50
5.59646,1e-50
5.59655,1e-50
5.59808,1e-50
5.59817,1e-50
5.59969,1e-50
5.59978,1e-50
5.6013,1e-50
5.60139,1e-50
5.60292,1e-50
5.60301,1e-50
5.60453,1e-50
5.60462,1e-50
5.60615,1e-50
5.60624,1e-50
5.60776,1e-50
5.60785,1e-50
5.60937,1e-50
5.60946,1e-50
5.60997,1e-50
5.61,1e-50
5.61,1e-50
5.61102,1e-50
5.61108,1e-50
5.6126,1e-50
5.61269,1e-50
5.61574,1e-50
5.61592,1e-50
5.62201,1e-50
5.62237,1e-50
5.62847,1e-50
5.62883,1e-50
5.64102,1e-50
5.64174,1e-50
5.65393,1e-50
5.65465,1e-50
5.67903,1e-50
5.68047,1e-50
5.70485,1e-50
5.70629,1e-50
5.73067,1e-50
5.73211,1e-50
5.75649,1e-50
5.75793,1e-50
5.78231,1e-50
5.78375,1e-50
5.80813,1e-50
5.80957,1e-50
5.83395,1e-50
5.83539,1e-50
5.85977,1e-50
5.86121,1e-50
5.88559,1e-50
5.88703,1e-50
5.91141,1e-50
5.91285,1e-50
5.93723,1e-50
5.93867,1e-50
5.96305,1e-50
5.96449,1e-50
5.98887,1e-50
5.99031,1e-50
6.01469,1e-50
6.01613,1e-50
6.04051,1e-50
6.04195,1e-50
6.06633,1e-50
6.06777,1e-50
6.09215,1e-50
6.09359,1e-50
6.11797,1e-50
6.11941,1e-50
6.14379,1e-50
6.14523,1e-50
6.16961,1e-50
6.17105,1e-50
6.19543,1e-50
6.19688,1e-50
6.22125,1e-50
6.2227,1e-50
6.24707,1e-50
6.24852,1e-50
6.27289,1e-50
6.27434,1e-50
6.29872,1e-50
6.30016,1e-50
6.32454,1e-50
6.32598,1e-50
6.35036,1e-50
6.3518,1e-50
6.37618,1e-50
6.37762,1e-50
6.402,1e-50
6.40344,1e-50
6.42782,1e-50
6.42926,1e-50
6.45364,1e-50
6.45508,1e-50
6.47946,1e-50
6.4809,1e-50
6.50528,1e-50
6.50672,1e-50
6.5311,1e-50
6.53254,1e-50
6.55692,1e-50
6.55836,1e-50
6.58274,1e-50
6.58418,1e-50
6.60856,1e-50
6.61,1e-50



==> data/v3_images-5/x12_230-5.csv <==
"x","y"
0,4.25521e-07
0.000430339,4.78796e-07
0.00161377,6.25208e-07
0.00204411,8.31748e-07
0.00322754,1.39952e-06
0.00365788,1.94526e-06
0.00484131,3.44613e-06
0.00527165,4.8172e-06
0.00645508,8.58791e-06
0.00688542,1.20017e-05
0.00806885,2.13896e-05
0.00849919,2.98826e-05
0.00968262,5.32385e-05
0.010113,7.43655e-05
0.0112964,0.000132465
0.0117267,0.000185018
0.0129102,0.00032954
0.0133405,0.000460268
0.0145239,0.000819768
0.0149543,0.00114495
0.0161377,0.00203921
0.016568,0.00284811
0.0177515,0.00507257
0.0181818,0.00708471
0.0193652,0.0126181
0.0197956,0.0176233
0.020979,0.0313875
0.0214093,0.043838
0.0225928,0.0780766
0.0230231,0.109047
0.0242065,0.194216
0.0246369,0.271255
0.0258203,0.483113
0.0262507,0.674749
0.0274341,1.20175
0.0278644,1.67844
0.0290479,2.98935
0.0294782,4.17514
0.0306616,7.43607
0.031092,10.3858
0.0322754,18.4975
0.0327057,25.8353
0.0338892,46.0142
0.0343195,64.2691
0.0355029,114.47
0.0359333,159.893
0.0371167,284.806
0.037547,397.879
0.0387305,708.831
0.0391608,990.623
0.0403442,1765.55
0.0407746,2469.74
0.041958,4406.26
0.0423883,6178.06
0.0435718,11050.5
0.0440021,15584.3
0.0451855,28052.4
0.0456159,40141.8
0.0467993,73387.8
0.0472297,108426
0.0484131,204782
0.0488363,231439
0.05,304748
0.05,729614
0.0500269,686421
0.0504572,654747
0.0516406,567644
0.0525013,520655
0.0548682,391438
0.0557288,318103
0.0580957,116432
0.0598171,88905
0.0645508,13206.5
0.0679935,9776.62
0.0774609,344.294
0.0843464,253.417
0.103281,3.50089
0.110167,2.57217
0.129102,0.0179746
0.135987,0.0132063
0.154922,9.22598e-05
0.161807,6.77778e-05
0.180742,4.46295e-07
0.187628,3.35339e-07
0.206563,3.02072e-08
0.213448,3.07753e-08
0.232383,3.2259e-08
0.239268,3.22702e-08
0.258203,3.22605e-08
0.265089,3.22688e-08
0.284023,3.22515e-08
0.290909,3.22599e-08
0.309844,3.22426e-08
0.316729,3.22511e-08
0.335664,3.2234e-08
0.342549,3.22426e-08
0.361484,3.22256e-08
0.36837,3.22342e-08
0.387305,3.22175e-08
0.39419,3.22262e-08
0.413125,3.22096e-08
0.42001,3.22183e-08
0.438945,3.22019e-08
0.445831,3.22107e-08
0.464766,3.21944e-08
0.471651,3.22033e-08
0.490586,3.21872e-08
0.497471,3.21961e-08
0.516406,3.21802e-08
0.523292,3.21892e-08
0.542227,3.21735e-08
0.549112,3.21826e-08
0.568047,3.21671e-08
0.574932,3.21762e-08
0.593867,3.21609e-08
0.600753,3.21701e-08
0.619688,3.2155e-08
0.626573,3.21643e-08
0.645508,3.21495e-08
0.652393,3.21593e-08
0.671328,3.2146e-08
0.678214,3.22428e-08
0.697148,3.24609e-08
0.704034,5.10772e-08
0.722969,1.01764e-07
0.729854,3.86571e-06
0.748789,1.42179e-05
0.755674,0.000747372
0.774609,0.00276384
0.781495,0.145559
0.80043,0.538303
0.807315,14.5144
0.82625,52.953
0.829693,589.382
0.83916,2064.87
0.840882,7755.76
0.845615,23409.1
0.846476,39798
0.848843,84875.9
0.849151,104517
0.85,191364
0.85,158536
0.850122,188984
0.850457,182419
0.850887,179879
0.85207,172891
0.852501,169507
0.853684,160206
0.854114,157424
0.855298,149777
0.855728,147437
0.856912,141003
0.857342,139000
0.858525,133494
0.858956,131756
0.860139,126979
0.860569,125454
0.861753,121263
0.862183,119913
0.863367,116201
0.863797,114996
0.86498,111681
0.865411,110596
0.866594,107613
0.867025,106630
0.868208,103926
0.868638,103029
0.869822,100561
0.870252,99735.9
0.871436,97467.3
0.871866,96703.4
0.873049,94602.9
0.87348,93890.3
0.874663,91930.9
0.875093,91260.9
0.876277,89418.5
0.876707,88783.2
0.877891,87036.2
0.878321,86428.2
0.879504,84756.2
0.879935,84169.3
0.881118,82555.4
0.881549,81984.9
0.882732,80416
0.883162,79855.5
0.884346,78314
0.884776,77754.7
0.885959,76216.7
0.88639,75648.8
0.887573,74087.1
0.888004,73498.6
0.889187,71880.3
0.889617,71256
0.890801,69539
0.891231,68857.8
0.892415,66984.3
0.892845,66215.8
0.894028,64102.2
0.894459,63199.5
0.895642,60716.8
0.896072,59602.8
0.897256,56539
0.897686,55328.8
0.89887,52001.4
0.899171,51161.4
0.9,44803.6
0.9,48853
0.900129,42896.2
0.900483,37648.6
0.901344,35247.4
0.903711,28642
0.905432,26642.3
0.910166,21141.9
0.911887,19155
0.916621,13690.3
0.920064,12240.4
0.929531,8252.83
0.936417,7443.05
0.955352,5216.04
0.962237,4525.93
0.981172,2627.97
0.994943,2323.04
1.03281,1484.52
1.04658,1289.32
1.08445,752.385
1.09822,658.41
1.13609,399.865
1.14986,351.31
1.18773,217.631
1.20151,191.713
1.23938,120.19
1.25315,106.221
1.29102,67.3754
1.30479,59.9918
1.34266,38.9221
1.35643,35.3957
1.3943,24.3329
1.40807,23.3841
1.44594,18.3358
1.45971,19.6145
1.49758,18.777
1.51135,22.7113
1.54922,25.7758
1.56299,33.6927
1.60086,41.709
1.61463,56.2238
1.6525,71.9333
1.66627,97.6413
1.70414,126.335
1.71791,170.761
1.75578,221.814
1.76955,296.238
1.80742,385.432
1.82119,504.411
1.85906,656.689
1.87283,834.292
1.9107,1085.17
1.92447,1327.35
1.96234,1718.62
1.97611,2016.92
2.01398,2581.53
2.02776,2916.32
2.06563,3656.09
2.0794,4008.03
2.11727,4885.09
2.13104,5242.8
2.16891,6200.82
2.18268,6559.99
2.22055,7555.21
2.23432,7914.77
2.27219,8926.74
2.28596,9286.5
2.32383,10309.7
2.3376,10669.7
2.37547,11704
2.38924,12064.1
2.42711,13110.5
2.44088,13470.8
2.47875,14530.1
2.49252,14890.5
2.53039,15963.4
2.54416,16324
2.58203,17410.8
2.5958,17681.7
2.63367,18539.6
2.64056,18765
2.65949,19450.8
2.66293,19585.9
2.6724,19970.3
2.67585,20038.2
2.68531,20277.5
2.68703,20333.9
2.69177,20506
2.69263,20539.7
2.695,20615.6
2.69586,20632.7
2.69822,20713.3
2.69865,20725.3
2.69984,20818.4
2.69988,20824.1
2.7,20869.8
2.7,20748.9
2.70039,20759.4
2.70145,20832.7
2.70188,20852.2
2.70306,20910.6
2.70349,20931.2
2.70468,20988.8
2.70511,21009.6
2.70629,21067.5
2.70672,21088.5
2.70791,21146.9
2.70834,21168
2.70952,21226.8
2.70995,21248
2.71113,21307.2
2.71156,21328.6
2.71275,21388.3
2.71318,21409.9
2.71436,21469.9
2.71479,21491.6
2.71597,21552.2
2.7164,21574
2.71759,21635
2.71802,21657
2.7192,21718.4
2.71963,21740.6
2.72082,21802.5
2.72125,21824.8
2.72243,21887.1
2.72286,21909.6
2.72404,21972.4
2.72447,21995.1
2.72566,22058.3
2.72609,22081.2
2.72727,22144.9
2.7277,22167.9
2.72888,22232
2.72931,22255.2
2.7305,22319.9
2.73093,22343.3
2.73211,22408.4
2.73254,22431.9
2.73373,22497.6
2.73416,22521.3
2.73534,22587.4
2.73577,22611.3
2.73695,22678
2.73738,22702
2.73857,22769.2
2.739,22793.4
2.74018,22861.1
2.74061,22885.6
2.74179,22953.7
2.74222,22978.4
2.74341,23047.1
2.74384,23071.9
2.74502,23141.1
2.74545,23166.2
2.74664,23235.9
2.74707,23261.1
2.74825,23331.4
2.74868,23345.5
2.74986,23479.7
2.7499,23492.5
2.75,24456.7
2.75,23549.3
2.75039,24771.1
2.75148,25680.6
2.75191,26596.3
2.75309,29097.2
2.75395,30668
2.75632,34990.8
2.75804,36875.9
2.76277,42082.2
2.76449,44595.5
2.76923,51517.3
2.77095,54030.6
2.77568,60955.1
2.7774,63468.4
2.78214,70394.7
2.78386,72908
2.78859,79835.4
2.79032,82348.8
2.79505,89277.1
2.79677,91790.4
2.8015,98719.5
2.80323,101233
2.80796,108162
2.80968,110676
2.81441,117606
2.81614,120119
2.82087,127050
2.82259,129563
2.82732,136494
2.82905,139008
2.83378,145939
2.8355,148452
2.84023,155384
2.84196,157898
2.84669,164830
2.84841,167343
2.85314,174275
2.85487,176789
2.8596,183722
2.86132,186235
2.86605,193168
2.86778,195681
2.87251,202615
2.87423,205128
2.87896,212062
2.88069,214575
2.88542,221509
2.88714,224022
2.89188,230956
2.8936,233470
2.89833,240404
2.90005,242918
2.90479,249852
2.90651,252366
2.91124,259301
2.91296,261814
2.9177,268749
2.91942,271263
2.92415,278198
2.92587,280712
2.93061,287647
2.93233,290161
2.93706,297097
2.93878,299610
2.94352,306546
2.94524,309060
2.94997,315996
2.95169,317949
2.95643,323344
2.95738,324600
2.96,328081
2.96,330715
2.96077,330740
2.96288,330827
2.9646,330888
2.96934,331091
2.97278,331167
2.98225,331427
2.98569,331528
2.99516,331860
2.9986,331961
3.00807,332293
3.01151,332395
3.02098,332728
3.02442,332829
3.03389,333163
3.03733,333264
3.0468,333599
3.05024,333700
3.05971,334036
3.06315,334137
3.07262,334474
3.07606,334575
3.08553,334912
3.08897,335013
3.09844,335351
3.10188,335452
3.11135,335791
3.11479,335892
3.12426,336231
3.1277,336332
3.13717,336672
3.14061,336773
3.15008,337113
3.15352,337215
3.16299,337555
3.16643,337657
3.1759,337998
3.17934,338099
3.18881,338441
3.19225,338542
3.20172,338884
3.20516,338985
3.21463,339328
3.21807,339429
3.22754,339771
3.23098,339873
3.24045,340216
3.24389,340317
3.25336,340660
3.2568,340761
3.26627,341104
3.26971,341206
3.27918,341549
3.28262,341650
3.29209,341994
3.29553,342095
3.305,342438
3.30844,342539
3.31791,342882
3.32135,342984
3.33082,343327
3.33426,343428
3.34373,343771
3.34717,343872
3.35664,344214
3.36008,344315
3.36955,344657
3.37299,344758
3.38246,345100
3.3859,345201
3.39537,345542
3.39881,345643
3.40828,345984
3.41172,346085
3.42119,346424
3.42463,346525
3.4341,346864
3.43754,346965
3.44701,347303
3.45045,347404
3.45992,347741
3.46336,347842
3.47283,348178
3.47627,348279
3.48574,348613
3.48918,348714
3.49865,349047
3.5021,349148
3.51156,349480
3.51501,349581
3.52447,349911
3.52792,350012
3.53738,350340
3.54083,350441
3.55029,350767
3.55374,350868
3.5632,351193
3.56665,351293
3.57611,351616
3.57956,351717
3.58902,352037
3.59247,352137
3.60193,352455
3.60538,352556
3.61484,352871
3.61829,352971
3.62775,353284
3.6312,353384
3.64066,353694
3.64411,353794
3.65357,354101
3.65702,354201
3.66648,354504
3.66993,354605
3.67939,354905
3.68284,355005
3.6923,355301
3.69575,355402
3.70521,355694
3.70866,355795
3.71813,356083
3.72157,356184
3.73104,356468
3.73448,356569
3.74395,356849
3.74739,356960
3.75686,357248
3.75769,357500
3.76,358108
3.76,89224.4
3.7626,72267.4
3.76977,36996.4
3.77923,9668.02
3.78612,2950.41
3.79559,480.954
3.80505,326.218
3.81194,16.2597
3.82141,6.28587
3.83087,5.64304
3.83776,0.143526
3.84723,0.102161
3.85669,0.0995022
3.86358,0.00194652
3.87305,0.00177374
3.88251,0.00176274
3.8894,3.22057e-05
3.89887,3.13024e-05
3.90833,3.12646e-05
3.91522,5.66945e-07
3.92469,5.55524e-07
3.93415,5.55459e-07
3.94104,1.09142e-08
3.95051,1.06548e-08
3.95998,1.07073e-08
3.96686,1.05337e-09
3.97633,9.90468e-10
3.9858,1.04365e-09
3.99268,8.7368e-10
4.00215,8.15622e-10
4.01162,8.67564e-10
4.0185,8.62464e-10
4.02797,8.05851e-10
4.03744,8.56536e-10
4.04432,8.54368e-10
4.05379,7.99128e-10
4.06326,8.48565e-10
4.07014,8.46483e-10
4.07961,7.926e-10
4.08908,8.40802e-10
4.09596,8.38755e-10
4.10543,7.86214e-10
4.1149,8.33192e-10
4.12178,8.3118e-10
4.13125,7.79964e-10
4.14072,8.25732e-10
4.1476,8.23753e-10
4.15707,7.73846e-10
4.16654,8.18417e-10
4.17342,8.16471e-10
4.18289,7.67857e-10
4.19236,7.95182e-10
4.19924,7.93269e-10
4.20871,7.90882e-10
4.21818,8.04211e-10
4.22506,8.02331e-10
4.23453,7.34789e-10
4.244,8.14623e-10
4.25088,8.12775e-10
4.26035,7.50622e-10
4.26982,7.9055e-10
4.2767,7.88734e-10
4.28617,7.4511e-10
4.29564,7.83916e-10
4.30252,7.82131e-10
4.31199,7.39708e-10
4.32146,7.7741e-10
4.32835,7.75655e-10
4.33781,7.34414e-10
4.34728,7.71028e-10
4.35417,7.67398e-10
4.36363,7.60195e-10
4.37052,7.60279e-10
4.38945,7.45955e-10
4.39634,7.44294e-10
4.41527,7.40297e-10
4.42216,7.38665e-10
4.44109,7.34748e-10
4.44798,7.33146e-10
4.46691,7.29306e-10
4.4738,7.27732e-10
4.49273,7.23969e-10
4.49962,7.22424e-10
4.51855,7.18734e-10
4.52544,7.17218e-10
4.54437,7.13601e-10
4.55126,7.12113e-10
4.5702,7.08568e-10
4.57708,7.07107e-10
4.59602,7.03632e-10
4.6029,7.02199e-10
4.62184,6.98792e-10
4.62872,6.97387e-10
4.64766,6.94048e-10
4.65454,6.92669e-10
4.67348,6.89397e-10
4.68036,6.88045e-10
4.6993,6.84839e-10
4.70618,6.83513e-10
4.72512,6.80372e-10
4.732,6.79072e-10
4.75094,6.75995e-10
4.75782,6.74721e-10
4.77676,6.71707e-10
4.78364,6.70459e-10
4.80258,6.67507e-10
4.80946,6.66285e-10
4.8284,6.63394e-10
4.83528,6.62197e-10
4.85422,6.59367e-10
4.8611,6.58196e-10
4.88004,6.55426e-10
4.88692,6.54279e-10
4.90586,6.5157e-10
4.91274,6.50447e-10
4.93168,6.47797e-10
4.93857,6.46699e-10
4.9575,6.44107e-10
4.96439,6.43034e-10
4.98332,6.405e-10
4.99021,6.39451e-10
5.00914,6.36975e-10
5.01603,6.35949e-10
5.03496,6.33531e-10
5.04185,6.32529e-10
5.06078,6.30167e-10
5.06767,6.29189e-10
5.0866,6.26883e-10
5.09349,6.25928e-10
5.11242,6.23679e-10
5.11931,6.22747e-10
5.13824,6.20554e-10
5.14513,6.19645e-10
5.16406,6.17507e-10
5.17095,6.1662e-10
5.18988,6.14537e-10
5.19677,6.13674e-10
5.2157,6.11646e-10
5.22259,6.10805e-10
5.24152,6.08831e-10
5.24841,6.08012e-10
5.26734,6.06092e-10
5.27423,6.05293e-10
5.29316,6.03419e-10
5.30005,6.02454e-10
5.31898,6.00215e-10
5.32587,5.88709e-10
5.3448,5.63135e-10
5.35169,5.81878e-10
5.37063,1.79598e-09
5.37751,3.62008e-08
5.39645,1.30799e-07
5.40333,2.07036e-06
5.42227,7.4037e-06
5.42915,0.000116742
5.44809,0.000417397
5.45497,0.00658112
5.47391,0.0235299
5.48079,0.370996
5.49973,1.32644
5.50661,11.2906
5.52555,38.6889
5.52899,163.215
5.53846,505.654
5.54018,1407.24
5.54491,3886.6
5.54663,6372.94
5.55137,13210.4
5.55223,21501.5
5.55459,44302
5.55546,54506.2
5.55782,82567.6
5.55825,96478.4
5.55944,134733
5.55959,143041
5.56,148752
5.56,165888
5.56028,140250
5.56105,116870
5.56148,106277
5.56266,77145.5
5.56309,69038.7
5.56428,46744.7
5.56471,41858.2
5.56589,28420.2
5.56632,25459
5.5675,17315.7
5.56794,15515.3
5.56912,10564.1
5.56955,9467.31
5.57073,6451.04
5.57116,5782.13
5.57235,3942.65
5.57278,3534.63
5.57396,2412.57
5.57439,2163.95
5.57557,1480.24
5.576,1329.33
5.57719,914.319
5.57762,823.724
5.5788,574.585
5.57923,521.882
5.58042,376.946
5.58085,349.095
5.58203,272.504
5.58246,262.617
5.58364,235.427
5.58407,241.057
5.58526,256.541
5.58569,279.078
5.58687,341.057
5.5873,386.069
5.58848,509.852
5.58891,588.454
5.5901,804.61
5.59053,936.205
5.59171,1298.09
5.59214,1515.14
5.59333,2112.01
5.59376,2467.98
5.59494,3446.87
5.59537,4029.24
5.59655,5630.76
5.59698,6582.18
5.59817,9198.57
5.5986,10750.7
5.59978,15019
5.60021,17546.1
5.60139,24495.6
5.60182,28597.1
5.60301,39876.3
5.60344,46498.7
5.60462,64710.4
5.60505,75309.7
5.60624,104458
5.60667,121166
5.60785,167115
5.60828,182444
5.60946,224598
5.60961,240022
5.61,282437
5.61,144728
5.61029,139350
5.61108,124562
5.61151,113976
5.61269,84865.4
5.61355,74717.6
5.61592,46811.1
5.61764,41208.6
5.62237,25801.7
5.62409,21600.9
5.62883,10048.7
5.63227,8534.73
5.64174,4371.22
5.64518,3489.75
5.65465,1065.67
5.66153,850.799
5.68047,259.908
5.68735,201.505
5.70629,40.8854
5.71317,31.703
5.73211,6.44971
5.73899,5.0013
5.75793,1.0179
5.76482,0.789313
5.78375,0.160657
5.79064,0.124579
5.80957,0.0253572
5.81646,0.0196628
5.83539,0.00400223
5.84228,0.00310346
5.86121,0.000631688
5.8681,0.000489832
5.88703,9.9702e-05
5.89392,7.73122e-05
5.91285,1.57364e-05
5.91974,1.22025e-05
5.93867,2.48374e-06
5.94556,1.92597e-06
5.96449,3.92019e-07
5.97138,3.03984e-07
5.99031,6.1874e-08
5.9972,4.79791e-08
6.01613,9.76583e-09
6.02302,7.57275e-09
6.04195,1.54138e-09
6.04884,1.19524e-09
6.06777,2.43283e-10
6.07466,1.88649e-10
6.09359,3.83983e-11
6.10048,2.97753e-11
6.11941,6.06057e-12
6.1263,4.69957e-12
6.14523,9.56565e-13
6.15212,7.41752e-13
6.17105,1.50979e-13
6.17794,1.17074e-13
6.19688,2.38296e-14
6.20376,1.84782e-14
6.2227,3.76112e-15
6.22958,2.9165e-15
6.24852,5.93634e-16
6.2554,4.60323e-16
6.27434,9.36957e-17
6.28122,7.26547e-17
6.30016,1.47884e-17
6.30704,1.14674e-17
6.32598,2.33411e-18
6.33286,1.80995e-18
6.3518,3.68403e-19
6.35868,2.85672e-19
6.37762,5.81465e-20
6.3845,4.50887e-20
6.40344,9.17751e-21
6.41032,7.11654e-21
6.42926,1.44852e-21
6.43614,1.12323e-21
6.45508,2.28627e-22
6.46196,1.77285e-22
6.4809,3.60851e-23
6.48778,2.79816e-23
6.50672,5.69543e-24
6.5136,4.41644e-24
6.53254,8.98967e-25
6.53942,6.97067e-25
6.55836,1.41806e-25
6.56524,1.09818e-25
6.58418,2.18447e-26
6.59107,1.7402e-26
6.61,5.18306e-27

"x","y"
0,1e-50
0.000430339,1e-50
0.00161377,1e-50
0.00204411,1e-50
0.00322754,1e-50
0.00365788,1e-50
0.00484131,1e-50
0.00527165,1e-50
0.00645508,1e-50
0.00688542,1e-50
0.00806885,1e-50
0.00849919,1e-50
0.00968262,1e-50
0.010113,1e-50
0.0112964,1e-50
0.0117267,1e-50
0.0129102,1e-50
0.0133405,1e-50
0.0145239,1e-50
0.0149543,1e-50
0.0161377,1e-50
0.016568,1e-50
0.0177515,1e-50
0.0181818,1e-50
0.0193652,1e-50
0.0197956,1e-50
0.020979,1e-50
0.0214093,1e-50
0.0225928,1e-50
0.0230231,1e-50
0.0242065,1e-50
0.0246369,1e-50
0.0258203,1e-50
0.0262507,1e-50
0.0274341,1e-50
0.0278644,1e-50
0.0290479,1e-50
0.0294782,1e-50
0.0306616,1e-50
0.031092,1e-50
0.0322754,1e-50
0.0327057,1e-50
0.0338892,1e-50
0.0343195,1e-50
0.0355029,1e-50
0.0359333,1e-50
0.0371167,1e-50
0.037547,1e-50
0.0387305,1e-50
0.0391608,1e-50
0.0403442,1e-50
0.0407746,1e-50
0.041958,1e-50
0.0423883,1e-50
0.0435718,1e-50
0.0440021,1e-50
0.0451855,1e-50
0.0456159,1e-50
0.0467993,1e-50
0.0472297,1e-50
0.0484131,1e-50
0.0488363,1e-50
0.05,1e-50
0.05,8.94939e+17
0.0500269,4.42437e+16
0.0504572,1.01428e+16
0.0516406,1.76603e+14
0.0525013,8.38428e+12
0.0548682,1.92231e+09
0.0557288,2.98417e-07
0.0580957,1e-50
0.0598171,1e-50
0.0645508,1e-50
0.0679935,1e-50
0.0774609,1e-50
0.0843464,1e-50
0.103281,1e-50
0.110167,1e-50
0.129102,1e-50
0.135987,1e-50
0.154922,1e-50
0.161807,1e-50
0.180742,1e-50
0.187628,1e-50
0.206563,1e-50
0.213448,1e-50
0.232383,1e-50
0.239268,1e-50
0.258203,1e-50
0.265089,1e-50
0.284023,1e-50
0.290909,1e-50
0.309844,1e-50
0.316729,1e-50
0.335664,1e-50
0.342549,1e-50
0.361484,1e-50
0.36837,1e-50
0.387305,1e-50
0.39419,1e-50
0.413125,1e-50
0.42001,1e-50
0.438945,1e-50
0.445831,1e-50
0.464766,1e-50
0.471651,1e-50
0.490586,1e-50
0.497471,1e-50
0.516406,1e-50
0.523292,1e-50
0.542227,1e-50
0.549112,1e-50
0.568047,1e-50
0.574932,1e-50
0.593867,1e-50
0.600753,1e-50
0.619688,1e-50
0.626573,1e-50
0.645508,1e-50
0.652393,1e-50
0.671328,1e-50
0.678214,1e-50
0.697148,1e-50
0.704034,1e-50
0.722969,1e-50
0.729854,1e-50
0.748789,1e-50
0.755674,1e-50
0.774609,1e-50
0.781495,1e-50
0.80043,1e-50
0.807315,1e-50
0.82625,1e-50
0.829693,1e-50
0.83916,1e-50
0.840882,2.87872e-38
0.845615,0.000529421
0.846476,0.000654358
0.848843,0.00117192
0.849151,3.29369e-16
0.85,1e-50
0.85,1e-50
0.850122,1e-50
0.850457,1e-50
0.850887,1e-50
0.85207,1e-50
0.852501,1e-50
0.853684,1e-50
0.854114,1e-50
0.855298,1e-50
0.855728,1e-50
0.856912,1e-50
0.857342,1e-50
0.858525,1e-50
0.858956,1e-50
0.860139,1e-50
0.860569,1e-50
0.861753,1e-50
0.862183,1e-50
0.863367,1e-50
0.863797,1e-50
0.86498,1e-50
0.865411,1e-50
0.866594,1e-50
0.867025,1e-50
0.868208,1e-50
0.868638,1e-50
0.869822,1e-50
0.870252,1e-50
0.871436,1e-50
0.871866,1e-50
0.873049,1e-50
0.87348,1e-50
0.874663,1e-50
0.875093,1e-50
0.876277,1e-50
0.876707,1e-50
0.877891,1e-50
0.878321,1e-50
0.879504,1e-50
0.879935,1e-50
0.881118,1e-50
0.881549,1e-50
0.882732,1e-50
0.883162,1e-50
0.884346,1e-50
0.884776,1e-50
0.885959,1e-50
0.88639,1e-50
0.887573,1e-50
0.888004,1e-50
0.889187,1e-50
0.889617,1e-50
0.890801,1e-50
0.891231,1e-50
0.892415,1e-50
0.892845,1e-50
0.894028,1e-50
0.894459,1e-50
0.895642,1e-50
0.896072,1e-50
0.897256,1e-50
0.897686,1e-50
0.89887,1e-50
0.899171,1e-50
0.9,1e-50
0.9,1e-50
0.900129,1e-50
0.900483,1e-50
0.901344,1e-50
0.903711,1e-50
0.905432,1e-50
0.910166,1e-50
0.911887,1e-50
0.916621,1e-50
0.920064,1e-50
0.929531,1e-50
0.936417,1e-50
0.955352,1e-50
0.962237,1e-50
0.981172,1e-50
0.994943,1e-50
1.03281,1e-50
1.04658,1e-50
1.08445,1e-50
1.09822,1e-50
1.13609,1e-50
1.14986,1e-50
1.18773,1e-50
1.20151,1e-50
1.23938,1e-50
1.25315,1e-50
1.29102,1e-50
1.30479,1e-50
1.34266,1e-50
1.35643,1e-50
1.3943,1e-50
1.40807,1e-50
1.44594,1e-50
1.45971,1e-50
1.49758,1e-50
1.51135,1e-50
1.54922,1e-50
1.56299,1e-50
1.60086,1e-50
1.61463,1e-50
1.6525,1e-50
1.66627,1e-50
1.70414,1e-50
1.71791,1e-50
1.75578,1e-50
1.76955,1e-50
1.80742,1e-50
1.82119,1e-50
1.85906,1e-50
1.87283,1e-50
1.9107,1e-50
1.92447,1e-50
1.96234,1e-50
1.97611,1e-50
2.01398,1e-50
2.02776,1e-50
2.06563,1e-50
2.0794,1e-50
2.11727,1e-50
2.13104,1e-50
2.16891,1e-50
2.18268,1e-50
2.22055,1e-50
2.23432,1e-50
2.27219,1e-50
2.28596,1e-50
2.32383,1e-50
2.3376,1e-50
2.37547,1e-50
2.38924,1e-50
2.42711,1e-50
2.44088,1e-50
2.47875,1e-50
2.49252,1e-50
2.53039,1e-50
2.54416,1e-50
2.58203,1e-50
2.5958,1e-50
2.63367,1e-50
2.64056,1e-50
2.65949,1e-50
2.66293,1e-50
2.6724,1e-50
2.67585,1e-50
2.68531,1e-50
2.68703,1e-50
2.69177,1e-50
2.69263,1e-50
2.695,1e-50
2.69586,1e-50
2.69822,1e-50
2.69865,1e-50
2.69984,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70039,1e-50
2.70145,1e-50
2.70188,1e-50
2.70306,1e-50
2.70349,1e-50
2.70468,1e-50
2.70511,1e-50
2.70629,1e-50
2.70672,1e-50
2.70791,1e-50
2.70834,1e-50
2.70952,1e-50
2.70995,1e-50
2.71113,1e-50
2.71156,1e-50
2.71275,1e-50
2.71318,1e-50
2.71436,1e-50
2.71479,1e-50
2.71597,1e-50
2.7164,1e-50
2.71759,1e-50
2.71802,1e-50
2.7192,1e-50
2.71963,1e-50
2.72082,1e-50
2.72125,1e-50
2.72243,1e-50
2.72286,1e-50
2.72404,1e-50
2.72447,1e-50
2.72566,1e-50
2.72609,1e-50
2.72727,1e-50
2.7277,1e-50
2.72888,1e-50
2.72931,1e-50
2.7305,1e-50
2.73093,1e-50
2.73211,1e-50
2.73254,1e-50
2.73373,1e-50
2.73416,1e-50
2.73534,1e-50
2.73577,1e-50
2.73695,1e-50
2.73738,1e-50
2.73857,1e-50
2.739,1e-50
2.74018,1e-50
2.74061,1e-50
2.74179,1e-50
2.74222,1e-50
2.74341,1e-50
2.74384,1e-50
2.74502,1e-50
2.74545,1e-50
2.74664,1e-50
2.74707,1e-50
2.74825,1e-50
2.74868,1e-50
2.74986,1e-50
2.7499,1e-50
2.75,8.73687e-40
2.75,1e-50
2.75039,1.48316e-38
2.75148,3.5711e-35
2.75191,1.76996e-33
2.75309,8.15383e-29
2.75395,2.08372e-26
2.75632,8.73677e-20
2.75804,1.01693e-17
2.76277,4.91542e-12
2.76449,1.25131e-10
2.76923,9.24591e-07
2.77095,9.40136e-06
2.77568,0.00556256
2.7774,0.031805
2.78214,3.85779
2.78386,15.0184
2.78859,631.282
2.79032,1878.08
2.79505,37534.9
2.79677,91856.9
2.8015,1.06817e+06
2.80323,2.25817e+06
2.80796,1.74855e+07
2.80968,3.30262e+07
2.81441,1.86978e+08
2.81614,3.23155e+08
2.82087,1.43017e+09
2.82259,2.30159e+09
2.82732,8.36293e+09
2.82905,1.26969e+10
2.83378,3.92979e+10
2.8355,5.6854e+10
2.84023,1.54175e+11
2.84196,2.1422e+11
2.84669,5.20254e+11
2.84841,6.98586e+11
2.85314,1.54599e+12
2.85487,2.01625e+12
2.8596,4.12275e+12
2.86132,5.2436e+12
2.86605,1.00188e+13
2.86778,1.24687e+13
2.87251,2.24671e+13
2.87423,2.74366e+13
2.87896,4.69791e+13
2.88069,5.64257e+13
2.88542,9.23975e+13
2.88714,1.09365e+14
2.89188,1.72182e+14
2.8936,2.01176e+14
2.89833,3.05899e+14
2.90005,3.53312e+14
2.90479,5.20865e+14
2.90651,5.95432e+14
2.91124,8.53888e+14
2.91296,9.67151e+14
2.9177,1.35301e+15
2.91942,1.51979e+15
2.92415,2.07929e+15
2.92587,2.31803e+15
2.93061,3.10769e+15
2.93233,3.44197e+15
2.93706,4.53663e+15
2.93878,4.98159e+15
2.94352,6.3907e+15
2.94524,7.1292e+15
2.94997,9.87416e+15
2.95169,9.50232e+15
2.95643,4.49939e+15
2.95738,3.70637e+15
2.96,9.76042e+14
2.96,2.12845e+16
2.96077,2.09578e+16
2.96288,1.6507e+16
2.9646,1.65194e+16
2.96934,1.62331e+16
2.97278,1.61102e+16
2.98225,1.35016e+16
2.98569,1.35466e+16
2.99516,1.36763e+16
2.9986,1.37216e+16
3.00807,1.38524e+16
3.01151,1.38983e+16
3.02098,1.40307e+16
3.02442,1.4077e+16
3.03389,1.42109e+16
3.03733,1.42578e+16
3.0468,1.43932e+16
3.05024,1.44406e+16
3.05971,1.45776e+16
3.06315,1.46255e+16
3.07262,1.47641e+16
3.07606,1.48125e+16
3.08553,1.49527e+16
3.08897,1.50017e+16
3.09844,1.51435e+16
3.10188,1.5193e+16
3.11135,1.53364e+16
3.11479,1.53864e+16
3.12426,1.55315e+16
3.1277,1.55821e+16
3.13717,1.57288e+16
3.14061,1.57799e+16
3.15008,1.59283e+16
3.15352,1.598e+16
3.16299,1.61301e+16
3.16643,1.61823e+16
3.1759,1.63342e+16
3.17934,1.6387e+16
3.18881,1.65405e+16
3.19225,1.65939e+16
3.20172,1.67492e+16
3.20516,1.68031e+16
3.21463,1.69602e+16
3.21807,1.70147e+16
3.22754,1.71735e+16
3.23098,1.72286e+16
3.24045,1.73892e+16
3.24389,1.74449e+16
3.25336,1.76073e+16
3.2568,1.76636e+16
3.26627,1.78278e+16
3.26971,1.78847e+16
3.27918,1.80508e+16
3.28262,1.81082e+16
3.29209,1.82762e+16
3.29553,1.83343e+16
3.305,1.8504e+16
3.30844,1.85628e+16
3.31791,1.87344e+16
3.32135,1.87938e+16
3.33082,1.89673e+16
3.33426,1.90273e+16
3.34373,1.92028e+16
3.34717,1.92634e+16
3.35664,1.94408e+16
3.36008,1.9502e+16
3.36955,1.96813e+16
3.37299,1.97432e+16
3.38246,1.99245e+16
3.3859,1.9987e+16
3.39537,2.01703e+16
3.39881,2.02335e+16
3.40828,2.04187e+16
3.41172,2.04826e+16
3.42119,2.06698e+16
3.42463,2.07344e+16
3.4341,2.09236e+16
3.43754,2.09888e+16
3.44701,2.11801e+16
3.45045,2.1246e+16
3.45992,2.14393e+16
3.46336,2.15059e+16
3.47283,2.17012e+16
3.47627,2.17685e+16
3.48574,2.19659e+16
3.48918,2.20339e+16
3.49865,2.22334e+16
3.5021,2.23021e+16
3.51156,2.25037e+16
3.51501,2.25731e+16
3.52447,2.27768e+16
3.52792,2.28469e+16
3.53738,2.30527e+16
3.54083,2.31236e+16
3.55029,2.33316e+16
3.55374,2.34031e+16
3.5632,2.36133e+16
3.56665,2.36856e+16
3.57611,2.38979e+16
3.57956,2.3971e+16
3.58902,2.41855e+16
3.59247,2.42593e+16
3.60193,2.44761e+16
3.60538,2.45506e+16
3.61484,2.47697e+16
3.61829,2.4845e+16
3.62775,2.50663e+16
3.6312,2.51424e+16
3.64066,2.5366e+16
3.64411,2.54429e+16
3.65357,2.56688e+16
3.65702,2.57465e+16
3.66648,2.59748e+16
3.66993,2.60533e+16
3.67939,2.62842e+16
3.68284,2.63629e+16
3.6923,2.65941e+16
3.69575,2.66842e+16
3.70521,2.69645e+16
3.70866,2.68266e+16
3.71813,2.6106e+16
3.72157,3.23006e+16
3.73104,7.16607e+16
3.73448,6.37083e+16
3.74395,5.30825e+15
3.74739,8.06193e+13
3.75686,2.74303e+11
3.75769,4.82631e+10
3.76,1.1042e+09
3.76,1e-50
3.7626,1e-50
3.76977,1e-50
3.77923,1e-50
3.78612,1e-50
3.79559,1e-50
3.80505,1e-50
3.81194,1e-50
3.82141,1e-50
3.83087,1e-50
3.83776,1e-50
3.84723,1e-50
3.85669,1e-50
3.86358,1e-50
3.87305,1e-50
3.88251,1e-50
3.8894,1e-50
3.89887,1e-50
3.90833,1e-50
3.91522,1e-50
3.92469,1e-50
3.93415,1e-50
3.94104,1e-50
3.95051,1e-50
3.95998,1e-50
3.96686,1e-50
3.97633,1e-50
3.9858,1e-50
3.99268,1e-50
4.00215,1e-50
4.01162,1e-50
4.0185,1e-50
4.02797,1e-50
4.03744,1e-50
4.04432,1e-50
4.05379,1e-50
4.06326,1e-50
4.07014,1e-50
4.07961,1e-50
4.08908,1e-50
4.09596,1e-50
4.10543,1e-50
4.1149,1e-50
4.12178,1e-50
4.13125,1e-50
4.14072,1e-50
4.1476,1e-50
4.15707,1e-50
4.16654,1e-50
4.17342,1e-50
4.18289,1e-50
4.19236,1e-50
4.19924,1e-50
4.20871,1e-50
4.21818,1e-50
4.22506,1e-50
4.23453,1e-50
4.244,1e-50
4.25088,1e-50
4.26035,1e-50
4.26982,1e-50
4.2767,1e-50
4.28617,1e-50
4.29564,1e-50
4.30252,1e-50
4.31199,1e-50
4.32146,1e-50
4.32835,1e-50
4.33781,1e-50
4.34728,1e-50
4.35417,1e-50
4.36363,1e-50
4.37052,1e-50
4.38945,1e-50
4.39634,1e-50
4.41527,1e-50
4.42216,1e-50
4.44109,1e-50
4.44798,1e-50
4.46691,1e-50
4.4738,1e-50
4.49273,1e-50
4.49962,1e-50
4.51855,1e-50
4.52544,1e-50
4.54437,1e-50
4.55126,1e-50
4.5702,1e-50
4.57708,1e-50
4.59602,1e-50
4.6029,1e-50
4.62184,1e-50
4.62872,1e-50
4.64766,1e-50
4.65454,1e-50
4.67348,1e-50
4.68036,1e-50
4.6993,1e-50
4.70618,1e-50
4.72512,1e-50
4.732,1e-50
4.75094,1e-50
4.75782,1e-50
4.77676,1e-50
4.78364,1e-50
4.80258,1e-50
4.80946,1e-50
4.8284,1e-50
4.83528,1e-50
4.85422,1e-50
4.8611,1e-50
4.88004,1e-50
4.88692,1e-50
4.90586,1e-50
4.91274,1e-50
4.93168,1e-50
4.93857,1e-50
4.9575,1e-50
4.96439,1e-50
4.98332,1e-50
4.99021,1e-50
5.00914,1e-50
5.01603,1e-50
5.03496,1e-50
5.04185,1e-50
5.06078,1e-50
5.06767,1e-50
5.0866,1e-50
5.09349,1e-50
5.11242,1e-50
5.11931,1e-50
5.13824,1e-50
5.14513,1e-50
5.16406,1e-50
5.17095,1e-50
5.18988,1e-50
5.19677,1e-50
5.2157,1e-50
5.22259,1e-50
5.24152,1e-50
5.24841,1e-50
5.26734,1e-50
5.27423,1e-50
5.29316,1e-50
5.30005,1e-50
5.31898,1e-50
5.32587,1e-50
5.3448,1e-50
5.35169,1e-50
5.37063,1e-50
5.37751,1e-50
5.39645,1e-50
5.40333,1e-50
5.42227,1e-50
5.42915,1e-50
5.44809,1e-50
5.45497,1e-50
5.47391,1e-50
5.48079,1e-50
5.49973,1e-50
5.50661,1e-50
5.52555,1e-50
5.52899,1e-50
5.53846,1e-50
5.54018,1e-50
5.54491,1e-50
5.54663,5.44446e-47
5.55137,6.43343e-36
5.55223,3.94015e-34
5.55459,3.29229e-29
5.55546,5.67016e-29
5.55782,1.1364e-28
5.55825,1.97884e-34
5.55944,1e-50
5.55959,1e-50
5.56,1e-50
5.56,1e-50
5.56028,1e-50
5.56105,1e-50
5.56148,1e-50
5.56266,1e-50
5.56309,1e-50
5.56428,1e-50
5.56471,1e-50
5.56589,1e-50
5.56632,1e-50
5.5675,1e-50
5.56794,1e-50
5.56912,1e-50
5.56955,1e-50
5.57073,1e-50
5.57116,1e-50
5.57235,1e-50
5.57278,1e-50
5.57396,1e-50
5.57439,1e-50
5.57557,1e-50
5.576,1e-50
5.57719,1e-50
5.57762,1e-50
5.5788,1e-50
5.57923,1e-50
5.58042,1e-50
5.58085,1e-50
5.58203,1e-50
5.58246,1e-50
5.58364,1e-50
5.58407,1e-50
5.58526,1e-50
5.58569,1e-50
5.58687,1e-50
5.5873,1e-50
5.58848,1e-50
5.58891,1e-50
5.5901,1e-50
5.59053,1e-50
5.59171,1e-50
5.59214,1e-50
5.59333,1e-50
5.59376,1e-50
5.59494,1e-50
5.59537,1e-50
5.59655,1e-50
5.59698,1e-50
5.59817,1e-50
5.5986,1e-50
5.59978,1e-50
5.60021,1e-50
5.60139,1e-50
5.60182,1e-50
5.60301,1e-50
5.60344,1e-50
5.60462,1e-50
5.60505,1e-50
5.60624,1e-50
5.60667,1e-50
5.60785,1e-50
5.60828,1e-50
5.60946,1e-50
5.60961,1e-50
5.61,1e-50
5.61,1e-50
5.61029,1e-50
5.61108,1e-50
5.61151,1e-50
5.61269,1e-50
5.61355,1e-50
5.61592,1e-50
5.61764,1e-50
5.62237,1e-50
5.62409,1e-50
5.62883,1e-50
5.63227,1e-50
5.64174,1e-50
5.64518,1e-50
5.65465,1e-50
5.66153,1e-50
5.68047,1e-50
5.68735,1e-50
5.70629,1e-50
5.71317,1e-50
5.73211,1e-50
5.73899,1e-50
5.75793,1e-50
5.76482,1e-50
5.78375,1e-50
5.79064,1e-50
5.80957,1e-50
5.81646,1e-50
5.83539,1e-50
5.84228,1e-50
5.86121,1e-50
5.8681,1e-50
5.88703,1e-50
5.89392,1e-50
5.91285,1e-50
5.91974,1e-50
5.93867,1e-50
5.94556,1e-50
5.96449,1e-50
5.97138,1e-50
5.99031,1e-50
5.9972,1e-50
6.01613,1e-50
6.02302,1e-50
6.04195,1e-50
6.04884,1e-50
6.06777,1e-50
6.07466,1e-50
6.09359,1e-50
6.10048,1e-50
6.11941,1e-50
6.1263,1e-50
6.14523,1e-50
6.15212,1e-50
6.17105,1e-50
6.17794,1e-50
6.19688,1e-50
6.20376,1e-50
6.2227,1e-50
6.22958,1e-50
6.24852,1e-50
6.2554,1e-50
6.27434,1e-50
6.28122,1e-50
6.30016,1e-50
6.30704,1e-50
6.32598,1e-50
6.33286,1e-50
6.3518,1e-50
6.35868,1e-50
6.37762,1e-50
6.3845,1e-50
6.40344,1e-50
6.41032,1e-50
6.42926,1e-50
6.43614,1e-50
6.45508,1e-50
6.46196,1e-50
6.4809,1e-50
6.48778,1e-50
6.50672,1e-50
6.5136,1e-50
6.53254,1e-50
6.53942,1e-50
6.55836,1e-50
6.56524,1e-50
6.58418,1e-50
6.59107,1e-50
6.61,1e-50



==> data/v3_images-5/x2_230-5.csv <==
"x","y"
0,4.27061e-07
0.00114757,5.69726e-07
0.00161377,6.2743e-07
0.00276134,1.1809e-06
0.00322754,1.40438e-06
0.00437511,2.86968e-06
0.00484131,3.46081e-06
0.00598888,7.11816e-06
0.00645508,8.60372e-06
0.00760265,1.76976e-05
0.00806885,2.1396e-05
0.00921642,4.40403e-05
0.00968262,5.32411e-05
0.0108302,0.000109578
0.0112964,0.000132466
0.012444,0.000272608
0.0129102,0.000329541
0.0140577,0.000678147
0.0145239,0.000819768
0.0156715,0.00168693
0.0161377,0.00203921
0.0172853,0.00419627
0.0177515,0.00507257
0.018899,0.0104383
0.0193652,0.0126181
0.0205128,0.0259653
0.020979,0.0313875
0.0221266,0.0645887
0.0225928,0.0780767
0.0237403,0.160665
0.0242065,0.194216
0.0253541,0.399654
0.0258203,0.483113
0.0269679,0.994141
0.0274341,1.20175
0.0285817,2.47293
0.0290479,2.98935
0.0301954,6.15146
0.0306616,7.43607
0.0318092,15.302
0.0322754,18.4975
0.033423,38.0649
0.0338892,46.0142
0.0350367,94.6941
0.0355029,114.47
0.0366505,235.598
0.0371167,284.806
0.0382643,586.335
0.0387305,708.832
0.039878,1460.28
0.0403442,1765.55
0.0414918,3643.39
0.041958,4406.26
0.0431056,9131.05
0.0435718,11050.5
0.0447193,23140.8
0.0451855,28052.4
0.0463331,60290.9
0.0467993,73387.8
0.0479469,166823
0.0484131,204782
0.0495416,275869
0.05,304748
0.05,728305
0.0500191,686421
0.0504931,652391
0.0516406,567927
0.0539358,442625
0.0548682,391438
0.0571633,195877
0.0580957,116431
0.062686,43026.8
0.0645508,13206.2
0.0737313,4060
0.0774609,344.259
0.095822,101.949
0.103281,3.50042
0.121642,1.02405
0.129102,0.0179723
0.147463,0.00525779
0.154922,9.22477e-05
0.173283,2.69676e-05
0.180742,4.46121e-07
0.199103,1.47048e-07
0.206563,2.54723e-08
0.224924,2.71391e-08
0.232383,2.78163e-08
0.250744,2.77908e-08
0.258203,2.77778e-08
0.276564,2.77436e-08
0.284023,2.7727e-08
0.302385,2.76927e-08
0.309844,2.76761e-08
0.328205,2.76419e-08
0.335664,2.76252e-08
0.354025,2.7591e-08
0.361484,2.75744e-08
0.379845,2.75401e-08
0.387305,2.75235e-08
0.405666,2.74892e-08
0.413125,2.74726e-08
0.431486,2.74383e-08
0.438945,2.74217e-08
0.457306,2.73874e-08
0.464766,2.73708e-08
0.483127,2.73364e-08
0.490586,2.73198e-08
0.508947,2.72855e-08
0.516406,2.72689e-08
0.534767,2.72345e-08
0.542227,2.72179e-08
0.560588,2.71835e-08
0.568047,2.71669e-08
0.586408,2.71325e-08
0.593867,2.71159e-08
0.612228,2.70815e-08
0.619688,2.70648e-08
0.638049,2.70304e-08
0.645508,2.70138e-08
0.663869,2.69807e-08
0.671328,2.69646e-08
0.689689,2.71917e-08
0.697148,2.72819e-08
0.71551,7.86196e-08
0.722969,9.95134e-08
0.74133,1.01359e-05
0.748789,1.42159e-05
0.76715,0.00196901
0.774609,0.00276365
0.79297,0.383494
0.80043,0.538266
0.818791,37.8
0.82625,52.9483
0.835431,1483.11
0.83916,2064.51
0.84375,17236.9
0.845615,23404.7
0.84791,67100.5
0.848843,84861.5
0.849666,137230
0.85,191353
0.85,158513
0.850325,185028
0.850457,182433
0.851604,175663
0.85207,172909
0.853218,163881
0.853684,160218
0.854832,152797
0.855298,149786
0.856445,143543
0.856912,141010
0.858059,135668
0.858525,133499
0.859673,128864
0.860139,126983
0.861287,122917
0.861753,121266
0.8629,117666
0.863367,116204
0.864514,112989
0.86498,111683
0.866128,108790
0.866594,107615
0.867742,104993
0.868208,103928
0.869356,101534
0.869822,100562
0.870969,98362.1
0.871436,97468.4
0.872583,95431.3
0.873049,94603.9
0.874197,92703.6
0.874663,91931.7
0.875811,90145.1
0.876277,89419.3
0.877424,87725.1
0.877891,87036.9
0.879038,85415.5
0.879504,84756.9
0.880652,83191.9
0.881118,82556.1
0.882266,81034.7
0.882732,80416.7
0.88388,78921.9
0.884346,78314.6
0.885493,76823.2
0.885959,76217.4
0.887107,74703
0.887573,74087.7
0.888721,72518.6
0.889187,71881.1
0.890335,70216.2
0.890801,69539.8
0.891948,67723.3
0.892415,66985.2
0.893562,64935.9
0.894028,64103.3
0.895176,61696.2
0.895642,60718.1
0.89679,57747.7
0.897256,56540.7
0.898403,53312.4
0.89887,52001.9
0.899673,49760.4
0.9,44794.9
0.9,48851.6
0.900344,39710.4
0.900483,37642.3
0.902779,31241.1
0.903711,28638.2
0.908301,23307.1
0.910166,21139.7
0.914756,15842.4
0.916621,13689.2
0.925802,9823.26
0.929531,8252.21
0.947892,6093.05
0.955352,5215.64
0.973713,3375.3
0.981172,2627.59
1.01789,1814.54
1.03281,1484.15
1.06953,963.627
1.08445,752.129
1.12118,501.442
1.13609,399.585
1.17282,269.908
1.18773,217.219
1.22446,147.731
1.23938,119.498
1.2761,81.5701
1.29102,66.1599
1.32774,45.2519
1.34266,36.7569
1.37938,25.1682
1.3943,20.4596
1.43102,14.0165
1.44594,11.3986
1.48266,7.80936
1.49758,6.35104
1.5343,4.34795
1.54922,3.53409
1.58594,2.4124
1.60086,1.95665
1.63758,1.32257
1.6525,1.06495
1.68922,0.696147
1.70414,0.546305
1.74086,0.313555
1.75578,0.218993
1.7925,0.0857822
1.80742,0.031636
1.84414,0.21774
1.85906,0.293339
1.89578,0.552501
1.9107,0.657776
1.94743,1.08078
1.96234,1.2526
1.99907,1.98768
2.01398,2.28627
2.05071,3.59125
2.06563,4.12133
2.10235,6.45454
2.11727,7.40229
2.15399,11.5853
2.16891,13.2845
2.20563,20.7969
2.22055,23.8485
2.25727,37.3694
2.27219,42.8615
2.30891,67.2831
2.32383,77.2031
2.36055,121.595
2.37547,139.627
2.41219,221.266
2.42711,254.428
2.46383,407.867
2.47875,470.193
2.51547,770.988
2.53039,893.167
2.56711,1536.65
2.58203,1798.02
2.61875,2867.09
2.63367,3301.4
2.65203,5270.26
2.65949,6069.96
2.66867,8798.43
2.6724,9906.58
2.68158,12657.7
2.68531,13775
2.6899,18009.5
2.69177,19728.9
2.69406,24319.9
2.695,26183.8
2.69729,29688.1
2.69822,31174.7
2.69937,34502
2.69988,35767.1
2.7,37842.7
2.7,41805.7
2.70103,43313.1
2.70145,43925.7
2.7026,46335
2.70306,47313.8
2.70421,49148.1
2.70468,49893.1
2.70583,51275.7
2.70629,51837.3
2.70744,52923.6
2.70791,53365
2.70905,54248.4
2.70952,54607.4
2.71067,55346.1
2.71113,55646.4
2.71228,56278.6
2.71275,56535.7
2.71389,57087.2
2.71436,57311.4
2.71551,57800.1
2.71597,57998.8
2.71712,58437.2
2.71759,58615.6
2.71874,59013.1
2.7192,59174.8
2.72035,59537.4
2.72082,59684.9
2.72196,60016.8
2.72243,60151.9
2.72358,60457.6
2.72404,60582.1
2.72519,60865.2
2.72566,60980.5
2.7268,61244.2
2.72727,61351.6
2.72842,61598.6
2.72888,61699.1
2.73003,61931.8
2.7305,62026.5
2.73165,62246.9
2.73211,62336.6
2.73326,62546.8
2.73373,62632.4
2.73487,62834.1
2.73534,62916.3
2.73649,63111.3
2.73695,63190.7
2.7381,63380.5
2.73857,63457.7
2.73971,63643.7
2.74018,63719.4
2.74133,63902.8
2.74179,63977.4
2.74294,64159.2
2.74341,64233.2
2.74456,64414.3
2.74502,64487.9
2.74617,64669
2.74664,64742.6
2.74778,64924.1
2.74825,65000.6
2.7494,65100.6
2.7499,65137.1
2.75,64201
2.75,65244.8
2.75105,63363.7
2.75148,63023.5
2.75262,60582.8
2.75309,59591.2
2.75539,55408.9
2.75632,53709.8
2.76091,48715.7
2.76277,46686.9
2.76736,40129.3
2.76923,37465.5
2.77382,31213.5
2.77568,28674.2
2.78027,23049.3
2.78214,20765.2
2.78673,16098.7
2.78859,14204.4
2.79318,10664.1
2.79505,9227.41
2.79964,6749.07
2.8015,5743.86
2.80609,4109.39
2.80796,3447.11
2.81255,2402.51
2.81441,1980.26
2.819,1306.51
2.82087,1035.85
2.82546,565.404
2.82732,379.104
2.83191,251.141
2.83378,169.787
2.83837,603.961
2.84023,767.122
2.84482,1360.59
2.84669,1579.95
2.85128,2485.89
2.85314,2819.17
2.85773,4240.16
2.8596,4764.56
2.86419,6948.17
2.86605,7761.01
2.87064,10948.1
2.87251,12150.6
2.8771,16467
2.87896,18124.2
2.88356,23476.4
2.88542,25570.6
2.89001,31662.2
2.89188,34086.2
2.89647,40574.4
2.89833,43186.7
2.90292,49831.2
2.90479,52522.8
2.90938,59212.2
2.91124,61928.1
2.91583,68626.9
2.9177,71348.3
2.92229,78048.4
2.92415,80770.7
2.92874,87470.8
2.93061,90193.2
2.9352,96893.2
2.93706,99615.6
2.94165,106315
2.94352,109038
2.94811,115738
2.94997,118460
2.95456,123664
2.95643,125779
2.95897,129129
2.96,130490
2.96,133141
2.96205,133207
2.96288,133234
2.96747,133396
2.96934,133463
2.97852,133660
2.98225,133741
2.99143,134004
2.99516,134113
3.00434,134376
3.00807,134484
3.01725,134747
3.02098,134855
3.03016,135117
3.03389,135225
3.04307,135486
3.0468,135595
3.05598,135856
3.05971,135964
3.06889,136224
3.07262,136333
3.0818,136592
3.08553,136701
3.09471,136960
3.09844,137068
3.10762,137327
3.11135,137436
3.12053,137694
3.12426,137802
3.13344,138060
3.13717,138168
3.14635,138425
3.15008,138534
3.15926,138790
3.16299,138898
3.17217,139155
3.1759,139263
3.18508,139519
3.18881,139627
3.19799,139882
3.20172,139990
3.2109,140245
3.21463,140353
3.22381,140607
3.22754,140716
3.23672,140969
3.24045,141078
3.24963,141331
3.25336,141439
3.26254,141692
3.26627,141800
3.27545,142052
3.27918,142160
3.28836,142412
3.29209,142520
3.30127,142772
3.305,142880
3.31418,143131
3.31791,143239
3.32709,143489
3.33082,143598
3.34,143848
3.34373,143956
3.35291,144205
3.35664,144313
3.36582,144562
3.36955,144671
3.37873,144919
3.38246,145027
3.39164,145276
3.39537,145384
3.40455,145631
3.40828,145739
3.41746,145987
3.42119,146095
3.43037,146342
3.4341,146450
3.44328,146697
3.44701,146805
3.45619,147051
3.45992,147159
3.4691,147405
3.47283,147513
3.48201,147758
3.48574,147866
3.49492,148111
3.49865,148219
3.50783,148464
3.51156,148572
3.52074,148816
3.52447,148924
3.53365,149168
3.53738,149276
3.54656,149519
3.55029,149627
3.55947,149870
3.5632,149978
3.57238,150221
3.57611,150329
3.58529,150572
3.58902,150679
3.5982,150922
3.60193,151029
3.61111,151271
3.61484,151379
3.62402,151621
3.62775,151729
3.63693,151970
3.64066,152078
3.64984,152319
3.65357,152427
3.66275,152667
3.66648,152775
3.67566,153016
3.67939,153123
3.68858,153364
3.6923,153471
3.70149,153711
3.70521,153819
3.7144,154059
3.71813,154166
3.72731,154406
3.73104,154514
3.74022,154753
3.74395,154860
3.75313,155100
3.75686,155207
3.76604,155446
3.76977,155554
3.77895,155792
3.78268,155900
3.79186,156138
3.79559,156246
3.80477,156484
3.8085,156592
3.81768,156830
3.82141,156937
3.83059,157175
3.83432,157283
3.8435,157521
3.84723,157628
3.85641,157866
3.86014,157973
3.86932,158211
3.87305,158318
3.88223,158556
3.88596,158663
3.89514,158901
3.89887,159008
3.90805,159245
3.91178,159353
3.92096,159590
3.92469,159697
3.93387,159934
3.9376,160042
3.94678,160279
3.95051,160386
3.95969,160623
3.96342,160731
3.9726,160967
3.97633,161075
3.98551,161312
3.98924,161419
3.99842,161656
4.00215,161764
4.01133,162000
4.01506,162108
4.02424,162344
4.02797,162452
4.03715,162689
4.04088,162796
4.05006,163033
4.05379,163141
4.06297,163377
4.0667,163485
4.07588,163722
4.07961,163829
4.08879,164066
4.09252,164174
4.1017,164410
4.10543,164518
4.11461,164755
4.11834,164863
4.12752,165100
4.13125,165207
4.14043,165445
4.14416,165552
4.15334,165789
4.15707,165897
4.16625,166135
4.16998,166242
4.17916,166480
4.18289,166587
4.19207,166825
4.1958,166933
4.20498,167171
4.20871,167278
4.21789,167517
4.22162,167624
4.2308,167863
4.23453,167970
4.24371,168209
4.24744,168316
4.25662,168555
4.26035,168663
4.26953,168902
4.27326,169010
4.28244,169249
4.28617,169357
4.29535,169596
4.29908,169704
4.30826,169944
4.31199,170051
4.32117,170292
4.3249,170399
4.33408,170640
4.33781,170748
4.34699,170988
4.35072,171096
4.3599,171337
4.36363,171445
4.37281,171686
4.37654,171794
4.38572,172036
4.38945,172144
4.39863,172386
4.40236,172494
4.41154,172736
4.41527,172844
4.42445,173087
4.42818,173195
4.43736,173431
4.44109,173539
4.45027,173785
4.454,173893
4.46318,174135
4.46691,174243
4.47609,174490
4.47982,174598
4.489,174848
4.49273,174956
4.50191,175201
4.50564,175309
4.51483,175555
4.51855,175663
4.52774,175910
4.53146,176018
4.54065,176265
4.54437,176373
4.55356,176621
4.55729,176729
4.56647,176977
4.5702,177085
4.57938,177334
4.58311,177442
4.59229,177691
4.59602,177799
4.6052,178049
4.60893,178157
4.61811,178408
4.62184,178516
4.63102,178767
4.63475,178875
4.64393,179126
4.64766,179235
4.65684,179487
4.66057,179595
4.66975,179848
4.67348,179956
4.68266,180210
4.68639,180318
4.69557,180572
4.6993,180680
4.70848,180935
4.71221,181043
4.72139,181298
4.72512,181407
4.7343,181663
4.73803,181771
4.74721,182028
4.75094,182136
4.76012,182394
4.76385,182502
4.77303,182760
4.77676,182869
4.78594,183127
4.78967,183236
4.79885,183495
4.80258,183604
4.81176,183864
4.81549,183972
4.82467,184233
4.8284,184341
4.83758,184603
4.84131,184712
4.85049,184973
4.85422,185081
4.8634,185343
4.86713,185452
4.87631,185717
4.88004,185825
4.88922,186089
4.89295,186198
4.90213,186464
4.90586,186573
4.91504,186839
4.91877,186947
4.92795,187214
4.93168,187323
4.94086,187589
4.94459,187698
4.95377,193439
4.9575,195726
4.95928,224674
4.96,236204
4.96,52975.1
4.9674,33661.7
4.97041,25783
4.97959,8426.73
4.98332,1346.15
5.00168,422.875
5.00914,46.1722
5.0275,13.9609
5.03496,0.819059
5.05332,0.247656
5.06078,0.0145293
5.07914,0.00439318
5.0866,0.000257737
5.10496,7.7931e-05
5.11242,4.57201e-06
5.13078,1.38242e-06
5.13824,8.11032e-08
5.1566,2.45229e-08
5.16406,1.43874e-09
5.18242,4.35065e-10
5.18988,2.55738e-11
5.20824,7.7982e-12
5.2157,5.35268e-13
5.23406,2.8433e-13
5.24152,1.64999e-13
5.25988,1.63037e-13
5.26734,1.62223e-13
5.2857,1.58575e-13
5.29316,1.57982e-13
5.31153,4.76845e-13
5.31898,6.71275e-13
5.33735,2.9522e-11
5.3448,4.12507e-11
5.36317,1.66893e-09
5.37063,2.33014e-09
5.38899,9.4087e-08
5.39645,1.31362e-07
5.41481,5.30395e-06
5.42227,7.40523e-06
5.44063,0.000298998
5.44809,0.000417453
5.46645,0.0168554
5.47391,0.023533
5.49227,0.950184
5.49973,1.32662
5.51809,27.8982
5.52555,38.6931
5.53473,370.763
5.53846,505.666
5.54305,2909.9
5.54491,3886.62
5.5495,10516.9
5.55137,13210.4
5.55366,35320
5.55459,44302.1
5.55689,71513.1
5.55782,82567.6
5.55897,119663
5.55944,134733
5.55984,156888
5.56,148752
5.56,165888
5.56075,126080
5.56105,116870
5.5622,88621.5
5.56266,77145.5
5.56381,55527.2
5.56428,46744.7
5.56542,33713.9
5.56589,28420.2
5.56704,20523.7
5.5675,17315.7
5.56865,12514.6
5.56912,10564.1
5.57027,7639.27
5.57073,6451.04
5.57188,4667.29
5.57235,3942.65
5.57349,2854.6
5.57396,2412.57
5.57511,1749.58
5.57557,1480.24
5.57672,1077.81
5.57719,914.319
5.57834,672.731
5.5788,574.585
5.57995,434.042
5.58042,376.946
5.58156,302.676
5.58203,272.504
5.58318,246.138
5.58364,235.427
5.58479,250.441
5.58526,256.541
5.5864,316.641
5.58687,341.057
5.58802,461.089
5.58848,509.852
5.58963,719.458
5.5901,804.61
5.59125,1155.53
5.59171,1298.09
5.59286,1876.88
5.59333,2112.01
5.59447,3061.24
5.59494,3446.87
5.59609,4999.86
5.59655,5630.76
5.5977,8167.87
5.59817,9198.57
5.59931,13337.6
5.59978,15019
5.60093,21757.9
5.60139,24495.6
5.60254,35433
5.60301,39876.3
5.60416,57536.1
5.60462,64710.4
5.60577,92975.2
5.60624,104458
5.60738,149014
5.60785,167115
5.609,207992
5.60946,224598
5.60984,265728
5.61,282437
5.61,144728
5.61077,130388
5.61108,124562
5.61222,96333.3
5.61269,84865.4
5.61499,57804.5
5.61592,46811
5.62051,31871
5.62237,25801.6
5.62696,14599.5
5.62883,10048.6
5.63801,6011.33
5.64174,4371.15
5.65092,2020.53
5.65465,1065.61
5.67301,492.658
5.68047,259.883
5.69883,104.15
5.70629,40.8814
5.72465,16.3965
5.73211,6.44908
5.75047,2.58688
5.75793,1.0178
5.77629,0.408273
5.78375,0.160642
5.80211,0.0644387
5.80957,0.0253547
5.82793,0.0101706
5.83539,0.00400184
5.85375,0.00160527
5.86121,0.000631627
5.87957,0.000253367
5.88703,9.96923e-05
5.90539,3.99899e-05
5.91285,1.57348e-05
5.93121,6.31177e-06
5.93867,2.4835e-06
5.95703,9.96213e-07
5.96449,3.91981e-07
5.98285,1.57237e-07
5.99031,6.18679e-08
6.00867,2.48173e-08
6.01613,9.76487e-09
6.03449,3.91702e-09
6.04195,1.54123e-09
6.06031,6.18239e-10
6.06777,2.43259e-10
6.08613,9.75793e-11
6.09359,3.83946e-11
6.11195,1.54013e-11
6.11941,6.05998e-12
6.13778,2.43086e-12
6.14523,9.56471e-13
6.1636,3.83673e-13
6.17105,1.50964e-13
6.18942,6.05566e-14
6.19688,2.38273e-14
6.21524,9.55791e-15
6.2227,3.76075e-15
6.24106,1.50856e-15
6.24852,5.93576e-16
6.26688,2.38103e-16
6.27434,9.36865e-17
6.2927,3.75808e-17
6.30016,1.47869e-17
6.31852,5.93153e-18
6.32598,2.33388e-18
6.34434,9.36199e-19
6.3518,3.68367e-19
6.37016,1.47764e-19
6.37762,5.81408e-20
6.39598,2.33222e-20
6.40344,9.17661e-21
6.4218,3.68105e-21
6.42926,1.44838e-21
6.44762,5.80995e-22
6.45508,2.28604e-22
6.47344,9.17008e-23
6.4809,3.60815e-23
6.49926,1.44736e-23
6.50672,5.695e-24
6.52508,2.28447e-24
6.53254,8.98915e-25
6.5509,3.6046e-25
6.55836,1.41704e-25
6.57672,5.64956e-26
6.58418,2.18426e-26
6.60254,9.99614e-27
6.61,5.18326e-27

"x","y"
0,1e-50
0.00114757,1e-50
0.00161377,1e-50
0.00276134,1e-50
0.00322754,1e-50
0.00437511,1e-50
0.00484131,1e-50
0.00598888,1e-50
0.00645508,1e-50
0.00760265,1e-50
0.00806885,1e-50
0.00921642,1e-50
0.00968262,1e-50
0.0108302,1e-50
0.0112964,1e-50
0.012444,1e-50
0.0129102,1e-50
0.0140577,1e-50
0.0145239,1e-50
0.0156715,1e-50
0.0161377,1e-50
0.0172853,1e-50
0.0177515,1e-50
0.018899,1e-50
0.0193652,1e-50
0.0205128,1e-50
0.020979,1e-50
0.0221266,1e-50
0.0225928,1e-50
0.0237403,1e-50
0.0242065,1e-50
0.0253541,1e-50
0.0258203,1e-50
0.0269679,1e-50
0.0274341,1e-50
0.0285817,1e-50
0.0290479,1e-50
0.0301954,1e-50
0.0306616,1e-50
0.0318092,1e-50
0.0322754,1e-50
0.033423,1e-50
0.0338892,1e-50
0.0350367,1e-50
0.0355029,1e-50
0.0366505,1e-50
0.0371167,1e-50
0.0382643,1e-50
0.0387305,1e-50
0.039878,1e-50
0.0403442,1e-50
0.0414918,1e-50
0.041958,1e-50
0.0431056,1e-50
0.0435718,1e-50
0.0447193,1e-50
0.0451855,1e-50
0.0463331,1e-50
0.0467993,1e-50
0.0479469,1e-50
0.0484131,1e-50
0.0495416,1e-50
0.05,1e-50
0.05,7.01803e+17
0.0500191,2.84141e+16
0.0504931,1.06453e+16
0.0516406,2.83244e+14
0.0539358,6.23773e+10
0.0548682,7.98222e+08
0.0571633,7.39641e-34
0.0580957,1e-50
0.062686,1e-50
0.0645508,1e-50
0.0737313,1e-50
0.0774609,1e-50
0.095822,1e-50
0.103281,1e-50
0.121642,1e-50
0.129102,1e-50
0.147463,1e-50
0.154922,1e-50
0.173283,1e-50
0.180742,1e-50
0.199103,1e-50
0.206563,1e-50
0.224924,1e-50
0.232383,1e-50
0.250744,1e-50
0.258203,1e-50
0.276564,1e-50
0.284023,1e-50
0.302385,1e-50
0.309844,1e-50
0.328205,1e-50
0.335664,1e-50
0.354025,1e-50
0.361484,1e-50
0.379845,1e-50
0.387305,1e-50
0.405666,1e-50
0.413125,1e-50
0.431486,1e-50
0.438945,1e-50
0.457306,1e-50
0.464766,1e-50
0.483127,1e-50
0.490586,1e-50
0.508947,1e-50
0.516406,1e-50
0.534767,1e-50
0.542227,1e-50
0.560588,1e-50
0.568047,1e-50
0.586408,1e-50
0.593867,1e-50
0.612228,1e-50
0.619688,1e-50
0.638049,1e-50
0.645508,1e-50
0.663869,1e-50
0.671328,1e-50
0.689689,1e-50
0.697148,1e-50
0.71551,1e-50
0.722969,1e-50
0.74133,1e-50
0.748789,1e-50
0.76715,1e-50
0.774609,1e-50
0.79297,1e-50
0.80043,1e-50
0.818791,1e-50
0.82625,1e-50
0.835431,1e-50
0.83916,1e-50
0.84375,1.67026e-17
0.845615,0.000517209
0.84791,0.000886121
0.848843,0.00109854
0.849666,3.83891e-37
0.85,1e-50
0.85,1e-50
0.850325,1e-50
0.850457,1e-50
0.851604,1e-50
0.85207,1e-50
0.853218,1e-50
0.853684,1e-50
0.854832,1e-50
0.855298,1e-50
0.856445,1e-50
0.856912,1e-50
0.858059,1e-50
0.858525,1e-50
0.859673,1e-50
0.860139,1e-50
0.861287,1e-50
0.861753,1e-50
0.8629,1e-50
0.863367,1e-50
0.864514,1e-50
0.86498,1e-50
0.866128,1e-50
0.866594,1e-50
0.867742,1e-50
0.868208,1e-50
0.869356,1e-50
0.869822,1e-50
0.870969,1e-50
0.871436,1e-50
0.872583,1e-50
0.873049,1e-50
0.874197,1e-50
0.874663,1e-50
0.875811,1e-50
0.876277,1e-50
0.877424,1e-50
0.877891,1e-50
0.879038,1e-50
0.879504,1e-50
0.880652,1e-50
0.881118,1e-50
0.882266,1e-50
0.882732,1e-50
0.88388,1e-50
0.884346,1e-50
0.885493,1e-50
0.885959,1e-50
0.887107,1e-50
0.887573,1e-50
0.888721,1e-50
0.889187,1e-50
0.890335,1e-50
0.890801,1e-50
0.891948,1e-50
0.892415,1e-50
0.893562,1e-50
0.894028,1e-50
0.895176,1e-50
0.895642,1e-50
0.89679,1e-50
0.897256,1e-50
0.898403,1e-50
0.89887,1e-50
0.899673,1e-50
0.9,1e-50
0.9,1e-50
0.900344,1e-50
0.900483,1e-50
0.902779,1e-50
0.903711,1e-50
0.908301,1e-50
0.910166,1e-50
0.914756,1e-50
0.916621,1e-50
0.925802,1e-50
0.929531,1e-50
0.947892,1e-50
0.955352,1e-50
0.973713,1e-50
0.981172,1e-50
1.01789,1e-50
1.03281,1e-50
1.06953,1e-50
1.08445,1e-50
1.12118,1e-50
1.13609,1e-50
1.17282,1e-50
1.18773,1e-50
1.22446,1e-50
1.23938,1e-50
1.2761,1e-50
1.29102,1e-50
1.32774,1e-50
1.34266,1e-50
1.37938,1e-50
1.3943,1e-50
1.43102,1e-50
1.44594,1e-50
1.48266,1e-50
1.49758,1e-50
1.5343,1e-50
1.54922,1e-50
1.58594,1e-50
1.60086,1e-50
1.63758,1e-50
1.6525,1e-50
1.68922,1e-50
1.70414,1e-50
1.74086,1e-50
1.75578,1e-50
1.7925,1e-50
1.80742,1e-50
1.84414,1e-50
1.85906,1e-50
1.89578,1e-50
1.9107,1e-50
1.94743,1e-50
1.96234,1e-50
1.99907,1e-50
2.01398,1e-50
2.05071,1e-50
2.06563,1e-50
2.10235,1e-50
2.11727,1e-50
2.15399,1e-50
2.16891,1e-50
2.20563,1e-50
2.22055,1e-50
2.25727,1e-50
2.27219,1e-50
2.30891,1e-50
2.32383,1e-50
2.36055,1e-50
2.37547,1e-50
2.41219,1e-50
2.42711,1e-50
2.46383,1e-50
2.47875,1e-50
2.51547,1e-50
2.53039,1e-50
2.56711,1e-50
2.58203,1e-50
2.61875,1e-50
2.63367,1e-50
2.65203,1e-50
2.65949,1e-50
2.66867,1e-50
2.6724,1e-50
2.68158,1e-50
2.68531,1e-50
2.6899,1e-50
2.69177,1e-50
2.69406,1e-50
2.695,1e-50
2.69729,1e-50
2.69822,1e-50
2.69937,1e-50
2.69988,1e-50
2.7,1e-50
2.7,1e-50
2.70103,1e-50
2.70145,1e-50
2.7026,1e-50
2.70306,1e-50
2.70421,1e-50
2.70468,1e-50
2.70583,1e-50
2.70629,1e-50
2.70744,1e-50
2.70791,1e-50
2.70905,1e-50
2.70952,1e-50
2.71067,1e-50
2.71113,1e-50
2.71228,1e-50
2.71275,1e-50
2.71389,1e-50
2.71436,1e-50
2.71551,1e-50
2.71597,1e-50
2.71712,1e-50
2.71759,1e-50
2.71874,1e-50
2.7192,1e-50
2.72035,1e-50
2.72082,1e-50
2.72196,1e-50
2.72243,1e-50
2.72358,1e-50
2.72404,1e-50
2.72519,1e-50
2.72566,1e-50
2.7268,1e-50
2.72727,1e-50
2.72842,1e-50
2.72888,1e-50
2.73003,1e-50
2.7305,1e-50
2.73165,1e-50
2.73211,1e-50
2.73326,1e-50
2.73373,1e-50
2.73487,1e-50
2.73534,1e-50
2.73649,1e-50
2.73695,1e-50
2.7381,1e-50
2.73857,1e-50
2.73971,1e-50
2.74018,1e-50
2.74133,1e-50
2.74179,1e-50
2.74294,1e-50
2.74341,1e-50
2.74456,1e-50
2.74502,1e-50
2.74617,1e-50
2.74664,1e-50
2.74778,1e-50
2.74825,1e-50
2.7494,1e-50
2.7499,1e-50
2.75,1e-50
2.75,1e-50
2.75105,1e-50
2.75148,1e-50
2.75262,1e-50
2.75309,1e-50
2.75539,1e-50
2.75632,1e-50
2.76091,1e-50
2.76277,1e-50
2.76736,1e-50
2.76923,1e-50
2.77382,1e-50
2.77568,1e-50
2.78027,1e-50
2.78214,1e-50
2.78673,1e-50
2.78859,1e-50
2.79318,1e-50
2.79505,1e-50
2.79964,1e-50
2.8015,1e-50
2.80609,1e-50
2.80796,1e-50
2.81255,1e-50
2.81441,1e-50
2.819,1e-50
2.82087,1e-50
2.82546,1e-50
2.82732,1e-50
2.83191,1e-50
2.83378,1e-50
2.83837,1e-50
2.84023,1e-50
2.84482,1e-50
2.84669,1e-50
2.85128,1e-50
2.85314,1e-50
2.85773,1e-50
2.8596,1e-50
2.86419,1e-50
2.86605,1e-50
2.87064,1e-50
2.87251,1e-50
2.8771,1e-50
2.87896,1e-50
2.88356,1e-50
2.88542,1e-50
2.89001,1e-50
2.89188,1e-50
2.89647,1e-50
2.89833,1e-50
2.90292,1e-50
2.90479,1e-50
2.90938,1e-50
2.91124,1e-50
2.91583,1e-50
2.9177,1e-50
2.92229,1e-50
2.92415,1e-50
2.92874,1e-50
2.93061,1e-50
2.9352,1e-50
2.93706,1e-50
2.94165,1e-50
2.94352,1e-50
2.94811,1e-50
2.94997,1e-50
2.95456,1e-50
2.95643,1e-50
2.95897,1e-50
2.96,1e-50
2.96,1e-50
2.96205,1.42598e-35
2.96288,1.42598e-35
2.96747,5.62879e-15
2.96934,1.61143e-12
2.97852,4.208e-13
2.98225,0.254712
2.99143,0.287734
2.99516,0.275214
3.00434,0.150465
3.00807,0.0614793
3.01725,0.0652921
3.02098,0.0702304
3.03016,0.0734683
3.03389,0.0748985
3.04307,0.0784364
3.0468,0.0805991
3.05598,0.0843033
3.05971,0.086528
3.06889,0.0904201
3.07262,0.0928012
3.0818,0.0968826
3.08553,0.0994154
3.09471,0.103689
3.09844,0.106382
3.10762,0.110852
3.11135,0.113712
3.12053,0.118379
3.12426,0.121413
3.13344,0.12628
3.13717,0.129496
3.14635,0.134564
3.15008,0.137969
3.15926,0.143239
3.16299,0.146841
3.17217,0.152314
3.1759,0.156119
3.18508,0.161794
3.18881,0.165811
3.19799,0.171688
3.20172,0.175924
3.2109,0.182002
3.21463,0.186465
3.22381,0.204387
3.22754,0.209367
3.23672,0.216834
3.24045,0.222086
3.24963,0.229822
3.25336,0.235356
3.26254,0.243363
3.26627,0.249187
3.27545,0.288719
3.27918,0.391968
3.28836,0.448754
3.29209,0.517237
3.30127,0.539824
3.305,0.555689
3.31418,0.579704
3.31791,0.596468
3.32709,0.621993
3.33082,0.639703
3.34,0.666826
3.34373,0.685531
3.35291,0.714346
3.35664,0.734097
3.36582,0.764705
3.36955,0.785557
3.37873,0.818066
3.38246,0.840076
3.39164,0.874603
3.39537,0.89783
3.40455,0.934501
3.40828,0.959008
3.41746,0.997957
3.42119,1.02381
3.43037,1.06518
3.4341,1.09245
3.44328,1.1364
3.44701,1.16517
3.45619,1.21186
3.45992,1.24219
3.4691,1.29182
3.47283,1.3238
3.48201,1.37654
3.48574,1.41026
3.49492,1.46633
3.49865,1.50188
3.50783,1.5615
3.51156,1.59898
3.52074,1.66238
3.52447,1.7019
3.53365,1.76934
3.53738,1.811
3.54656,1.88276
3.55029,1.92668
3.55947,2.00305
3.5632,2.04935
3.57238,2.13064
3.57611,2.17946
3.58529,2.266
3.58902,2.31747
3.5982,2.40963
3.60193,2.4639
3.61111,2.56205
3.61484,2.61928
3.62402,2.72382
3.62775,2.78418
3.63693,2.89555
3.64066,2.95921
3.64984,3.07787
3.65357,3.14502
3.66275,3.27146
3.66648,3.3423
3.67566,3.47703
3.67939,3.55177
3.68858,3.69534
3.6923,3.77421
3.70149,3.92721
3.70521,4.01045
3.7144,4.1735
3.71813,4.26136
3.72731,4.43511
3.73104,4.52786
3.74022,4.71301
3.74395,4.81095
3.75313,5.00823
3.75686,5.11165
3.76604,5.32185
3.76977,5.43109
3.77895,5.65503
3.78268,5.77043
3.79186,6.00899
3.79559,6.13092
3.80477,6.38502
3.8085,6.51387
3.81768,6.7845
3.82141,6.92068
3.83059,7.20888
3.83432,7.35284
3.8435,7.65971
3.84723,7.81192
3.85641,8.13864
3.86014,8.2996
3.86932,8.6474
3.87305,8.81765
3.88223,9.18784
3.88596,9.36796
3.89514,9.76195
3.89887,9.95253
3.90805,10.3718
3.91178,10.5735
3.92096,11.0196
3.92469,11.2332
3.93387,11.7078
3.9376,11.9339
3.94678,12.4389
3.95051,12.6784
3.95969,13.2156
3.96342,13.4693
3.9726,14.0408
3.97633,14.3096
3.98551,14.9176
3.98924,15.2025
3.99842,15.8493
4.00215,16.1513
4.01133,16.8394
4.01506,17.1596
4.02424,17.8917
4.02797,18.2314
4.03715,19.0104
4.04088,19.3708
4.05006,20.1997
4.05379,20.5823
4.06297,21.4645
4.0667,21.8707
4.07588,22.8097
4.07961,23.2412
4.08879,24.241
4.09252,24.6995
4.1017,25.764
4.10543,26.2514
4.11461,27.3854
4.11834,27.9037
4.12752,29.1118
4.13125,29.6633
4.14043,30.9509
4.14416,31.5379
4.15334,32.9107
4.15707,33.5357
4.16625,34.9998
4.16998,35.6657
4.17916,37.2279
4.18289,37.9378
4.19207,39.6053
4.1958,40.3623
4.20498,42.1431
4.20871,42.9509
4.21789,44.8535
4.22162,45.7159
4.2308,47.7497
4.23453,48.6711
4.24371,50.8463
4.24744,51.8311
4.25662,54.1588
4.26035,55.2121
4.26953,57.7045
4.27326,58.8317
4.28244,61.5019
4.28617,62.709
4.29535,65.5714
4.29908,66.8649
4.30826,69.9352
4.31199,71.3221
4.32117,74.6176
4.3249,76.1057
4.33408,79.6451
4.33781,81.2428
4.34699,85.0466
4.35072,86.763
4.3599,90.8537
4.36363,92.699
4.37281,97.1011
4.37654,99.0862
4.38572,103.827
4.38945,105.963
4.39863,111.071
4.40236,113.373
4.41154,118.884
4.41527,121.365
4.42445,127.276
4.42818,129.953
4.43736,140.127
4.44109,143.094
4.45027,142.447
4.454,145.486
4.46318,161.306
4.46691,164.773
4.47609,163.802
4.47982,167.348
4.489,180.715
4.49273,184.658
4.50191,194.164
4.50564,198.433
4.51483,208.733
4.51855,213.358
4.52774,224.528
4.53146,229.54
4.54065,241.66
4.54437,247.095
4.55356,260.253
4.55729,266.15
4.56647,280.443
4.5702,286.844
4.57938,302.378
4.58311,309.329
4.59229,326.221
4.59602,333.773
4.6052,352.15
4.60893,360.36
4.61811,380.362
4.62184,389.289
4.63102,411.071
4.63475,420.783
4.64393,444.512
4.64766,455.082
4.65684,480.944
4.66057,492.452
4.66975,520.649
4.67348,533.183
4.68266,563.938
4.68639,577.593
4.69557,611.151
4.6993,626.033
4.70848,662.661
4.71221,678.884
4.72139,718.876
4.72512,736.567
4.7343,780.246
4.73803,799.542
4.74721,847.259
4.75094,868.311
4.76012,920.456
4.76385,943.429
4.77303,1000.43
4.77676,1025.5
4.78594,1087.81
4.78967,1115.19
4.79885,1183.33
4.80258,1213.22
4.81176,1287.74
4.81549,1320.38
4.82467,1401.93
4.8284,1437.58
4.83758,1526.59
4.84131,1565.58
4.85049,1725.99
4.85422,1769.6
4.8634,1760.44
4.86713,1811.83
4.87631,1925.88
4.88004,1908.41
4.88922,7424.7
4.89295,15294.7
4.90213,24413.1
4.90586,27232
4.91504,435.293
4.91877,74.2015
4.92795,76.6389
4.93168,77.0597
4.94086,75.8187
4.94459,76.1736
4.95377,912.266
4.9575,1884.07
4.95928,3843.05
4.96,6478.42
4.96,1e-50
4.9674,1e-50
4.97041,1e-50
4.97959,1e-50
4.98332,1e-50
5.00168,1e-50
5.00914,1e-50
5.0275,1e-50
5.03496,1e-50
5.05332,1e-50
5.06078,1e-50
5.07914,1e-50
5.0866,1e-50
5.10496,1e-50
5.11242,1e-50
5.13078,1e-50
5.13824,1e-50
5.1566,1e-50
5.16406,1e-50
5.18242,1e-50
5.18988,1e-50
5.20824,1e-50
5.2157,1e-50
5.23406,1e-50
5.24152,1e-50
5.25988,1e-50
5.26734,1e-50
5.2857,1e-50
5.29316,1e-50
5.31153,1e-50
5.31898,1e-50
5.33735,1e-50
5.3448,1e-50
5.36317,1e-50
5.37063,1e-50
5.38899,1e-50
5.39645,1e-50
5.41481,1e-50
5.42227,1e-50
5.44063,1e-50
5.44809,1e-50
5.46645,1e-50
5.47391,1e-50
5.49227,1e-50
5.49973,1e-50
5.51809,1e-50
5.52555,1e-50
5.53473,1e-50
5.53846,1e-50
5.54305,1e-50
5.54491,1e-50
5.5495,1e-50
5.55137,1e-50
5.55366,1e-50
5.55459,1e-50
5.55689,1e-50
5.55782,1e-50
5.55897,1e-50
5.55944,1e-50
5.55984,1e-50
5.56,1e-50
5.56,1e-50
5.56075,1e-50
5.56105,1e-50
5.5622,1e-50
5.56266,1e-50
5.56381,1e-50
5.56428,1e-50
5.56542,1e-50
5.56589,1e-50
5.56704,1e-50
5.5675,1e-50
5.56865,1e-50
5.56912,1e-50
5.57027,1e-50
5.57073,1e-50
5.57188,1e-50
5.57235,1e-50
5.57349,1e-50
5.57396,1e-50
5.57511,1e-50
5.57557,1e-50
5.57672,1e-50
5.57719,1e-50
5.57834,1e-50
5.5788,1e-50
5.57995,1e-50
5.58042,1e-50
5.58156,1e-50
5.58203,1e-50
5.58318,1e-50
5.58364,1e-50
5.58479,1e-50
5.58526,1e-50
5.5864,1e-50
5.58687,1e-50
5.58802,1e-50
5.58848,1e-50
5.58963,1e-50
5.5901,1e-50
5.59125,1e-50
5.59171,1e-50
5.59286,1e-50
5.59333,1e-50
5.59447,1e-50
5.59494,1e-50
5.59609,1e-50
5.59655,1e-50
5.5977,1e-50
5.59817,1e-50
5.59931,1e-50
5.59978,1e-50
5.60093,1e-50
5.60139,1e-50
5.60254,1e-50
5.60301,1e-50
5.60416,1e-50
5.60462,1e-50
5.60577,1e-50
5.60624,1e-50
5.60738,1e-50
5.60785,1e-50
5.609,1e-50
5.60946,1e-50
5.60984,1e-50
5.61,1e-50
5.61,1e-50
5.61077,1e-50
5.61108,1e-50
5.61222,1e-50
5.61269,1e-50
5.61499,1e-50
5.61592,1e-50
5.62051,1e-50
5.62237,1e-50
5.62696,1e-50
5.62883,1e-50
5.63801,1e-50
5.64174,1e-50
5.65092,1e-50
5.65465,1e-50
5.67301,1e-50
5.68047,1e-50
5.69883,1e-50
5.70629,1e-50
5.72465,1e-50
5.73211,1e-50
5.75047,1e-50
5.75793,1e-50
5.77629,1e-50
5.78375,1e-50
5.80211,1e-50
5.80957,1e-50
5.82793,1e-50
5.83539,1e-50
5.85375,1e-50
5.86121,1e-50
5.87957,1e-50
5.88703,1e-50
5.90539,1e-50
5.91285,1e-50
5.93121,1e-50
5.93867,1e-50
5.95703,1e-50
5.96449,1e-50
5.98285,1e-50
5.99031,1e-50
6.00867,1e-50
6.01613,1e-50
6.03449,1e-50
6.04195,1e-50
6.06031,1e-50
6.06777,1e-50
6.08613,1e-50
6.09359,1e-50
6.11195,1e-50
6.11941,1e-50
6.13778,1e-50
6.14523,1e-50
6.1636,1e-50
6.17105,1e-50
6.18942,1e-50
6.19688,1e-50
6.21524,1e-50
6.2227,1e-50
6.24106,1e-50
6.24852,1e-50
6.26688,1e-50
6.27434,1e-50
6.2927,1e-50
6.30016,1e-50
6.31852,1e-50
6.32598,1e-50
6.34434,1e-50
6.3518,1e-50
6.37016,1e-50
6.37762,1e-50
6.39598,1e-50
6.40344,1e-50
6.4218,1e-50
6.42926,1e-50
6.44762,1e-50
6.45508,1e-50
6.47344,1e-50
6.4809,1e-50
6.49926,1e-50
6.50672,1e-50
6.52508,1e-50
6.53254,1e-50
6.5509,1e-50
6.55836,1e-50
6.57672,1e-50
6.58418,1e-50
6.60254,1e-50
6.61,1e-50



==> data/v3_images-5/x48_230-5.csv <==
"x","y"
0,4.21636e-07
0.00152001,6.08031e-07
0.00161377,6.19605e-07
0.00313378,1.36511e-06
0.00322754,1.40978e-06
0.00474755,3.32418e-06
0.00484131,3.44422e-06
0.00636132,8.29895e-06
0.00645508,8.6015e-06
0.00797509,2.06435e-05
0.00806885,2.13876e-05
0.00958886,5.13974e-05
0.00968262,5.32448e-05
0.0112026,0.000127873
0.0112964,0.000132474
0.0128164,0.000318132
0.0129102,0.000329581
0.0144302,0.000791385
0.0145239,0.000819866
0.0160439,0.00196841
0.0161377,0.00203926
0.0176577,0.00489638
0.0177515,0.00507261
0.0192715,0.0121798
0.0193652,0.0126181
0.0208852,0.0302972
0.020979,0.0313877
0.022499,0.0753644
0.0225928,0.078077
0.0241128,0.187469
0.0242065,0.194217
0.0257266,0.466331
0.0258203,0.483115
0.0273403,1.16
0.0274341,1.20175
0.0289541,2.88551
0.0290479,2.98937
0.0305679,7.17775
0.0306616,7.4361
0.0321816,17.8549
0.0322754,18.4976
0.0337954,44.4157
0.0338892,46.0144
0.0354092,110.494
0.0355029,114.471
0.0370229,274.911
0.0371167,284.807
0.0386367,684.199
0.0387305,708.834
0.0402505,1704.16
0.0403442,1765.56
0.0418643,4252.86
0.041958,4406.28
0.043478,10664.5
0.0435718,11050.5
0.0450918,27064.8
0.0451855,28052.5
0.0467056,70754.2
0.0467993,73388.1
0.0483193,197149
0.0484131,204782
0.0499078,298940
0.05,304748
0.05,745320
0.0500253,689843
0.0515469,574534
0.0516406,567633
0.0546807,401671
0.0548682,391434
0.0579082,132354
0.0580957,116375
0.0641758,19168.8
0.0645508,13172.4
0.0767109,1087.01
0.0774609,340.662
0.101781,23.1829
0.103281,3.49323
0.127601,0.219578
0.129102,0.0179353
0.153422,0.00112736
0.154922,9.20578e-05
0.179242,5.76039e-06
0.180742,4.44856e-07
0.205062,5.09647e-08
0.206563,2.67118e-08
0.230883,2.89199e-08
0.232383,2.90559e-08
0.256703,2.90872e-08
0.258203,2.90895e-08
0.282523,2.91099e-08
0.284023,2.91116e-08
0.308344,2.91322e-08
0.309844,2.91341e-08
0.334164,2.9155e-08
0.335664,2.9157e-08
0.359984,2.9178e-08
0.361484,2.91802e-08
0.385805,2.92013e-08
0.387305,2.92036e-08
0.411625,2.92247e-08
0.413125,2.92272e-08
0.437445,2.92481e-08
0.438945,2.92509e-08
0.463266,2.92712e-08
0.464766,2.92743e-08
0.489086,2.9294e-08
0.490586,2.92974e-08
0.514906,2.93161e-08
0.516406,2.93198e-08
0.540726,2.93373e-08
0.542227,2.93414e-08
0.566547,2.93573e-08
0.568047,2.9362e-08
0.592367,2.93763e-08
0.593867,2.93814e-08
0.618187,2.93942e-08
0.619688,2.94e-08
0.644008,2.94118e-08
0.645508,2.94183e-08
0.669828,2.94321e-08
0.671328,2.94396e-08
0.695648,2.97959e-08
0.697148,2.9825e-08
0.721469,9.77254e-08
0.722969,1.01911e-07
0.747289,1.34242e-05
0.748789,1.42469e-05
0.773109,0.00260902
0.774609,0.00276926
0.79893,0.508148
0.80043,0.539358
0.82475,49.5286
0.82625,52.573
0.83841,1944.07
0.83916,2060.91
0.84524,22156.4
0.845615,23396
0.848655,81286
0.848843,84855.9
0.849933,154232
0.85,191352
0.85,158511
0.85043,182951
0.850457,182435
0.851977,173464
0.85207,172911
0.85359,160957
0.853684,160220
0.855204,150393
0.855298,149787
0.856818,141521
0.856912,141011
0.858432,133936
0.858525,133499
0.860045,127362
0.860139,126983
0.861659,121599
0.861753,121266
0.863273,116498
0.863367,116204
0.864887,111946
0.86498,111683
0.8665,107852
0.866594,107615
0.868114,104142
0.868208,103928
0.869728,100758
0.869822,100562
0.871342,97648.3
0.871436,97468.5
0.872956,94770.4
0.873049,94604
0.874569,92087.1
0.874663,91931.8
0.876183,89565.4
0.876277,89419.4
0.877797,87175.4
0.877891,87037
0.879411,84889.4
0.879504,84756.9
0.881024,82684
0.881118,82556.2
0.882638,80541
0.882732,80416.7
0.884252,78436.8
0.884346,78314.7
0.885866,76339.3
0.885959,76217.4
0.887479,74211.5
0.887573,74087.8
0.889093,72009.3
0.889187,71881.1
0.890707,69675.9
0.890801,69539.8
0.892321,67133.7
0.892415,66985.3
0.893935,64270.8
0.894028,64103.3
0.895548,60914.8
0.895642,60718.2
0.897162,56783.5
0.897256,56540.8
0.898776,52265.8
0.89887,52002
0.899934,49034.6
0.9,44793.9
0.9,48851.5
0.900455,38056.8
0.900483,37641.4
0.903523,29158
0.903711,28634.9
0.909791,21574.5
0.910166,21139
0.916246,14116.5
0.916621,13683.6
0.928781,8549.5
0.929531,8233.26
0.953851,5389.02
0.955352,5212.92
0.979672,2754.39
0.981172,2603.54
1.02981,1547.05
1.03281,1481.03
1.08145,793.01
1.08445,750.667
1.13309,419.241
1.13609,398.839
1.18473,227.378
1.18773,216.822
1.23637,124.939
1.23937,119.282
1.28802,69.1293
1.29102,66.0413
1.33966,38.3936
1.34266,36.6913
1.3913,21.3667
1.3943,20.4232
1.44294,11.9029
1.44594,11.3783
1.49458,6.63193
1.49758,6.33968
1.54622,3.6908
1.54922,3.5277
1.59786,2.04433
1.60086,1.95299
1.6495,1.11437
1.6525,1.06273
1.70114,0.574791
1.70414,0.544742
1.75278,0.236519
1.75578,0.217533
1.80442,0.0441457
1.80742,0.03352
1.85606,0.281071
1.85906,0.296337
1.9077,0.641695
1.9107,0.662999
1.95934,1.2272
1.96234,1.26201
2.01098,2.24292
2.01398,2.30342
2.06262,4.04536
2.06562,4.15278
2.11427,7.26823
2.11727,7.46029
2.16591,13.0477
2.16891,13.392
2.21755,23.4309
2.22055,24.0492
2.26919,42.1269
2.27219,43.2397
2.32083,75.9143
2.32383,77.9242
2.37247,137.372
2.37547,141.025
2.42411,250.486
2.42711,257.204
2.47575,463.283
2.47875,475.913
2.52739,874.961
2.53039,899.169
2.57903,1633.23
2.58203,1685.28
2.59031,1909.06
2.63367,3280.24
2.65535,5657.73
2.65949,6182.57
2.67033,9422.47
2.6724,10021.4
2.68324,13227
2.68531,13831.4
2.69073,18830.3
2.69177,19781.5
2.69448,25193.7
2.695,26225.2
2.69771,30351.3
2.69822,31138.2
2.69958,35060.5
2.69984,35808.8
2.69997,38254.8
2.7,38721.5
2.7,41811.4
2.70122,43589.2
2.70145,43928.5
2.70281,46769.3
2.70306,47311.5
2.70442,49474.2
2.70468,49887
2.70603,51517.2
2.70629,51828.3
2.70765,53109.3
2.70791,53353.9
2.70926,54395.5
2.70952,54594.3
2.71087,55465.4
2.71113,55631.8
2.71249,56377.3
2.71275,56519.7
2.7141,57170.1
2.71436,57294.3
2.71572,57870.5
2.71597,57980.5
2.71733,58497.6
2.71759,58596.4
2.71894,59065.2
2.7192,59154.7
2.72056,59582.3
2.72082,59664
2.72217,60055.5
2.72243,60130.3
2.72378,60490.9
2.72404,60559.8
2.7254,60893.8
2.72566,60957.6
2.72701,61268.8
2.72727,61328.2
2.72863,61619.6
2.72888,61675.3
2.73024,61949.8
2.7305,62002.3
2.73185,62262.4
2.73211,62312.1
2.73347,62560.1
2.73373,62607.5
2.73508,62845.7
2.73534,62891.2
2.73669,63121.4
2.73695,63165.4
2.73831,63389.5
2.73857,63432.3
2.73992,63651.9
2.74018,63693.9
2.74154,63910.4
2.74179,63951.8
2.74315,64166.5
2.74341,64207.5
2.74476,64421.3
2.74502,64462.1
2.74638,64675.9
2.74664,64716.8
2.74799,64931.1
2.74825,64972.1
2.7496,65088.7
2.74986,65111
2.74998,65220.3
2.75,64173.8
2.75,65240.7
2.75124,63185
2.75148,62996.2
2.75283,60113.3
2.75309,59562.7
2.7558,54616.1
2.75632,53671.6
2.76174,47782
2.76277,46657.7
2.76819,38913.7
2.76923,37434.7
2.77465,30048.1
2.77568,28637.4
2.7811,21982.8
2.78214,20712
2.78756,15172.7
2.78859,14115.3
2.79401,9877.84
2.79505,9069.59
2.80047,6040.67
2.8015,5464.2
2.80692,3357.09
2.80796,2958.24
2.81338,1423.89
2.81441,1136.96
2.81983,556.121
2.82087,405.2
2.82629,1795.52
2.82732,2044.61
2.83274,3855.86
2.83378,4176.78
2.8392,6757.14
2.84023,7214.51
2.84565,10891.7
2.84669,11549.3
2.85211,16518.3
2.85314,17419.7
2.85856,23619.1
2.8596,24762.4
2.86502,31874.1
2.86605,33205.7
2.87147,40826.6
2.87251,42269.2
2.87793,50099.4
2.87896,51590.3
2.88438,59483.2
2.88542,60989.5
2.89084,68895.9
2.89188,70405.7
2.89729,78314.1
2.89833,79824.5
2.90375,87732.9
2.90479,89243.3
2.91021,97151.5
2.91124,98661.9
2.91666,106570
2.9177,108080
2.92312,115988
2.92415,117498
2.92957,125406
2.93061,126916
2.93603,134823
2.93706,136333
2.94248,144241
2.94352,145751
2.94894,153658
2.94997,155168
2.95539,161292
2.95643,162462
2.95943,166427
2.96,167184
2.96,169840
2.96242,169923
2.96288,169939
2.9683,170148
2.96934,170187
2.98018,170391
2.98225,170430
2.99309,170738
2.99516,170796
3.006,171105
3.00807,171163
3.01891,171472
3.02098,171530
3.03182,171838
3.03389,171896
3.04473,172204
3.0468,172262
3.05764,172571
3.05971,172629
3.07055,172937
3.07262,172995
3.08346,173303
3.08553,173360
3.09637,173668
3.09844,173726
3.10928,174033
3.11135,174091
3.12219,174399
3.12426,174456
3.1351,174763
3.13717,174821
3.14801,175128
3.15008,175185
3.16092,175492
3.16299,175549
3.17383,175856
3.1759,175913
3.18674,176219
3.18881,176276
3.19965,176582
3.20172,176639
3.21256,176945
3.21463,177001
3.22547,177307
3.22754,177363
3.23838,177669
3.24045,177725
3.25129,178030
3.25336,178086
3.2642,178391
3.26627,178447
3.27711,178751
3.27918,178807
3.29002,179110
3.29209,179166
3.30293,179469
3.305,179525
3.31584,179828
3.31791,179883
3.32875,180185
3.33082,180240
3.34166,180542
3.34373,180597
3.35457,180898
3.35664,180953
3.36748,181254
3.36955,181308
3.38039,181608
3.38246,181663
3.3933,181962
3.39537,182016
3.40621,182315
3.40828,182369
3.41912,182667
3.42119,182720
3.43203,183018
3.4341,183071
3.44494,183367
3.44701,183420
3.45785,183716
3.45992,183769
3.47076,184064
3.47283,184116
3.48367,184410
3.48574,184462
3.49658,184755
3.49865,184807
3.50949,185099
3.51156,185150
3.5224,185441
3.52447,185492
3.53531,185782
3.53738,185832
3.54822,186121
3.55029,186171
3.56113,186458
3.5632,186508
3.57404,186794
3.57611,186843
3.58695,187128
3.58902,187177
3.59986,187460
3.60193,187508
3.61277,187790
3.61484,187837
3.62568,188117
3.62775,188165
3.63859,188443
3.64066,188489
3.6515,188766
3.65357,188812
3.66441,189086
3.66648,189132
3.67732,189404
3.67939,189449
3.69023,189719
3.6923,189763
3.70314,190031
3.70521,190074
3.71605,190340
3.71813,190382
3.72896,190645
3.73104,190687
3.74187,190947
3.74395,190988
3.75479,191245
3.75686,191285
3.7677,191539
3.76977,191578
3.78061,191828
3.78268,191866
3.79352,192113
3.79559,192150
3.80643,192394
3.8085,192429
3.81934,192669
3.82141,192703
3.83225,192938
3.83432,192972
3.84516,193202
3.84723,193234
3.85807,193459
3.86014,193490
3.87098,193710
3.87305,193739
3.88389,193953
3.88596,193981
3.8968,194189
3.89887,194216
3.90971,194417
3.91178,194442
3.92262,194636
3.92469,194659
3.93553,194846
3.9376,194867
3.94844,195046
3.95051,195065
3.96135,195235
3.96342,195252
3.97426,195412
3.97633,195427
3.98717,195578
3.98924,195590
4.00008,195730
4.00215,195740
4.01299,195868
4.01506,195875
4.0259,195990
4.02797,195995
4.03881,196097
4.04088,196099
4.05172,196185
4.05379,196184
4.06463,196255
4.0667,196250
4.07754,196304
4.07961,196296
4.09045,196332
4.09252,196320
4.10336,196336
4.10543,196320
4.11627,196314
4.11834,196294
4.12918,196265
4.13125,196240
4.14209,196186
4.14416,196157
4.155,196076
4.15707,196042
4.16791,195932
4.16998,195892
4.18082,195751
4.18289,195705
4.19373,195530
4.1958,195478
4.20664,195267
4.20871,195209
4.21955,194959
4.22162,194894
4.23246,194601
4.23453,194529
4.24537,194192
4.24744,194112
4.25828,193726
4.26035,193638
4.27119,193201
4.27326,193104
4.2841,192611
4.28617,192506
4.29701,191954
4.29908,191839
4.30992,191225
4.31199,191100
4.32283,190419
4.3249,190284
4.33574,189533
4.33781,189387
4.34865,188562
4.35072,188405
4.36156,187502
4.36363,187333
4.37447,186350
4.37654,186169
4.38738,185102
4.38945,184908
4.40029,183755
4.40236,183548
4.4132,182306
4.41527,182087
4.42611,180754
4.42818,180522
4.43902,178873
4.44109,178586
4.46277,175655
4.46691,175165
4.48859,172078
4.49273,171563
4.50357,169347
4.50564,168973
4.51648,167026
4.51855,166704
4.52939,164681
4.53146,164348
4.5423,162253
4.54437,161910
4.55521,159749
4.55729,159395
4.56812,157174
4.5702,156810
4.58104,154533
4.58311,154161
4.59395,151832
4.59602,151452
4.60686,149077
4.60893,148689
4.61977,146272
4.62184,145878
4.63268,143422
4.63475,143023
4.64559,140534
4.64766,140130
4.6585,137612
4.66057,137205
4.67141,134664
4.67348,134254
4.68432,131697
4.68639,131285
4.69723,128720
4.6993,128307
4.71014,125740
4.71221,125329
4.72305,122768
4.72512,122359
4.73596,119813
4.73803,119409
4.74887,116887
4.75094,116489
4.76178,114007
4.76385,113617
4.77469,111194
4.77676,110813
4.7876,108472
4.78967,108104
4.80051,105870
4.80258,105516
4.81342,103406
4.81549,103069
4.82633,101090
4.8284,100772
4.83924,98927.3
4.84131,98632.5
4.85215,96288.8
4.85422,95915
4.8759,95915.8
4.88004,95668.6
4.88832,95859.3
4.90586,93932
4.91,95830.9
4.91,47632.5
4.91877,31554.1
4.92754,15814.2
4.93168,6300.13
4.94922,4226.6
4.9575,1331.64
4.96627,1144.61
4.97041,37.2738
4.97918,32.2564
4.98332,1.79437
5.00086,1.44335
5.00914,0.0906995
5.02668,0.0790534
5.03496,0.0019148
5.0525,0.00169785
5.06078,3.98722e-05
5.07832,3.53476e-05
5.0866,8.13538e-07
5.10414,7.1955e-07
5.11242,1.63417e-08
5.12996,1.44012e-08
5.13824,3.24532e-10
5.15578,2.8701e-10
5.16406,9.22609e-12
5.1816,8.96229e-12
5.18988,4.80872e-12
5.20742,4.73604e-12
5.2157,4.69937e-12
5.23324,4.63647e-12
5.24152,4.60559e-12
5.25906,4.54923e-12
5.26734,4.52192e-12
5.28488,4.46642e-12
5.29316,4.43967e-12
5.3107,4.13508e-12
5.31898,3.98012e-12
5.33652,2.65976e-11
5.3448,3.77634e-11
5.36234,1.5377e-09
5.37063,2.27174e-09
5.38816,8.6835e-08
5.39645,1.28218e-07
5.41398,4.89529e-06
5.42227,7.22813e-06
5.4398,0.000275961
5.44809,0.00040747
5.46562,0.0155567
5.47391,0.0229702
5.49145,0.876973
5.49973,1.29489
5.51727,24.497
5.52555,35.2891
5.53432,344.333
5.53846,489.221
5.54284,2784.62
5.54491,3875.1
5.5493,10166.9
5.55137,13125.5
5.55356,34277
5.55459,44281.2
5.55679,70251.6
5.55782,82498.7
5.55892,117969
5.55944,134722
5.55982,155891
5.56,148752
5.56,165888
5.56071,127097
5.56105,116866
5.56215,89887.6
5.56266,77151.3
5.56376,56498.8
5.56428,46748.1
5.56537,34299.6
5.56589,28422.3
5.56699,20878.6
5.5675,17316.9
5.5686,12730.4
5.56912,10564.9
5.57021,7770.74
5.57073,6451.51
5.57183,4747.47
5.57235,3942.93
5.57344,2903.5
5.57396,2412.75
5.57506,1779.38
5.57557,1480.35
5.57667,1095.9
5.57719,914.383
5.57828,683.589
5.5788,574.623
5.5799,440.358
5.58042,376.968
5.58151,306.013
5.58203,272.514
5.58312,247.32
5.58364,235.428
5.58474,249.761
5.58526,256.533
5.58635,313.931
5.58687,341.039
5.58797,455.68
5.58848,509.819
5.58958,710.014
5.5901,804.554
5.59119,1139.72
5.59171,1298
5.59281,1850.81
5.59333,2111.86
5.59442,3018.48
5.59494,3446.62
5.59604,4929.9
5.59655,5630.35
5.59765,8053.57
5.59817,9197.91
5.59926,13151.1
5.59978,15017.9
5.60088,21454.3
5.60139,24493.8
5.60249,34940.3
5.60301,39873.5
5.6041,56740.5
5.60462,64705.8
5.60572,91702
5.60624,104450
5.60733,147007
5.60785,167104
5.60895,206150
5.60946,224578
5.60983,263878
5.61,282437
5.61,144728
5.61073,131031
5.61108,124560
5.61217,97593
5.61269,84847.1
5.61488,58993.7
5.61592,46745.3
5.6203,32518.6
5.62237,25839.6
5.62676,15093.9
5.62883,9985.36
5.6376,6165.34
5.64174,4400.27
5.65051,2120.44
5.65465,1039.85
5.67219,502.931
5.68047,264.868
5.69801,111.91
5.70629,41.6648
5.72383,17.617
5.73211,6.57265
5.74965,2.77941
5.75793,1.0373
5.77547,0.438657
5.78375,0.163719
5.80129,0.0692343
5.80957,0.0258405
5.82711,0.0109275
5.83539,0.00407851
5.85293,0.00172474
5.86121,0.000643728
5.87875,0.000272222
5.88703,0.000101602
5.90457,4.2966e-05
5.91285,1.60363e-05
5.93039,6.7815e-06
5.93867,2.53108e-06
5.95621,1.07035e-06
5.96449,3.99491e-07
5.98203,1.68938e-07
5.99031,6.30533e-08
6.00785,2.66642e-08
6.01613,9.95196e-09
6.03367,4.20853e-09
6.04195,1.57076e-09
6.05949,6.64249e-10
6.06777,2.4792e-10
6.08531,1.04841e-10
6.09359,3.91302e-11
6.11113,1.65475e-11
6.11941,6.17608e-12
6.13695,2.61177e-12
6.14523,9.74796e-13
6.16277,4.12226e-13
6.17105,1.53856e-13
6.18859,6.50633e-14
6.19688,2.42838e-14
6.21441,1.02692e-14
6.2227,3.83281e-15
6.24023,1.62083e-15
6.24852,6.04948e-16
6.26605,2.55823e-16
6.27434,9.54815e-17
6.29187,4.03776e-17
6.30016,1.50702e-17
6.3177,6.37296e-18
6.32598,2.3786e-18
6.34352,1.00587e-18
6.3518,3.75424e-19
6.36934,1.58761e-19
6.37762,5.92548e-20
6.39516,2.50579e-20
6.40344,9.35243e-21
6.42098,3.95499e-21
6.42926,1.47613e-21
6.4468,6.24233e-22
6.45508,2.32984e-22
6.47262,9.85253e-23
6.4809,3.67728e-23
6.49844,1.55507e-23
6.50672,5.80407e-24
6.52426,2.45445e-24
6.53254,9.16096e-25
6.55008,3.87264e-25
6.55836,1.44433e-25
6.5759,6.07526e-26
6.58418,2.22783e-26
6.60172,1.05208e-26
6.61,5.17713e-27

"x","y"
0,1e-50
0.00152001,1e-50
0.00161377,1e-50
0.00313378,1e-50
0.00322754,1e-50
0.00474755,1e-50
0.00484131,1e-50
0.00636132,1e-50
0.00645508,1e-50
0.00797509,1e-50
0.00806885,1e-50
0.00958886,1e-50
0.00968262,1e-50
0.0112026,1e-50
0.0112964,1e-50
0.0128164,1e-50
0.0129102,1e-50
0.0144302,1e-50
0.0145239,1e-50
0.0160439,1e-50
0.0161377,1e-50
0.0176577,1e-50
0.0177515,1e-50
0.0192715,1e-50
0.0193652,1e-50
0.0208852,1e-50
0.020979,1e-50
0.022499,1e-50
0.0225928,1e-50
0.0241128,1e-50
0.0242065,1e-50
0.0257266,1e-50
0.0258203,1e-50
0.0273403,1e-50
0.0274341,1e-50
0.0289541,1e-50
0.0290479,1e-50
0.0305679,1e-50
0.0306616,1e-50
0.0321816,1e-50
0.0322754,1e-50
0.0337954,1e-50
0.0338892,1e-50
0.0354092,1e-50
0.0355029,1e-50
0.0370229,1e-50
0.0371167,1e-50
0.0386367,1e-50
0.0387305,1e-50
0.0402505,1e-50
0.0403442,1e-50
0.0418643,1e-50
0.041958,1e-50
0.043478,1e-50
0.0435718,1e-50
0.0450918,1e-50
0.0451855,1e-50
0.0467056,1e-50
0.0467993,1e-50
0.0483193,1e-50
0.0484131,1e-50
0.0499078,1e-50
0.05,1e-50
0.05,2.67081e+18
0.0500253,5.6141e+16
0.0515469,2.43313e+14
0.0516406,1.76521e+14
0.0546807,3.73279e+09
0.0548682,1.92163e+09
0.0579082,2.78111e-47
0.0580957,1e-50
0.0641758,1e-50
0.0645508,1e-50
0.0767109,1e-50
0.0774609,1e-50
0.101781,1e-50
0.103281,1e-50
0.127601,1e-50
0.129102,1e-50
0.153422,1e-50
0.154922,1e-50
0.179242,1e-50
0.180742,1e-50
0.205062,1e-50
0.206563,1e-50
0.230883,1e-50
0.232383,1e-50
0.256703,1e-50
0.258203,1e-50
0.282523,1e-50
0.284023,1e-50
0.308344,1e-50
0.309844,1e-50
0.334164,1e-50
0.335664,1e-50
0.359984,1e-50
0.361484,1e-50
0.385805,1e-50
0.387305,1e-50
0.411625,1e-50
0.413125,1e-50
0.437445,1e-50
0.438945,1e-50
0.463266,1e-50
0.464766,1e-50
0.489086,1e-50
0.490586,1e-50
0.514906,1e-50
0.516406,1e-50
0.540726,1e-50
0.542227,1e-50
0.566547,1e-50
0.568047,1e-50
0.592367,1e-50
0.593867,1e-50
0.618187,1e-50
0.619688,1e-50
0.644008,1e-50
0.645508,1e-50
0.669828,1e-50
0.671328,1e-50
0.695648,1e-50
0.697148,1e-50
0.721469,1e-50
0.722969,1e-50
0.747289,1e-50
0.748789,1e-50
0.773109,1e-50
0.774609,1e-50
0.79893,1e-50
0.80043,1e-50
0.82475,1e-50
0.82625,1e-50
0.83841,1e-50
0.83916,1e-50
0.84524,1.02032e-06
0.845615,0.000528646
0.848655,0.00111424
0.848843,0.00116677
0.849933,5.42545e-48
0.85,1e-50
0.85,1e-50
0.85043,1e-50
0.850457,1e-50
0.851977,1e-50
0.85207,1e-50
0.85359,1e-50
0.853684,1e-50
0.855204,1e-50
0.855298,1e-50
0.856818,1e-50
0.856912,1e-50
0.858432,1e-50
0.858525,1e-50
0.860045,1e-50
0.860139,1e-50
0.861659,1e-50
0.861753,1e-50
0.863273,1e-50
0.863367,1e-50
0.864887,1e-50
0.86498,1e-50
0.8665,1e-50
0.866594,1e-50
0.868114,1e-50
0.868208,1e-50
0.869728,1e-50
0.869822,1e-50
0.871342,1e-50
0.871436,1e-50
0.872956,1e-50
0.873049,1e-50
0.874569,1e-50
0.874663,1e-50
0.876183,1e-50
0.876277,1e-50
0.877797,1e-50
0.877891,1e-50
0.879411,1e-50
0.879504,1e-50
0.881024,1e-50
0.881118,1e-50
0.882638,1e-50
0.882732,1e-50
0.884252,1e-50
0.884346,1e-50
0.885866,1e-50
0.885959,1e-50
0.887479,1e-50
0.887573,1e-50
0.889093,1e-50
0.889187,1e-50
0.890707,1e-50
0.890801,1e-50
0.892321,1e-50
0.892415,1e-50
0.893935,1e-50
0.894028,1e-50
0.895548,1e-50
0.895642,1e-50
0.897162,1e-50
0.897256,1e-50
0.898776,1e-50
0.89887,1e-50
0.899934,1e-50
0.9,1e-50
0.9,1e-50
0.900455,1e-50
0.900483,1e-50
0.903523,1e-50
0.903711,1e-50
0.909791,1e-50
0.910166,1e-50
0.916246,1e-50
0.916621,1e-50
0.928781,1e-50
0.929531,1e-50
0.953851,1e-50
0.955352,1e-50
0.979672,1e-50
0.981172,1e-50
1.02981,1e-50
1.03281,1e-50
1.08145,1e-50
1.08445,1e-50
1.13309,1e-50
1.13609,1e-50
1.18473,1e-50
1.18773,1e-50
1.23637,1e-50
1.23937,1e-50
1.28802,1e-50
1.29102,1e-50
1.33966,1e-50
1.34266,1e-50
1.3913,1e-50
1.3943,1e-50
1.44294,1e-50
1.44594,1e-50
1.49458,1e-50
1.49758,1e-50
1.54622,1e-50
1.54922,1e-50
1.59786,1e-50
1.60086,1e-50
1.6495,1e-50
1.6525,1e-50
1.70114,1e-50
1.70414,1e-50
1.75278,1e-50
1.75578,1e-50
1.80442,1e-50
1.80742,1e-50
1.85606,1e-50
1.85906,1e-50
1.9077,1e-50
1.9107,1e-50
1.95934,1e-50
1.96234,1e-50
2.01098,1e-50
2.01398,1e-50
2.06262,1e-50
2.06562,1e-50
2.11427,1e-50
2.11727,1e-50
2.16591,1e-50
2.16891,1e-50
2.21755,1e-50
2.22055,1e-50
2.26919,1e-50
2.27219,1e-50
2.32083,1e-50
2.32383,1e-50
2.37247,1e-50
2.37547,1e-50
2.42411,1e-50
2.42711,1e-50
2.47575,1e-50
2.47875,1e-50
2.52739,1e-50
2.53039,1e-50
2.57903,1e-50
2.58203,1e-50
2.59031,1e-50
2.63367,1e-50
2.65535,1e-50
2.65949,1e-50
2.67033,1e-50
2.6724,1e-50
2.68324,1e-50
2.68531,1e-50
2.69073,1e-50
2.69177,1e-50
2.69448,1e-50
2.695,1e-50
2.69771,1e-50
2.69822,1e-50
2.69958,1e-50
2.69984,1e-50
2.69997,1e-50
2.7,1e-50
2.7,1e-50
2.70122,1e-50
2.70145,1e-50
2.70281,1e-50
2.70306,1e-50
2.70442,1e-50
2.70468,1e-50
2.70603,1e-50
2.70629,1e-50
2.70765,1e-50
2.70791,1e-50
2.70926,1e-50
2.70952,1e-50
2.71087,1e-50
2.71113,1e-50
2.71249,1e-50
2.71275,1e-50
2.7141,1e-50
2.71436,1e-50
2.71572,1e-50
2.71597,1e-50
2.71733,1e-50
2.71759,1e-50
2.71894,1e-50
2.7192,1e-50
2.72056,1e-50
2.72082,1e-50
2.72217,1e-50
2.72243,1e-50
2.72378,1e-50
2.72404,1e-50
2.7254,1e-50
2.72566,1e-50
2.72701,1e-50
2.72727,1e-50
2.72863,1e-50
2.72888,1e-50
2.73024,1e-50
2.7305,1e-50
2.73185,1e-50
2.73211,1e-50
2.73347,1e-50
2.73373,1e-50
2.73508,1e-50
2.73534,1e-50
2.73669,1e-50
2.73695,1e-50
2.73831,1e-50
2.73857,1e-50
2.73992,1e-50
2.74018,1e-50
2.74154,1e-50
2.74179,1e-50
2.74315,1e-50
2.74341,1e-50
2.74476,1e-50
2.74502,1e-50
2.74638,1e-50
2.74664,1e-50
2.74799,1e-50
2.74825,1e-50
2.7496,1e-50
2.74986,1e-50
2.74998,1e-50
2.75,1e-50
2.75,1e-50
2.75124,1e-50
2.75148,1e-50
2.75283,1e-50
2.75309,1e-50
2.7558,1e-50
2.75632,1e-50
2.76174,1e-50
2.76277,1e-50
2.76819,1e-50
2.76923,1e-50
2.77465,1e-50
2.77568,1e-50
2.7811,1e-50
2.78214,1e-50
2.78756,1e-50
2.78859,1e-50
2.79401,1e-50
2.79505,1e-50
2.80047,1e-50
2.8015,1e-50
2.80692,1e-50
2.80796,1e-50
2.81338,1e-50
2.81441,1e-50
2.81983,1e-50
2.82087,1e-50
2.82629,1e-50
2.82732,1e-50
2.83274,1e-50
2.83378,1e-50
2.8392,1e-50
2.84023,1e-50
2.84565,1e-50
2.84669,1e-50
2.85211,1e-50
2.85314,1e-50
2.85856,1e-50
2.8596,1e-50
2.86502,1e-50
2.86605,1e-50
2.87147,1e-50
2.87251,1e-50
2.87793,1e-50
2.87896,1e-50
2.88438,1e-50
2.88542,1e-50
2.89084,1e-50
2.89188,1e-50
2.89729,1e-50
2.89833,1e-50
2.90375,1e-50
2.90479,1e-50
2.91021,1e-50
2.91124,1e-50
2.91666,1e-50
2.9177,1e-50
2.92312,1e-50
2.92415,1e-50
2.92957,1e-50
2.93061,1e-50
2.93603,1.4683e-08
2.93706,0.238486
2.94248,543.466
2.94352,20751.9
2.94894,47849.1
2.94997,50022.6
2.95539,46999.5
2.95643,39787.1
2.95943,74147.9
2.96,84238.3
2.96,3.50685e-08
2.96242,4701.85
2.96288,737881
2.9683,416823
2.96934,372090
2.98018,135050
2.98225,110756
2.99309,124766
2.99516,127673
3.006,132774
3.00807,133779
3.01891,140233
3.02098,141513
3.03182,148184
3.03389,149503
3.04473,156523
3.0468,157909
3.05764,165280
3.05971,166732
3.07055,174471
3.07262,175993
3.08346,184115
3.08553,185709
3.09637,194229
3.09844,195899
3.10928,204833
3.11135,206581
3.12219,215947
3.12426,217776
3.1351,227591
3.13717,229504
3.14801,239785
3.15008,241785
3.16092,252551
3.16299,254640
3.17383,265909
3.1759,268092
3.18674,279883
3.18881,282162
3.19965,294494
3.20172,296873
3.21256,309767
3.21463,312248
3.22547,325723
3.22754,328310
3.23838,342388
3.24045,345084
3.25129,359785
3.25336,362593
3.2642,377939
3.26627,380863
3.27711,396874
3.27918,399917
3.29002,416616
3.29209,419780
3.30293,437190
3.305,440479
3.31584,458620
3.31791,462038
3.32875,480934
3.33082,484482
3.34166,504154
3.34373,507836
3.35457,528308
3.35664,532126
3.36748,553420
3.36955,557377
3.38039,579514
3.38246,583612
3.3933,606614
3.39537,610856
3.40621,634745
3.40828,639132
3.41912,663929
3.42119,668463
3.43203,694188
3.4341,698870
3.44494,725542
3.44701,730373
3.45785,758012
3.45992,762992
3.47076,791614
3.47283,796744
3.48367,826366
3.48574,831645
3.49658,862281
3.49865,867709
3.50949,899372
3.51156,904946
3.5224,937647
3.52447,943365
3.53531,977112
3.53738,982971
3.54822,1.01777e+06
3.55029,1.02377e+06
3.56113,1.05962e+06
3.5632,1.06575e+06
3.57404,1.10266e+06
3.57611,1.10891e+06
3.58695,1.14687e+06
3.58902,1.15324e+06
3.59986,1.19224e+06
3.60193,1.19872e+06
3.61277,1.23875e+06
3.61484,1.24534e+06
3.62568,1.28637e+06
3.62775,1.29305e+06
3.63859,1.33507e+06
3.64066,1.34182e+06
3.6515,1.3848e+06
3.65357,1.39161e+06
3.66441,1.4355e+06
3.66648,1.44236e+06
3.67732,1.48713e+06
3.67939,1.49402e+06
3.69023,1.53959e+06
3.6923,1.54649e+06
3.70314,1.59282e+06
3.70521,1.5997e+06
3.71605,1.64671e+06
3.71813,1.65355e+06
3.72896,1.70115e+06
3.73104,1.70793e+06
3.74187,1.75602e+06
3.74395,1.7627e+06
3.75479,1.81117e+06
3.75686,1.81772e+06
3.7677,1.86646e+06
3.76977,1.87283e+06
3.78061,1.92169e+06
3.78268,1.92786e+06
3.79352,1.97667e+06
3.79559,1.98259e+06
3.80643,2.03119e+06
3.8085,2.03681e+06
3.81934,2.08501e+06
3.82141,2.09028e+06
3.83225,2.13786e+06
3.83432,2.14273e+06
3.84516,2.18946e+06
3.84723,2.19387e+06
3.85807,2.23949e+06
3.86014,2.24338e+06
3.87098,2.28762e+06
3.87305,2.29091e+06
3.88389,2.33347e+06
3.88596,2.33611e+06
3.8968,2.37666e+06
3.89887,2.37858e+06
3.90971,2.41677e+06
3.91178,2.41788e+06
3.92262,2.45336e+06
3.92469,2.45358e+06
3.93553,2.48594e+06
3.9376,2.4852e+06
3.94844,2.51404e+06
3.95051,2.51225e+06
3.96135,2.53713e+06
3.96342,2.53422e+06
3.97426,2.55469e+06
3.97633,2.55057e+06
3.98717,2.56618e+06
3.98924,2.56076e+06
4.00008,2.57105e+06
4.00215,2.56426e+06
4.01299,2.56875e+06
4.01506,2.56051e+06
4.0259,2.55876e+06
4.02797,2.549e+06
4.03881,2.54055e+06
4.04088,2.52923e+06
4.05172,2.51367e+06
4.05379,2.50072e+06
4.06463,2.47767e+06
4.0667,2.46306e+06
4.07754,2.4322e+06
4.07961,2.41592e+06
4.09045,2.37699e+06
4.09252,2.35904e+06
4.10336,2.31187e+06
4.10543,2.29227e+06
4.11627,2.23678e+06
4.11834,2.21559e+06
4.12918,2.15184e+06
4.13125,2.12914e+06
4.14209,2.05732e+06
4.14416,2.03322e+06
4.155,1.95368e+06
4.15707,1.92834e+06
4.16791,1.84159e+06
4.16998,1.81519e+06
4.18082,1.72195e+06
4.18289,1.69471e+06
4.19373,1.59587e+06
4.1958,1.56806e+06
4.20664,1.46471e+06
4.20871,1.43663e+06
4.21955,1.33005e+06
4.22162,1.30201e+06
4.23246,1.19364e+06
4.23453,1.16599e+06
4.24537,1.05742e+06
4.24744,1.03052e+06
4.25828,923413
4.26035,897636
4.27119,793705
4.27326,769393
4.2841,670324
4.28617,647799
4.29701,555172
4.29908,534710
4.30992,449915
4.31199,431734
4.32283,355891
4.3249,340129
4.33574,274016
4.33781,260728
4.34865,204722
4.35072,193869
4.36156,147920
4.36363,139371
4.37447,103002
4.37654,96541.4
4.38738,68893.6
4.38945,64240.6
4.40029,44153.8
4.40236,40982.9
4.4132,27098.9
4.41527,25067.5
4.42611,16075.3
4.42818,14878.5
4.43902,8230.45
4.44109,7476.43
4.46277,3306.45
4.46691,2934.11
4.48859,1197.37
4.49273,1073.74
4.50357,722.263
4.50564,678.421
4.51648,509.824
4.51855,485.486
4.52939,354.075
4.53146,335.736
4.5423,241.286
4.54437,228.288
4.55521,161.557
4.55729,152.482
4.56812,106.22
4.5702,100.004
4.58104,68.5367
4.58311,64.362
4.59395,43.3678
4.59602,40.6195
4.60686,26.8922
4.60893,25.1204
4.61977,16.3257
4.62184,15.2083
4.63268,9.69384
4.63475,9.00519
4.64559,5.62537
4.64766,5.21095
4.6585,3.18857
4.66057,2.94526
4.67141,1.76003
4.67348,1.62105
4.68432,0.954012
4.68639,0.87614
4.69723,0.513509
4.6993,0.4703
4.71014,0.271969
4.71221,0.248285
4.72305,0.179208
4.72512,0.163412
4.73596,0.0878659
4.73803,0.0801377
4.74887,0.0226764
4.75094,0.020636
4.76178,0.0172489
4.76385,0.0161698
4.77469,0.0100721
4.77676,0.00913404
4.7876,0.00111941
4.78967,0.000940063
4.80051,4.18387e-05
4.80258,5.97906e-05
4.81342,0.00257876
4.81549,0.0023606
4.82633,4.05041e-07
4.8284,1.57464e-07
4.83924,6.90766e-08
4.84131,1.00393e-07
4.85215,3.50841e-08
4.85422,8.42105e-09
4.8759,4.96523e-09
4.88004,4.35961e-09
4.88832,3.5771e-09
4.90586,4.10802e-09
4.91,9.10744e-09
4.91,1.92899e-43
4.91877,1.99355e-43
4.92754,2.19153e-48
4.93168,1e-50
4.94922,1e-50
4.9575,1e-50
4.96627,1e-50
4.97041,1e-50
4.97918,1e-50
4.98332,1e-50
5.00086,1e-50
5.00914,1e-50
5.02668,1e-50
5.03496,1e-50
5.0525,1e-50
5.06078,1e-50
5.07832,1e-50
5.0866,1e-50
5.10414,1e-50
5.11242,1e-50
5.12996,1e-50
5.13824,1e-50
5.15578,1e-50
5.16406,1e-50
5.1816,1e-50
5.18988,1e-50
5.20742,1e-50
5.2157,1e-50
5.23324,1e-50
5.24152,1e-50
5.25906,1e-50
5.26734,1e-50
5.28488,1e-50
5.29316,1e-50
5.3107,1e-50
5.31898,1e-50
5.33652,1e-50
5.3448,1e-50
5.36234,1e-50
5.37063,1e-50
5.38816,1e-50
5.39645,1e-50
5.41398,1e-50
5.42227,1e-50
5.4398,1e-50
5.44809,1e-50
5.46562,1e-50
5.47391,1e-50
5.49145,1e-50
5.49973,1e-50
5.51727,1e-50
5.52555,1e-50
5.53432,1e-50
5.53846,1e-50
5.54284,1e-50
5.54491,1e-50
5.5493,2.2618e-41
5.55137,3.67312e-37
5.55356,1.30211e-32
5.55459,2.78013e-30
5.55679,3.18839e-30
5.55782,3.14444e-30
5.55892,3.41957e-44
5.55944,1e-50
5.55982,1e-50
5.56,1e-50
5.56,1e-50
5.56071,1e-50
5.56105,1e-50
5.56215,1e-50
5.56266,1e-50
5.56376,1e-50
5.56428,1e-50
5.56537,1e-50
5.56589,1e-50
5.56699,1e-50
5.5675,1e-50
5.5686,1e-50
5.56912,1e-50
5.57021,1e-50
5.57073,1e-50
5.57183,1e-50
5.57235,1e-50
5.57344,1e-50
5.57396,1e-50
5.57506,1e-50
5.57557,1e-50
5.57667,1e-50
5.57719,1e-50
5.57828,1e-50
5.5788,1e-50
5.5799,1e-50
5.58042,1e-50
5.58151,1e-50
5.58203,1e-50
5.58312,1e-50
5.58364,1e-50
5.58474,1e-50
5.58526,1e-50
5.58635,1e-50
5.58687,1e-50
5.58797,1e-50
5.58848,1e-50
5.58958,1e-50
5.5901,1e-50
5.59119,1e-50
5.59171,1e-50
5.59281,1e-50
5.59333,1e-50
5.59442,1e-50
5.59494,1e-50
5.59604,1e-50
5.59655,1e-50
5.59765,1e-50
5.59817,1e-50
5.59926,1e-50
5.59978,1e-50
5.60088,1e-50
5.60139,1e-50
5.60249,1e-50
5.60301,1e-50
5.6041,1e-50
5.60462,1e-50
5.60572,1e-50
5.60624,1e-50
5.60733,1e-50
5.60785,1e-50
5.60895,1e-50
5.60946,1e-50
5.60983,1e-50
5.61,1e-50
5.61,1e-50
5.61073,1e-50
5.61108,1e-50
5.61217,1e-50
5.61269,1e-50
5.61488,1e-50
5.61592,1e-50
5.6203,1e-50
5.62237,1e-50
5.62676,1e-50
5.62883,1e-50
5.6376,1e-50
5.64174,1e-50
5.65051,1e-50
5.65465,1e-50
5.67219,1e-50
5.68047,1e-50
5.69801,1e-50
5.70629,1e-50
5.72383,1e-50
5.73211,1e-50
5.74965,1e-50
5.75793,1e-50
5.77547,1e-50
5.78375,1e-50
5.80129,1e-50
5.80957,1e-50
5.82711,1e-50
5.83539,1e-50
5.85293,1e-50
5.86121,1e-50
5.87875,1e-50
5.88703,1e-50
5.90457,1e-50
5.91285,1e-50
5.93039,1e-50
5.93867,1e-50
5.95621,1e-50
5.96449,1e-50
5.98203,1e-50
5.99031,1e-50
6.00785,1e-50
6.01613,1e-50
6.03367,1e-50
6.04195,1e-50
6.05949,1e-50
6.06777,1e-50
6.08531,1e-50
6.09359,1e-50
6.11113,1e-50
6.11941,1e-50
6.13695,1e-50
6.14523,1e-50
6.16277,1e-50
6.17105,1e-50
6.18859,1e-50
6.19688,1e-50
6.21441,1e-50
6.2227,1e-50
6.24023,1e-50
6.24852,1e-50
6.26605,1e-50
6.27434,1e-50
6.29187,1e-50
6.30016,1e-50
6.3177,1e-50
6.32598,1e-50
6.34352,1e-50
6.3518,1e-50
6.36934,1e-50
6.37762,1e-50
6.39516,1e-50
6.40344,1e-50
6.42098,1e-50
6.42926,1e-50
6.4468,1e-50
6.45508,1e-50
6.47262,1e-50
6.4809,1e-50
6.49844,1e-50
6.50672,1e-50
6.52426,1e-50
6.53254,1e-50
6.55008,1e-50
6.55836,1e-50
6.5759,1e-50
6.58418,1e-50
6.60172,1e-50
6.61,1e-50



==> data/v3_images-5/x52_230-5.csv <==
"x","y"
0,4.33636e-07
0.000212348,4.59775e-07
0.00161377,6.36915e-07
0.00182612,7.42628e-07
0.00322754,1.417e-06
0.00343989,1.68422e-06
0.00484131,3.51561e-06
0.00505366,4.19844e-06
0.00645508,8.68252e-06
0.00666743,1.03734e-05
0.00806885,2.14388e-05
0.0082812,2.56213e-05
0.00968262,5.32587e-05
0.00989496,6.36804e-05
0.0112964,0.000132474
0.0115087,0.000158404
0.0129102,0.000329546
0.0131225,0.000394052
0.0145239,0.000819775
0.0147363,0.000980235
0.0161377,0.00203922
0.01635,0.00243837
0.0177515,0.00507261
0.0179638,0.00606549
0.0193652,0.0126182
0.0195776,0.0150879
0.020979,0.0313878
0.0211914,0.0375314
0.0225928,0.0780772
0.0228051,0.0933594
0.0242065,0.194217
0.0244189,0.232232
0.0258203,0.483116
0.0260327,0.577678
0.0274341,1.20175
0.0276464,1.43698
0.0290479,2.98938
0.0292602,3.5745
0.0306616,7.43612
0.030874,8.89164
0.0322754,18.4976
0.0324877,22.1184
0.0338892,46.0145
0.0341015,55.0223
0.0355029,114.471
0.0357153,136.885
0.0371167,284.808
0.037329,340.603
0.0387305,708.836
0.0389428,847.885
0.0403442,1765.56
0.0405566,2113.04
0.041958,4406.29
0.0421704,5280.57
0.0435718,11050.6
0.0437841,13287.8
0.0451855,28052.6
0.0453979,34018.1
0.0467993,73388.3
0.0470117,90677.7
0.0484131,204783
0.0486219,217937
0.05,304748
0.05,737570
0.0500269,686421
0.0502392,670789
0.0516406,567619
0.0520653,544436
0.0548682,391430
0.0552929,355227
0.0580957,116303
0.0589451,102727
0.0645508,13129.5
0.0662496,11446.1
0.0774609,336.478
0.0808585,292.652
0.103281,3.48885
0.106679,3.03053
0.129102,0.0179129
0.132499,0.0155597
0.154922,9.19425e-05
0.158319,7.98605e-05
0.180742,4.44306e-07
0.18414,3.89112e-07
0.206563,2.65726e-08
0.20996,2.68802e-08
0.232383,2.89074e-08
0.23578,2.89095e-08
0.258203,2.8928e-08
0.261601,2.89285e-08
0.284023,2.8937e-08
0.287421,2.89376e-08
0.309844,2.89465e-08
0.313241,2.89471e-08
0.335664,2.89567e-08
0.339062,2.89573e-08
0.361484,2.8968e-08
0.364882,2.89686e-08
0.387305,2.89806e-08
0.390702,2.89813e-08
0.413125,2.89952e-08
0.416523,2.89959e-08
0.438945,2.90123e-08
0.442343,2.9013e-08
0.464766,2.90328e-08
0.468163,2.90336e-08
0.490586,2.90579e-08
0.493984,2.90589e-08
0.516406,2.90892e-08
0.519804,2.90903e-08
0.542227,2.91289e-08
0.545624,2.91301e-08
0.568047,2.91799e-08
0.571444,2.91813e-08
0.593867,2.92462e-08
0.597265,2.92478e-08
0.619688,2.93336e-08
0.623085,2.93352e-08
0.645508,2.94497e-08
0.648905,2.94514e-08
0.671328,2.96074e-08
0.674726,2.96562e-08
0.697148,3.01821e-08
0.700546,3.96614e-08
0.722969,1.02669e-07
0.726366,1.95988e-06
0.748789,1.4266e-05
0.752187,0.000375995
0.774609,0.00277279
0.778007,0.0732259
0.80043,0.540044
0.803827,7.27868
0.82625,52.0472
0.827949,315.317
0.83916,2055.61
0.84001,4861.59
0.845615,23383.7
0.84604,31472.7
0.848843,84850.9
0.848995,94544.3
0.85,191352
0.85,158513
0.85006,190178
0.850457,182433
0.850669,181180
0.85207,172909
0.852283,171239
0.853684,160219
0.853896,158846
0.855298,149786
0.85551,148631
0.856912,141010
0.857124,140022
0.858525,133499
0.858738,132641
0.860139,126983
0.860352,126230
0.861753,121266
0.861965,120600
0.863367,116204
0.863579,115609
0.86498,111683
0.865193,111148
0.866594,107615
0.866807,107130
0.868208,103928
0.86842,103485
0.869822,100562
0.870034,100155
0.871436,97468.4
0.871648,97091.4
0.873049,94603.8
0.873262,94252.2
0.874663,91931.7
0.874875,91601.1
0.876277,89419.3
0.876489,89105.8
0.877891,87036.9
0.878103,86736.9
0.879504,84756.9
0.879717,84467.3
0.881118,82556.1
0.881331,82274.6
0.882732,80416.6
0.882944,80140.1
0.884346,78314.6
0.884558,78038.7
0.885959,76217.3
0.886172,75937.1
0.887573,74087.7
0.887786,73797.4
0.889187,71881.1
0.889399,71573
0.890801,69539.8
0.891013,69203.6
0.892415,66985.2
0.892627,66606
0.894028,64103.2
0.894241,63657.8
0.895642,60718.1
0.895854,60168.4
0.897256,56540.7
0.897468,55943.5
0.89887,52002.1
0.899018,51587.5
0.9,44794.7
0.9,48851.6
0.900064,43853.4
0.900483,37641.6
0.900908,36456
0.903711,28631.6
0.90456,27645.7
0.910166,21138.8
0.911015,20156.7
0.916621,13676.6
0.91832,12957.5
0.929531,8211.39
0.932929,7817.18
0.955352,5211.3
0.958749,4864.98
0.981172,2583.39
0.987967,2438.7
1.03281,1480.63
1.03961,1384.29
1.08445,750.482
1.09125,704.085
1.13609,398.746
1.14289,374.745
1.18773,216.773
1.19453,203.912
1.23937,119.256
1.24617,112.236
1.29102,66.0268
1.29781,62.1572
1.34266,36.6833
1.34945,34.5384
1.3943,20.4187
1.40109,19.2262
1.44594,11.3758
1.45273,10.7115
1.49758,6.33832
1.50437,5.96759
1.54922,3.52695
1.55601,3.31935
1.60086,1.95259
1.60765,1.83523
1.6525,1.06254
1.6593,0.99427
1.70414,0.544699
1.71094,0.501604
1.75578,0.217627
1.76258,0.193086
1.80742,0.0332708
1.81422,0.0677726
1.85906,0.295773
1.86586,0.343843
1.9107,0.661892
1.9175,0.740367
1.96234,1.25987
1.96914,1.39625
2.01398,2.29929
2.02078,2.54142
2.06562,4.14479
2.07242,4.57772
2.11727,7.44469
2.12406,8.22088
2.16891,13.3613
2.1757,14.7554
2.22055,23.9882
2.22734,26.4975
2.27219,43.1169
2.27898,47.6499
2.32383,77.6729
2.33062,85.9149
2.37547,140.501
2.38226,155.664
2.42711,256.076
2.4339,284.596
2.47875,473.382
2.48555,529.361
2.53039,899.625
2.53719,1014.42
2.58203,1777.32
2.58883,1957.5
2.63367,3277.16
2.63895,3794.37
2.64422,4525.12
2.65949,6154.23
2.66477,7826.94
2.6724,10198.3
2.67768,11669.2
2.68531,13893.5
2.68795,16311.2
2.69177,19851.1
2.69309,22471.5
2.695,26286.4
2.69631,28279.4
2.69822,31176.3
2.69888,33078.1
2.69984,35839.4
2.6999,37024.6
2.7,38744.6
2.7,41827.4
2.70059,42689.1
2.70145,43939.5
2.70211,45316.5
2.70306,47314.2
2.70372,48362.7
2.70468,49883.7
2.70534,50674.1
2.70629,51820.5
2.70695,52441.7
2.70791,53342.5
2.70856,53847.6
2.70952,54580.1
2.71018,55002.5
2.71113,55615.1
2.71179,55976.6
2.71275,56500.9
2.71341,56816.3
2.71436,57273.6
2.71502,57553
2.71597,57958.2
2.71663,58208.9
2.71759,58572.5
2.71825,58799.8
2.7192,59129.4
2.71986,59336.8
2.72082,59637.4
2.72147,59827.3
2.72243,60102.5
2.72309,60277.4
2.72404,60531
2.7247,60693
2.72566,60927.9
2.72632,61078.8
2.72727,61297.6
2.72793,61439
2.72888,61643.9
2.72954,61777.2
2.7305,61970.2
2.73116,62096.5
2.73211,62279.4
2.73277,62399.8
2.73373,62574.4
2.73438,62690
2.73534,62857.6
2.736,62969.4
2.73695,63131.4
2.73761,63240.2
2.73857,63397.9
2.73923,63504.6
2.74018,63659.2
2.74084,63764.4
2.74179,63916.8
2.74245,64021.1
2.74341,64172.2
2.74407,64276.1
2.74502,64426.6
2.74568,64530.5
2.74664,64681
2.74729,64785.2
2.74825,64936.1
2.74891,64992.7
2.74986,65074.8
2.74992,65127.2
2.75,64136
2.75,65203
2.7506,63654.9
2.75148,62958.3
2.75214,61554.3
2.75309,59521.5
2.75441,57106.3
2.75632,53609.3
2.75896,50754.5
2.76277,46620.7
2.76541,42852
2.76923,37395.1
2.77187,33797.7
2.77568,28589.2
2.77832,25341.8
2.78214,20640.9
2.78478,17924.7
2.78859,13994.4
2.79123,11892.9
2.79505,8854.81
2.79769,7311.24
2.8015,5084.91
2.80414,3941.94
2.80796,2301.57
2.8106,1403.19
2.81441,76.5217
2.81705,1008.78
2.82087,2253.28
2.82351,3406.21
2.82732,5020.83
2.82996,6580.22
2.83378,8764.89
2.83642,10885.7
2.84023,13871.6
2.84287,16606.2
2.84669,20484.5
2.84933,23745.4
2.85314,28406.4
2.85578,32011
2.8596,37196.5
2.86224,40968
2.86605,46415.2
2.86869,50246
2.87251,55788.9
2.87515,59635.3
2.87896,65203.8
2.8816,69053.2
2.88542,74626.9
2.88806,78476.9
2.89188,84051.6
2.89451,87901.8
2.89833,93476.8
2.90097,97327.1
2.90479,102902
2.90742,106753
2.91124,112328
2.91388,116179
2.9177,121755
2.92033,125606
2.92415,131182
2.92679,135033
2.93061,140609
2.93324,144460
2.93706,150037
2.9397,153888
2.94352,159465
2.94615,163316
2.94997,168893
2.95261,171866
2.95643,176169
2.95789,178113
2.96,180927
2.96,183591
2.96118,183636
2.96288,183700
2.96552,183813
2.96934,183976
2.97461,184078
2.98225,184224
2.98752,184387
2.99516,184623
3.00043,184787
3.00807,185024
3.01334,185190
3.02098,185428
3.02625,185595
3.03389,185835
3.03916,186003
3.0468,186245
3.05207,186414
3.05971,186657
3.06498,186827
3.07262,187072
3.07789,187244
3.08553,187490
3.0908,187663
3.09844,187911
3.10371,188085
3.11135,188335
3.11662,188510
3.12426,188762
3.12953,188938
3.13717,189192
3.14244,189369
3.15008,189625
3.15535,189804
3.16299,190061
3.16826,190241
3.1759,190500
3.18117,190681
3.18881,190942
3.19408,191125
3.20172,191388
3.20699,191572
3.21463,191837
3.2199,192023
3.22754,192289
3.23281,192476
3.24045,192745
3.24572,192934
3.25336,193205
3.25863,193395
3.26627,193668
3.27154,193860
3.27918,194135
3.28445,194329
3.29209,194606
3.29736,194802
3.305,195081
3.31027,195278
3.31791,195561
3.32318,195759
3.33082,196044
3.33609,196245
3.34373,196532
3.349,196735
3.35664,197024
3.36191,197229
3.36955,197522
3.37482,197728
3.38246,198024
3.38773,198232
3.39537,198531
3.40064,198742
3.40828,199043
3.41355,199256
3.42119,199560
3.42647,199776
3.4341,200084
3.43938,200302
3.44701,200613
3.45229,200833
3.45992,201148
3.4652,201371
3.47283,201689
3.47811,201915
3.48574,202237
3.49102,202465
3.49865,202791
3.50393,203023
3.51156,203353
3.51684,203587
3.52447,203922
3.52975,204160
3.53738,204498
3.54266,204739
3.55029,205083
3.55557,205327
3.5632,205676
3.56848,205924
3.57611,206277
3.58139,206529
3.58902,206888
3.5943,207144
3.60193,207508
3.60721,207768
3.61484,208138
3.62012,208403
3.62775,208779
3.63303,209048
3.64066,209430
3.64594,209704
3.65357,210093
3.65885,210372
3.66648,210768
3.67176,211052
3.67939,211455
3.68467,211745
3.6923,212156
3.69758,212451
3.70521,212870
3.71049,213172
3.71813,213599
3.7234,213907
3.73104,214343
3.73631,214658
3.74395,215104
3.74922,215426
3.75686,215881
3.76213,216210
3.76977,216676
3.77504,217013
3.78268,217490
3.78795,217835
3.79559,218323
3.80086,218678
3.8085,219177
3.81377,219541
3.82141,220054
3.82668,220427
3.83432,220953
3.83959,221337
3.84723,221877
3.8525,222272
3.86014,222827
3.86541,223233
3.87305,223804
3.87832,224223
3.88596,224810
3.89123,225241
3.89887,225847
3.90414,226292
3.91178,226915
3.91705,227375
3.92469,228019
3.92996,228494
3.9376,229158
3.94287,229649
3.95051,230336
3.95578,230845
3.96342,231555
3.96869,232082
3.97633,232817
3.9816,233364
3.98924,234126
3.99451,234693
4.00215,235483
4.00742,236073
4.01506,236893
4.02033,237506
4.02797,238358
4.03324,238997
4.04088,239883
4.04615,240549
4.05379,241471
4.05906,242166
4.0667,243127
4.07197,243853
4.07961,244856
4.08488,245615
4.09252,246662
4.09779,247457
4.10543,248552
4.1107,249385
4.11834,250531
4.12361,251405
4.13125,252606
4.13652,253525
4.14416,254784
4.14943,255752
4.15707,257074
4.16234,258094
4.16998,259484
4.17525,260561
4.18289,262023
4.18816,263162
4.1958,264701
4.20107,265906
4.20871,267528
4.21398,268806
4.22162,270516
4.22689,271870
4.23453,273673
4.2398,275110
4.24744,277008
4.25272,278532
4.26035,280529
4.26563,282142
4.27326,284235
4.27854,285937
4.28617,288122
4.29145,289904
4.29908,292170
4.30436,294015
4.31199,296340
4.31727,298216
4.3249,300566
4.33018,302413
4.33781,304738
4.34309,306461
4.35072,308689
4.356,310002
4.36363,312041
4.36891,312818
4.37654,314609
4.38182,315000
4.38945,316534
4.39473,317018
4.40236,317818
4.41,318154
4.41,64075.4
4.41527,51593.9
4.42055,40981.8
4.42818,22985
4.43346,19889.1
4.44109,2981.64
4.45164,2823.97
4.46691,262.02
4.47746,252.474
4.49273,57.0185
4.49801,55.9238
4.50564,2.2585
4.51092,2.22358
4.51855,0.306288
4.52383,0.302831
4.53146,0.0768222
4.53674,0.0763364
4.54437,0.0271509
4.54965,0.0270426
4.55729,0.0130598
4.56256,0.0130132
4.5702,0.00602248
4.57547,0.00599783
4.58311,0.00208257
4.58838,0.00207283
4.59602,0.000572793
4.60129,0.000569957
4.60893,0.000162382
4.6142,0.000161646
4.62184,5.99087e-05
4.62711,5.96883e-05
4.63475,2.84286e-05
4.64002,2.83293e-05
4.64766,1.32872e-05
4.65293,1.32339e-05
4.66057,4.78754e-06
4.66584,4.76578e-06
4.67348,1.39503e-06
4.67875,1.38859e-06
4.68639,4.5918e-07
4.69166,4.57492e-07
4.6993,2.21646e-07
4.70457,2.21167e-07
4.71221,1.55337e-07
4.71748,1.54968e-07
4.72512,9.88677e-08
4.73039,9.853e-08
4.73803,4.3113e-08
4.7433,4.29335e-08
4.75094,1.41224e-08
4.75621,1.40597e-08
4.76385,4.68325e-09
4.76912,4.66257e-09
4.77676,1.61584e-09
4.78203,1.6089e-09
4.78967,4.96856e-10
4.79494,4.95791e-10
4.80258,1.46615e-10
4.80785,1.46822e-10
4.81549,4.49513e-11
4.82076,4.50745e-11
4.8284,1.40093e-11
4.83367,1.40591e-11
4.84131,5.56971e-12
4.84658,5.56789e-12
4.85422,6.65322e-12
4.86477,6.48142e-12
4.88004,2.0958e-10
4.89059,2.08823e-10
4.90586,4.41268e-10
4.91113,4.41997e-10
4.91877,2.46258e-10
4.92404,2.46503e-10
4.93168,3.76885e-11
4.94223,3.7802e-11
4.9575,7.59703e-12
4.96277,7.60768e-12
4.97041,5.61585e-12
4.97568,5.62616e-12
4.98332,5.7954e-12
4.99387,5.80566e-12
5.00914,5.83381e-12
5.01969,5.84223e-12
5.03496,5.85284e-12
5.04551,5.85798e-12
5.06078,5.86227e-12
5.07133,5.86459e-12
5.0866,5.86447e-12
5.09715,5.86436e-12
5.11242,5.86059e-12
5.12297,5.85843e-12
5.13824,5.85167e-12
5.14879,5.84779e-12
5.16406,5.83861e-12
5.17461,5.83331e-12
5.18988,5.82221e-12
5.20043,5.81574e-12
5.2157,5.80315e-12
5.22625,5.79573e-12
5.24152,5.78201e-12
5.25207,5.77377e-12
5.26734,5.75911e-12
5.27789,5.74645e-12
5.29316,5.72521e-12
5.30371,5.50203e-12
5.31898,5.15154e-12
5.32953,1.81712e-11
5.3448,3.79884e-11
5.35535,9.72828e-10
5.37063,2.37896e-09
5.38117,5.50835e-08
5.39645,1.34357e-07
5.40699,3.10546e-06
5.42227,7.57432e-06
5.43281,0.000175064
5.44809,0.000426985
5.45863,0.00986882
5.47391,0.0240704
5.48445,0.556332
5.49973,1.35691
5.51027,15.1017
5.52555,37.0161
5.53082,221.543
5.53846,497.612
5.54109,1886.44
5.54491,3896.55
5.54755,7664.58
5.55137,13168.5
5.55269,25909.8
5.55459,44320.1
5.55591,59918
5.55782,82533.4
5.55848,103870
5.55944,134727
5.55967,147459
5.56,148752
5.56,165888
5.56043,135722
5.56105,116856
5.56171,100635
5.56266,77140.6
5.56332,64722.2
5.56428,46741.7
5.56494,39256.3
5.56589,28418.4
5.56655,23882.3
5.5675,17314.6
5.56816,14556.7
5.56912,10563.5
5.56978,8883.31
5.57073,6450.63
5.57139,5425.98
5.57235,3942.4
5.57301,3317.38
5.57396,2412.42
5.57462,2031.58
5.57557,1480.15
5.57623,1248.98
5.57719,914.264
5.57785,775.486
5.5788,574.553
5.57946,493.819
5.58042,376.928
5.58107,334.264
5.58203,272.496
5.58269,257.35
5.58364,235.426
5.5843,244.051
5.58526,256.547
5.58592,291.071
5.58687,341.073
5.58753,410.024
5.58848,509.88
5.58914,630.286
5.5901,804.658
5.59076,1006.24
5.59171,1298.17
5.59237,1630.65
5.59333,2112.15
5.59398,2657.42
5.59494,3447.08
5.5956,4339.18
5.59655,5631.11
5.59721,7088.53
5.59817,9199.15
5.59883,11576.7
5.59978,15020
5.60044,18891
5.60139,24497.1
5.60205,30780
5.60301,39878.8
5.60367,50023.3
5.60462,64714.3
5.60528,80950.8
5.60624,104464
5.60689,130059
5.60785,167125
5.60851,190596
5.60946,224586
5.60968,248223
5.61,282437
5.61,144728
5.61044,136487
5.61108,124553
5.61174,108320
5.61269,84821.5
5.61401,69222
5.61592,46653.2
5.61855,38146.8
5.62237,25768.9
5.62501,19262.7
5.62883,9898.21
5.6341,7650.23
5.64174,4345.97
5.64701,2969.74
5.65465,1007.97
5.6652,704.779
5.68047,255.646
5.69102,166.182
5.70629,40.2156
5.71684,26.1497
5.73211,6.34407
5.74266,4.12534
5.75793,1.00123
5.76848,0.65107
5.78375,0.158026
5.7943,0.10276
5.80957,0.0249419
5.82012,0.016219
5.83539,0.00393668
5.84594,0.00255991
5.86121,0.000621342
5.87176,0.000404041
5.88703,9.8069e-05
5.89758,6.37715e-05
5.91285,1.54786e-05
5.9234,1.00653e-05
5.93867,2.44306e-06
5.94922,1.58865e-06
5.96449,3.85598e-07
5.97504,2.50744e-07
5.99031,6.08606e-08
6.00086,3.95759e-08
6.01613,9.60588e-09
6.02668,6.24643e-09
6.04195,1.51614e-09
6.0525,9.859e-10
6.06777,2.39298e-10
6.07832,1.55609e-10
6.09359,3.77694e-11
6.10414,2.45604e-11
6.11941,5.9613e-12
6.12996,3.87647e-12
6.14523,9.40897e-13
6.15578,6.11839e-13
6.17105,1.48506e-13
6.1816,9.65691e-14
6.19688,2.34393e-14
6.20742,1.52419e-14
6.2227,3.69952e-15
6.23324,2.40569e-15
6.24852,5.83911e-16
6.25906,3.79701e-16
6.27434,9.21611e-17
6.28488,5.99297e-17
6.30016,1.45462e-17
6.3107,9.45896e-18
6.32598,2.29588e-18
6.33652,1.49295e-18
6.3518,3.62369e-19
6.36234,2.35638e-19
6.37762,5.71942e-20
6.38816,3.71917e-20
6.40344,9.02719e-21
6.41398,5.87013e-21
6.42926,1.4248e-21
6.43981,9.26507e-22
6.45508,2.24882e-22
6.46563,1.46234e-22
6.4809,3.5494e-23
6.49145,2.30808e-23
6.50672,5.60221e-24
6.51727,3.64293e-24
6.53254,8.84234e-25
6.54309,5.74925e-25
6.55836,1.39435e-25
6.56891,9.04747e-26
6.58418,2.14703e-26
6.59473,1.46647e-26
6.61,5.18573e-27

"x","y"
0,1e-50
0.000212348,1e-50
0.00161377,1e-50
0.00182612,1e-50
0.00322754,1e-50
0.00343989,1e-50
0.00484131,1e-50
0.00505366,1e-50
0.00645508,1e-50
0.00666743,1e-50
0.00806885,1e-50
0.0082812,1e-50
0.00968262,1e-50
0.00989496,1e-50
0.0112964,1e-50
0.0115087,1e-50
0.0129102,1e-50
0.0131225,1e-50
0.0145239,1e-50
0.0147363,1e-50
0.0161377,1e-50
0.01635,1e-50
0.0177515,1e-50
0.0179638,1e-50
0.0193652,1e-50
0.0195776,1e-50
0.020979,1e-50
0.0211914,1e-50
0.0225928,1e-50
0.0228051,1e-50
0.0242065,1e-50
0.0244189,1e-50
0.0258203,1e-50
0.0260327,1e-50
0.0274341,1e-50
0.0276464,1e-50
0.0290479,1e-50
0.0292602,1e-50
0.0306616,1e-50
0.030874,1e-50
0.0322754,1e-50
0.0324877,1e-50
0.0338892,1e-50
0.0341015,1e-50
0.0355029,1e-50
0.0357153,1e-50
0.0371167,1e-50
0.037329,1e-50
0.0387305,1e-50
0.0389428,1e-50
0.0403442,1e-50
0.0405566,1e-50
0.041958,1e-50
0.0421704,1e-50
0.0435718,1e-50
0.0437841,1e-50
0.0451855,1e-50
0.0453979,1e-50
0.0467993,1e-50
0.0470117,1e-50
0.0484131,1e-50
0.0486219,1e-50
0.05,1e-50
0.05,1.55705e+18
0.0500269,4.42386e+16
0.0502392,2.13834e+16
0.0516406,1.76373e+14
0.0520653,3.92257e+13
0.0548682,1.92437e+09
0.0552929,30.4292
0.0580957,1e-50
0.0589451,1e-50
0.0645508,1e-50
0.0662496,1e-50
0.0774609,1e-50
0.0808585,1e-50
0.103281,1e-50
0.106679,1e-50
0.129102,1e-50
0.132499,1e-50
0.154922,1e-50
0.158319,1e-50
0.180742,1e-50
0.18414,1e-50
0.206563,1e-50
0.20996,1e-50
0.232383,1e-50
0.23578,1e-50
0.258203,1e-50
0.261601,1e-50
0.284023,1e-50
0.287421,1e-50
0.309844,1e-50
0.313241,1e-50
0.335664,1e-50
0.339062,1e-50
0.361484,1e-50
0.364882,1e-50
0.387305,1e-50
0.390702,1e-50
0.413125,1e-50
0.416523,1e-50
0.438945,1e-50
0.442343,1e-50
0.464766,1e-50
0.468163,1e-50
0.490586,1e-50
0.493984,1e-50
0.516406,1e-50
0.519804,1e-50
0.542227,1e-50
0.545624,1e-50
0.568047,1e-50
0.571444,1e-50
0.593867,1e-50
0.597265,1e-50
0.619688,1e-50
0.623085,1e-50
0.645508,1e-50
0.648905,1e-50
0.671328,1e-50
0.674726,1e-50
0.697148,1e-50
0.700546,1e-50
0.722969,1e-50
0.726366,1e-50
0.748789,1e-50
0.752187,1e-50
0.774609,1e-50
0.778007,1e-50
0.80043,1e-50
0.803827,1e-50
0.82625,1e-50
0.827949,1e-50
0.83916,1e-50
0.84001,1.40692e-44
0.845615,0.000529554
0.84604,0.000587625
0.848843,0.00116887
0.848995,7.48699e-10
0.85,1e-50
0.85,1e-50
0.85006,1e-50
0.850457,1e-50
0.850669,1e-50
0.85207,1e-50
0.852283,1e-50
0.853684,1e-50
0.853896,1e-50
0.855298,1e-50
0.85551,1e-50
0.856912,1e-50
0.857124,1e-50
0.858525,1e-50
0.858738,1e-50
0.860139,1e-50
0.860352,1e-50
0.861753,1e-50
0.861965,1e-50
0.863367,1e-50
0.863579,1e-50
0.86498,1e-50
0.865193,1e-50
0.866594,1e-50
0.866807,1e-50
0.868208,1e-50
0.86842,1e-50
0.869822,1e-50
0.870034,1e-50
0.871436,1e-50
0.871648,1e-50
0.873049,1e-50
0.873262,1e-50
0.874663,1e-50
0.874875,1e-50
0.876277,1e-50
0.876489,1e-50
0.877891,1e-50
0.878103,1e-50
0.879504,1e-50
0.879717,1e-50
0.881118,1e-50
0.881331,1e-50
0.882732,1e-50
0.882944,1e-50
0.884346,1e-50
0.884558,1e-50
0.885959,1e-50
0.886172,1e-50
0.887573,1e-50
0.887786,1e-50
0.889187,1e-50
0.889399,1e-50
0.890801,1e-50
0.891013,1e-50
0.892415,1e-50
0.892627,1e-50
0.894028,1e-50
0.894241,1e-50
0.895642,1e-50
0.895854,1e-50
0.897256,1e-50
0.897468,1e-50
0.89887,1e-50
0.899018,1e-50
0.9,1e-50
0.9,1e-50
0.900064,1e-50
0.900483,1e-50
0.900908,1e-50
0.903711,1e-50
0.90456,1e-50
0.910166,1e-50
0.911015,1e-50
0.916621,1e-50
0.91832,1e-50
0.929531,1e-50
0.932929,1e-50
0.955352,1e-50
0.958749,1e-50
0.981172,1e-50
0.987967,1e-50
1.03281,1e-50
1.03961,1e-50
1.08445,1e-50
1.09125,1e-50
1.13609,1e-50
1.14289,1e-50
1.18773,1e-50
1.19453,1e-50
1.23937,1e-50
1.24617,1e-50
1.29102,1e-50
1.29781,1e-50
1.34266,1e-50
1.34945,1e-50
1.3943,1e-50
1.40109,1e-50
1.44594,1e-50
1.45273,1e-50
1.49758,1e-50
1.50437,1e-50
1.54922,1e-50
1.55601,1e-50
1.60086,1e-50
1.60765,1e-50
1.6525,1e-50
1.6593,1e-50
1.70414,1e-50
1.71094,1e-50
1.75578,1e-50
1.76258,1e-50
1.80742,1e-50
1.81422,1e-50
1.85906,1e-50
1.86586,1e-50
1.9107,1e-50
1.9175,1e-50
1.96234,1e-50
1.96914,1e-50
2.01398,1e-50
2.02078,1e-50
2.06562,1e-50
2.07242,1e-50
2.11727,1e-50
2.12406,1e-50
2.16891,1e-50
2.1757,1e-50
2.22055,1e-50
2.22734,1e-50
2.27219,1e-50
2.27898,1e-50
2.32383,1e-50
2.33062,1e-50
2.37547,1e-50
2.38226,1e-50
2.42711,1e-50
2.4339,1e-50
2.47875,1e-50
2.48555,1e-50
2.53039,1e-50
2.53719,1e-50
2.58203,1e-50
2.58883,1e-50
2.63367,1e-50
2.63895,1e-50
2.64422,1e-50
2.65949,1e-50
2.66477,1e-50
2.6724,1e-50
2.67768,1e-50
2.68531,1e-50
2.68795,1e-50
2.69177,1e-50
2.69309,1e-50
2.695,1e-50
2.69631,1e-50
2.69822,1e-50
2.69888,1e-50
2.69984,1e-50
2.6999,1e-50
2.7,1e-50
2.7,1e-50
2.70059,1e-50
2.70145,1e-50
2.70211,1e-50
2.70306,1e-50
2.70372,1e-50
2.70468,1e-50
2.70534,1e-50
2.70629,1e-50
2.70695,1e-50
2.70791,1e-50
2.70856,1e-50
2.70952,1e-50
2.71018,1e-50
2.71113,1e-50
2.71179,1e-50
2.71275,1e-50
2.71341,1e-50
2.71436,1e-50
2.71502,1e-50
2.71597,1e-50
2.71663,1e-50
2.71759,1e-50
2.71825,1e-50
2.7192,1e-50
2.71986,1e-50
2.72082,1e-50
2.72147,1e-50
2.72243,1e-50
2.72309,1e-50
2.72404,1e-50
2.7247,1e-50
2.72566,1e-50
2.72632,1e-50
2.72727,1e-50
2.72793,1e-50
2.72888,1e-50
2.72954,1e-50
2.7305,1e-50
2.73116,1e-50
2.73211,1e-50
2.73277,1e-50
2.73373,1e-50
2.73438,1e-50
2.73534,1e-50
2.736,1e-50
2.73695,1e-50
2.73761,1e-50
2.73857,1e-50
2.73923,1e-50
2.74018,1e-50
2.74084,1e-50
2.74179,1e-50
2.74245,1e-50
2.74341,1e-50
2.74407,1e-50
2.74502,1e-50
2.74568,1e-50
2.74664,1e-50
2.74729,1e-50
2.74825,1e-50
2.74891,1e-50
2.74986,1e-50
2.74992,1e-50
2.75,1e-50
2.75,1e-50
2.7506,1e-50
2.75148,1e-50
2.75214,1e-50
2.75309,1e-50
2.75441,1e-50
2.75632,1e-50
2.75896,1e-50
2.76277,1e-50
2.76541,1e-50
2.76923,1e-50
2.77187,1e-50
2.77568,1e-50
2.77832,1e-50
2.78214,1e-50
2.78478,1e-50
2.78859,1e-50
2.79123,1e-50
2.79505,1e-50
2.79769,1e-50
2.8015,1e-50
2.80414,1e-50
2.80796,1e-50
2.8106,1e-50
2.81441,1e-50
2.81705,1e-50
2.82087,1e-50
2.82351,1e-50
2.82732,1e-50
2.82996,1e-50
2.83378,1e-50
2.83642,1e-50
2.84023,1e-50
2.84287,1e-50
2.84669,1e-50
2.84933,1e-50
2.85314,1e-50
2.85578,1e-50
2.8596,1e-50
2.86224,1e-50
2.86605,1e-50
2.86869,1e-50
2.87251,1e-50
2.87515,1e-50
2.87896,1e-50
2.8816,1e-50
2.88542,1e-50
2.88806,1e-50
2.89188,1e-50
2.89451,1e-50
2.89833,1e-50
2.90097,1e-50
2.90479,1e-50
2.90742,1e-50
2.91124,1e-50
2.91388,1e-50
2.9177,1e-50
2.92033,1e-50
2.92415,1e-50
2.92679,1.5844e-28
2.93061,14176.6
2.93324,12858.6
2.93706,11525.6
2.9397,13735.6
2.94352,27447.4
2.94615,49790.5
2.94997,119590
2.95261,179326
2.95643,324872
2.95789,411775
2.96,577662
2.96,0.666087
2.96118,255.319
2.96288,3.49816e+06
2.96552,2.92778e+06
2.96934,2.24433e+06
2.97461,1.49552e+06
2.98225,825267
2.98752,871638
2.99516,944026
3.00043,962770
3.00807,990774
3.01334,1.01389e+06
3.02098,1.04857e+06
3.02625,1.0729e+06
3.03389,1.10937e+06
3.03916,1.13531e+06
3.0468,1.17419e+06
3.05207,1.20184e+06
3.05971,1.24325e+06
3.06498,1.27272e+06
3.07262,1.31684e+06
3.07789,1.34828e+06
3.08553,1.39531e+06
3.0908,1.42884e+06
3.09844,1.47899e+06
3.10371,1.51478e+06
3.11135,1.56827e+06
3.11662,1.60648e+06
3.12426,1.66356e+06
3.12953,1.70437e+06
3.13717,1.7653e+06
3.14244,1.8089e+06
3.15008,1.87397e+06
3.15535,1.92056e+06
3.16299,1.99008e+06
3.16826,2.03991e+06
3.1759,2.1142e+06
3.18117,2.1675e+06
3.18881,2.24693e+06
3.19408,2.30397e+06
3.20172,2.38893e+06
3.20699,2.45e+06
3.21463,2.54092e+06
3.2199,2.60633e+06
3.22754,2.70366e+06
3.23281,2.77377e+06
3.24045,2.878e+06
3.24572,2.95317e+06
3.25336,3.06486e+06
3.25863,3.14549e+06
3.26627,3.26522e+06
3.27154,3.35176e+06
3.27918,3.48018e+06
3.28445,3.57309e+06
3.29209,3.7109e+06
3.29736,3.81072e+06
3.305,3.95868e+06
3.31027,4.06598e+06
3.31791,4.22491e+06
3.32318,4.34032e+06
3.33082,4.51113e+06
3.33609,4.63533e+06
3.34373,4.81901e+06
3.349,4.95274e+06
3.35664,5.15039e+06
3.36191,5.29447e+06
3.36955,5.50726e+06
3.37482,5.66259e+06
3.38246,5.89182e+06
3.38773,6.05939e+06
3.39537,6.30648e+06
3.40064,6.48737e+06
3.40828,6.75388e+06
3.41355,6.94929e+06
3.42119,7.23693e+06
3.42647,7.44816e+06
3.4341,7.75883e+06
3.43938,7.98733e+06
3.44701,8.3231e+06
3.45229,8.57046e+06
3.45992,8.93361e+06
3.4652,9.20159e+06
3.47283,9.59464e+06
3.47811,9.88519e+06
3.48574,1.03109e+07
3.49102,1.06262e+07
3.49865,1.10877e+07
3.50393,1.14301e+07
3.51156,1.19308e+07
3.51684,1.23029e+07
3.52447,1.28465e+07
3.52975,1.32513e+07
3.53738,1.38421e+07
3.54266,1.42828e+07
3.55029,1.49254e+07
3.55557,1.54057e+07
3.5632,1.61053e+07
3.56848,1.66292e+07
3.57611,1.73915e+07
3.58139,1.79636e+07
3.58902,1.87951e+07
3.5943,1.94204e+07
3.60193,2.03282e+07
3.60721,2.10124e+07
3.61484,2.20046e+07
3.62012,2.2754e+07
3.62775,2.38395e+07
3.63303,2.46612e+07
3.64066,2.58502e+07
3.64594,2.67523e+07
3.65357,2.80561e+07
3.65885,2.90476e+07
3.66648,3.04789e+07
3.67176,3.15699e+07
3.67939,3.31431e+07
3.68467,3.43452e+07
3.6923,3.60765e+07
3.69758,3.74026e+07
3.70521,3.93104e+07
3.71049,4.07754e+07
3.71813,4.28804e+07
3.7234,4.4501e+07
3.73104,4.68268e+07
3.73631,4.8622e+07
3.74395,5.11955e+07
3.74922,5.3187e+07
3.75686,5.60387e+07
3.76213,5.82515e+07
3.76977,6.14162e+07
3.77504,6.38786e+07
3.78268,6.73964e+07
3.78795,7.0141e+07
3.79559,7.40574e+07
3.80086,7.71217e+07
3.8085,8.14894e+07
3.81377,8.49165e+07
3.82141,8.97959e+07
3.82668,9.36356e+07
3.83432,9.90966e+07
3.83959,1.03407e+08
3.84723,1.0953e+08
3.8525,1.14377e+08
3.86014,1.21256e+08
3.86541,1.26718e+08
3.87305,1.34462e+08
3.87832,1.4063e+08
3.88596,1.49365e+08
3.89123,1.56345e+08
3.89887,1.6622e+08
3.90414,1.74136e+08
3.91178,1.85325e+08
3.91705,1.94323e+08
3.92469,2.07031e+08
3.92996,2.17283e+08
3.9376,2.3175e+08
3.94287,2.43461e+08
3.95051,2.59973e+08
3.95578,2.73385e+08
3.96342,2.9228e+08
3.96869,3.07681e+08
3.97633,3.29365e+08
3.9816,3.471e+08
3.98924,3.72054e+08
3.99451,3.92538e+08
4.00215,4.21342e+08
4.00742,4.45075e+08
4.01506,4.78428e+08
4.02033,5.06014e+08
4.02797,5.44764e+08
4.03324,5.76938e+08
4.04088,6.22116e+08
4.04615,6.59779e+08
4.05379,7.12648e+08
4.05906,7.56903e+08
4.0667,8.19016e+08
4.07197,8.71231e+08
4.07961,9.4451e+08
4.08488,1.00638e+09
4.09252,1.09323e+09
4.09779,1.16689e+09
4.10543,1.2703e+09
4.1107,1.35843e+09
4.11834,1.48221e+09
4.12361,1.58824e+09
4.13125,1.73724e+09
4.13652,1.86553e+09
4.14416,2.04598e+09
4.14943,2.20223e+09
4.15707,2.42224e+09
4.16234,2.61385e+09
4.16998,2.88406e+09
4.17525,3.12088e+09
4.18289,3.45541e+09
4.18816,3.75059e+09
4.1958,4.16845e+09
4.20107,4.53982e+09
4.20871,5.06687e+09
4.21398,5.5389e+09
4.22162,6.21082e+09
4.22689,6.81758e+09
4.23453,7.68423e+09
4.2398,8.47367e+09
4.24744,9.60564e+09
4.25272,1.06461e+10
4.26035,1.21444e+10
4.26563,1.3534e+10
4.27326,1.55445e+10
4.27854,1.74248e+10
4.28617,2.01589e+10
4.29145,2.27333e+10
4.29908,2.64959e+10
4.30436,3.00518e+10
4.31199,3.52756e+10
4.31727,4.01816e+10
4.3249,4.74544e+10
4.33018,5.43473e+10
4.33781,6.43191e+10
4.34309,8.5029e+10
4.35072,1.02417e+11
4.356,8.40452e+10
4.36363,9.81252e+10
4.36891,6.75258e+10
4.37654,5.48758e+10
4.38182,2.23657e+10
4.38945,1.22088e+10
4.39473,8.30799e+09
4.40236,2.99553e+09
4.41,2.38523e+09
4.41,1e-50
4.41527,1e-50
4.42055,1e-50
4.42818,1e-50
4.43346,1e-50
4.44109,1e-50
4.45164,1e-50
4.46691,1e-50
4.47746,1e-50
4.49273,1e-50
4.49801,1e-50
4.50564,1e-50
4.51092,1e-50
4.51855,1e-50
4.52383,1e-50
4.53146,1e-50
4.53674,1e-50
4.54437,1e-50
4.54965,1e-50
4.55729,1e-50
4.56256,1e-50
4.5702,1e-50
4.57547,1e-50
4.58311,1e-50
4.58838,1e-50
4.59602,1e-50
4.60129,1e-50
4.60893,1e-50
4.6142,1e-50
4.62184,1e-50
4.62711,1e-50
4.63475,1e-50
4.64002,1e-50
4.64766,1e-50
4.65293,1e-50
4.66057,1e-50
4.66584,1e-50
4.67348,1e-50
4.67875,1e-50
4.68639,1e-50
4.69166,1e-50
4.6993,1e-50
4.70457,1e-50
4.71221,1e-50
4.71748,1e-50
4.72512,1e-50
4.73039,1e-50
4.73803,1e-50
4.7433,1e-50
4.75094,1e-50
4.75621,1e-50
4.76385,1e-50
4.76912,1e-50
4.77676,1e-50
4.78203,1e-50
4.78967,1e-50
4.79494,1e-50
4.80258,1e-50
4.80785,1e-50
4.81549,1e-50
4.82076,1e-50
4.8284,1e-50
4.83367,1e-50
4.84131,1e-50
4.84658,1e-50
4.85422,1e-50
4.86477,1e-50
4.88004,1e-50
4.89059,1e-50
4.90586,1e-50
4.91113,1e-50
4.91877,1e-50
4.92404,1e-50
4.93168,1e-50
4.94223,1e-50
4.9575,1e-50
4.96277,1e-50
4.97041,1e-50
4.97568,1e-50
4.98332,1e-50
4.99387,1e-50
5.00914,1e-50
5.01969,1e-50
5.03496,1e-50
5.04551,1e-50
5.06078,1e-50
5.07133,1e-50
5.0866,1e-50
5.09715,1e-50
5.11242,1e-50
5.12297,1e-50
5.13824,1e-50
5.14879,1e-50
5.16406,1e-50
5.17461,1e-50
5.18988,1e-50
5.20043,1e-50
5.2157,1e-50
5.22625,1e-50
5.24152,1e-50
5.25207,1e-50
5.26734,1e-50
5.27789,1e-50
5.29316,1e-50
5.30371,1e-50
5.31898,1e-50
5.32953,1e-50
5.3448,1e-50
5.35535,1e-50
5.37063,1e-50
5.38117,1e-50
5.39645,1e-50
5.40699,1e-50
5.42227,1e-50
5.43281,1e-50
5.44809,1e-50
5.45863,1e-50
5.47391,1e-50
5.48445,1e-50
5.49973,1e-50
5.51027,1e-50
5.52555,1e-50
5.53082,1e-50
5.53846,1e-50
5.54109,1e-50
5.54491,1e-50
5.54755,5.89118e-45
5.55137,1.32062e-36
5.55269,7.31076e-34
5.55459,6.81882e-30
5.55591,7.63407e-30
5.55782,8.88741e-30
5.55848,2.43411e-38
5.55944,1e-50
5.55967,1e-50
5.56,1e-50
5.56,1e-50
5.56043,1e-50
5.56105,1e-50
5.56171,1e-50
5.56266,1e-50
5.56332,1e-50
5.56428,1e-50
5.56494,1e-50
5.56589,1e-50
5.56655,1e-50
5.5675,1e-50
5.56816,1e-50
5.56912,1e-50
5.56978,1e-50
5.57073,1e-50
5.57139,1e-50
5.57235,1e-50
5.57301,1e-50
5.57396,1e-50
5.57462,1e-50
5.57557,1e-50
5.57623,1e-50
5.57719,1e-50
5.57785,1e-50
5.5788,1e-50
5.57946,1e-50
5.58042,1e-50
5.58107,1e-50
5.58203,1e-50
5.58269,1e-50
5.58364,1e-50
5.5843,1e-50
5.58526,1e-50
5.58592,1e-50
5.58687,1e-50
5.58753,1e-50
5.58848,1e-50
5.58914,1e-50
5.5901,1e-50
5.59076,1e-50
5.59171,1e-50
5.59237,1e-50
5.59333,1e-50
5.59398,1e-50
5.59494,1e-50
5.5956,1e-50
5.59655,1e-50
5.59721,1e-50
5.59817,1e-50
5.59883,1e-50
5.59978,1e-50
5.60044,1e-50
5.60139,1e-50
5.60205,1e-50
5.60301,1e-50
5.60367,1e-50
5.60462,1e-50
5.60528,1e-50
5.60624,1e-50
5.60689,1e-50
5.60785,1e-50
5.60851,1e-50
5.60946,1e-50
5.60968,1e-50
5.61,1e-50
5.61,1e-50
5.61044,1e-50
5.61108,1e-50
5.61174,1e-50
5.61269,1e-50
5.61401,1e-50
5.61592,1e-50
5.61855,1e-50
5.62237,1e-50
5.62501,1e-50
5.62883,1e-50
5.6341,1e-50
5.64174,1e-50
5.64701,1e-50
5.65465,1e-50
5.6652,1e-50
5.68047,1e-50
5.69102,1e-50
5.70629,1e-50
5.71684,1e-50
5.73211,1e-50
5.74266,1e-50
5.75793,1e-50
5.76848,1e-50
5.78375,1e-50
5.7943,1e-50
5.80957,1e-50
5.82012,1e-50
5.83539,1e-50
5.84594,1e-50
5.86121,1e-50
5.87176,1e-50
5.88703,1e-50
5.89758,1e-50
5.91285,1e-50
5.9234,1e-50
5.93867,1e-50
5.94922,1e-50
5.96449,1e-50
5.97504,1e-50
5.99031,1e-50
6.00086,1e-50
6.01613,1e-50
6.02668,1e-50
6.04195,1e-50
6.0525,1e-50
6.06777,1e-50
6.07832,1e-50
6.09359,1e-50
6.10414,1e-50
6.11941,1e-50
6.12996,1e-50
6.14523,1e-50
6.15578,1e-50
6.17105,1e-50
6.1816,1e-50
6.19688,1e-50
6.20742,1e-50
6.2227,1e-50
6.23324,1e-50
6.24852,1e-50
6.25906,1e-50
6.27434,1e-50
6.28488,1e-50
6.30016,1e-50
6.3107,1e-50
6.32598,1e-50
6.33652,1e-50
6.3518,1e-50
6.36234,1e-50
6.37762,1e-50
6.38816,1e-50
6.40344,1e-50
6.41398,1e-50
6.42926,1e-50
6.43981,1e-50
6.45508,1e-50
6.46563,1e-50
6.4809,1e-50
6.49145,1e-50
6.50672,1e-50
6.51727,1e-50
6.53254,1e-50
6.54309,1e-50
6.55836,1e-50
6.56891,1e-50
6.58418,1e-50
6.59473,1e-50
6.61,1e-50



==> data/v3_images-5/x8_230-5.csv <==
"x","y"
0,4.29763e-07
0.00136274,6.00317e-07
0.00161377,6.31326e-07
0.00297651,1.28337e-06
0.00322754,1.40317e-06
0.00459028,3.14896e-06
0.00484131,3.4699e-06
0.00620405,7.82019e-06
0.00645508,8.6286e-06
0.00781782,1.94208e-05
0.00806885,2.14128e-05
0.00943159,4.83002e-05
0.00968262,5.32479e-05
0.0110454,0.000120147
0.0112964,0.000132468
0.0126591,0.000298887
0.0129102,0.000329542
0.0142729,0.000743511
0.0145239,0.000819768
0.0158867,0.00184952
0.0161377,0.00203921
0.0175004,0.00460072
0.0177515,0.00507257
0.0191142,0.0114443
0.0193652,0.0126181
0.020728,0.0284679
0.020979,0.0313875
0.0223417,0.0708139
0.0225928,0.0780767
0.0239555,0.17615
0.0242065,0.194216
0.0255693,0.438174
0.0258203,0.483113
0.0271831,1.08996
0.0274341,1.20175
0.0287968,2.71128
0.0290479,2.98935
0.0304106,6.74436
0.0306616,7.43607
0.0320244,16.7768
0.0322754,18.4975
0.0336381,41.7338
0.0338892,46.0142
0.0352519,103.822
0.0355029,114.47
0.0368657,258.309
0.0371167,284.806
0.0384794,642.872
0.0387305,708.832
0.0400932,1601.17
0.0403442,1765.55
0.041707,3995.48
0.041958,4406.26
0.0433207,10017
0.0435718,11050.5
0.0449345,25407.7
0.0451855,28052.4
0.0465483,66335.6
0.0467993,73387.8
0.0481621,184343
0.0484131,204782
0.0497531,289198
0.05,304748
0.05,745320
0.0500227,695583
0.0513896,586120
0.0516406,567643
0.0543661,418848
0.0548682,391438
0.0575936,159210
0.0580957,116431
0.0635467,29263.3
0.0645508,13206
0.0754527,2345.08
0.0774609,344.234
0.0992648,56.5193
0.103281,3.50044
0.125085,0.559974
0.129102,0.0179724
0.150905,0.00287506
0.154922,9.22481e-05
0.176726,1.4734e-05
0.180742,4.46188e-07
0.202546,9.19258e-08
0.206563,2.66512e-08
0.228366,2.85404e-08
0.232383,2.88988e-08
0.254187,2.88605e-08
0.258203,2.88602e-08
0.280007,2.88119e-08
0.284023,2.88097e-08
0.305827,2.87613e-08
0.309844,2.8759e-08
0.331648,2.87104e-08
0.335664,2.87081e-08
0.357468,2.86593e-08
0.361484,2.8657e-08
0.383288,2.86081e-08
0.387305,2.86056e-08
0.409109,2.85566e-08
0.413125,2.85541e-08
0.434929,2.85049e-08
0.438945,2.85024e-08
0.460749,2.8453e-08
0.464766,2.84504e-08
0.486569,2.84008e-08
0.490586,2.83982e-08
0.51239,2.83484e-08
0.516406,2.83457e-08
0.53821,2.82958e-08
0.542227,2.82931e-08
0.56403,2.82429e-08
0.568047,2.82401e-08
0.589851,2.81898e-08
0.593867,2.8187e-08
0.615671,2.81364e-08
0.619688,2.81335e-08
0.641491,2.80828e-08
0.645508,2.80799e-08
0.667312,2.80305e-08
0.671328,2.80279e-08
0.693132,2.82752e-08
0.697148,2.8328e-08
0.718952,8.8621e-08
0.722969,9.9769e-08
0.744773,1.20179e-05
0.748789,1.42135e-05
0.770593,0.00233556
0.774609,0.00276319
0.796413,0.454886
0.80043,0.538176
0.822234,44.7847
0.82625,52.9355
0.837152,1751.15
0.83916,2064.14
0.844611,20080.3
0.845615,23401.1
0.848341,75287.2
0.848843,84850.3
0.84982,147035
0.85,191344
0.85,158495
0.850386,183840
0.850457,182445
0.851819,174406
0.85207,172923
0.853433,162201
0.853684,160228
0.855047,151415
0.855298,149793
0.856661,142379
0.856912,141015
0.858274,134671
0.858525,133503
0.859888,127999
0.860139,126986
0.861502,122158
0.861753,121269
0.863116,116993
0.863367,116206
0.864729,112388
0.86498,111685
0.866343,108249
0.866594,107616
0.867957,104503
0.868208,103929
0.869571,101087
0.869822,100563
0.871185,97950.5
0.871436,97469.3
0.872798,95050.2
0.873049,94604.6
0.874412,92348.1
0.874663,91932.4
0.876026,89810.8
0.876277,89420
0.87764,87408.1
0.877891,87037.5
0.879253,85112.1
0.879504,84757.4
0.880867,82899
0.881118,82556.6
0.882481,80750
0.882732,80417.2
0.884095,78642.1
0.884346,78315.1
0.885708,76544.1
0.885959,76217.9
0.887322,74419.6
0.887573,74088.3
0.888936,72224.9
0.889187,71881.6
0.89055,69904.6
0.890801,69540.4
0.892164,67383.3
0.892415,66985.9
0.893777,64552.4
0.894028,64104.1
0.895391,61245.7
0.895642,60719.1
0.897005,57191.9
0.897256,56541.9
0.898619,52708
0.89887,52002.3
0.899824,49340
0.9,44788.1
0.9,48850.6
0.900408,38750.9
0.900483,37637.5
0.903209,30036.6
0.903711,28635.2
0.909162,22305
0.910166,21138.1
0.915617,14847.7
0.916621,13688.4
0.927523,9097.64
0.929531,8251.75
0.951335,5687.87
0.955352,5215.49
0.977155,3029.98
0.981172,2627.34
1.02478,1661.94
1.03281,1484.13
1.07642,866.082
1.08445,752.12
1.12806,454.461
1.13609,399.58
1.1797,245.604
1.18773,217.217
1.23134,134.708
1.23938,119.497
1.28298,74.4617
1.29102,66.1593
1.33462,41.3333
1.34266,36.7566
1.38626,22.9962
1.3943,20.4594
1.4379,12.8089
1.44594,11.3985
1.48955,7.13665
1.49758,6.35098
1.54119,3.97252
1.54922,3.53405
1.59283,2.20217
1.60086,1.95664
1.64447,1.20374
1.6525,1.06495
1.69611,0.62704
1.70414,0.546317
1.74775,0.269958
1.75578,0.219022
1.79939,0.0608093
1.80742,0.0315776
1.85103,0.252539
1.85906,0.29324
1.90267,0.600938
1.9107,0.6576
1.95431,1.15982
1.96234,1.25229
2.00595,2.12503
2.01398,2.28572
2.05759,3.83509
2.06562,4.12035
2.10923,6.89053
2.11727,7.40054
2.16087,12.367
2.16891,13.2813
2.21251,22.2008
2.22055,23.8429
2.26415,39.8961
2.27219,42.8515
2.3158,71.847
2.32383,77.185
2.36744,129.891
2.37547,139.594
2.41908,236.523
2.42711,254.367
2.47072,436.541
2.47875,470.076
2.52236,827.196
2.53039,892.932
2.574,1656.88
2.58203,1797.48
2.62564,3066.32
2.63367,3299.96
2.65548,5636.42
2.65949,6067.15
2.67039,9304.17
2.6724,9900.68
2.6833,13163.2
2.68531,13764.4
2.69076,18783.8
2.69177,19708.9
2.69449,25147.5
2.695,26150.1
2.69772,30298.9
2.69822,31063.7
2.69959,35001.4
2.69984,35727.4
2.69997,38182.6
2.7,38635.3
2.7,41711.8
2.70122,43493.4
2.70145,43822.6
2.70281,46669.1
2.70306,47195.1
2.70443,49360.5
2.70468,49760.6
2.70604,51391.1
2.70629,51692.6
2.70765,52972.5
2.70791,53209.3
2.70927,54249
2.70952,54441.5
2.71088,55310.2
2.71113,55471.1
2.7125,56213.9
2.71275,56351.6
2.71411,56999
2.71436,57119.1
2.71572,57692.3
2.71597,57798.6
2.71734,58312.6
2.71759,58408
2.71895,58873.7
2.7192,58960.2
2.72056,59384.7
2.72082,59463.6
2.72218,59852.3
2.72243,59924.5
2.72379,60282.4
2.72404,60348.9
2.72541,60680.4
2.72566,60742
2.72702,61050.9
2.72727,61108.3
2.72863,61397.7
2.72888,61451.5
2.73025,61724.3
2.7305,61774.9
2.73186,62033.6
2.73211,62081.6
2.73347,62328.4
2.73373,62374.2
2.73509,62611.4
2.73534,62655.4
2.7367,62884.9
2.73695,62927.4
2.73832,63151
2.73857,63192.4
2.73993,63411.7
2.74018,63452.3
2.74154,63668.7
2.74179,63708.7
2.74316,63923.3
2.74341,63963
2.74477,64176.9
2.74502,64216.5
2.74638,64430.4
2.74664,64469.9
2.748,64684.4
2.74825,64724.1
2.74961,64842.3
2.74986,64863.5
2.74998,64990.7
2.75,63940.4
2.75,65006
2.75125,62946.1
2.75148,62762.9
2.75284,59864.5
2.75309,59330.6
2.75582,54363.6
2.75632,53448.7
2.76177,47515.3
2.76277,46422.6
2.76822,38621.2
2.76923,37185.4
2.77468,29711.7
2.77568,28339.4
2.78113,21527.2
2.78214,20284
2.78759,14454.9
2.78859,13406
2.79404,8662.88
2.79505,7834.61
2.8005,3967.73
2.8015,3331.15
2.80695,1454.06
2.80796,938.284
2.81341,4508.72
2.81441,4683.76
2.81987,8908.25
2.82087,9457.26
2.82632,14691.1
2.82732,15389.4
2.83278,21699
2.83378,22605.3
2.83923,29765.1
2.84023,30889
2.84569,38546.2
2.84669,39843.9
2.85214,47714.1
2.85314,49115.9
2.8586,57052.2
2.8596,58499.8
2.86505,66450.8
2.86605,67913.2
2.87151,75866.3
2.87251,77332.2
2.87796,85285.1
2.87896,86751.7
2.88442,94704.1
2.88542,96171
2.89087,104123
2.89188,105590
2.89733,113541
2.89833,115008
2.90378,122959
2.90479,124426
2.91024,132377
2.91124,133844
2.91669,141794
2.9177,143261
2.92315,151211
2.92415,152678
2.9296,160627
2.93061,162095
2.93606,170044
2.93706,171511
2.94251,179459
2.94352,180927
2.94897,188875
2.94997,190343
2.95542,196514
2.95643,197655
2.95944,201626
2.96,202360
2.96,205013
2.96243,205086
2.96288,205102
2.96833,205287
2.96934,205326
2.98024,205543
2.98225,205591
2.99315,205883
2.99516,205948
3.00606,206238
3.00807,206302
3.01897,206591
3.02098,206656
3.03188,206943
3.03389,207008
3.04479,207293
3.0468,207359
3.0577,207642
3.05971,207709
3.07061,207990
3.07262,208057
3.08352,208337
3.08553,208405
3.09643,208683
3.09844,208750
3.10934,209027
3.11135,209095
3.12225,209370
3.12426,209439
3.13516,209712
3.13717,209781
3.14807,210053
3.15008,210123
3.16098,210393
3.16299,210463
3.17389,210732
3.1759,210802
3.1868,211070
3.18881,211141
3.19971,211406
3.20172,211478
3.21262,211742
3.21463,211814
3.22553,212077
3.22754,212150
3.23844,212411
3.24045,212484
3.25135,212744
3.25336,212818
3.26426,213077
3.26627,213151
3.27717,213408
3.27918,213483
3.29008,213739
3.29209,213814
3.30299,214069
3.305,214144
3.3159,214398
3.31791,214474
3.32881,214727
3.33082,214803
3.34172,215055
3.34373,215132
3.35463,215383
3.35664,215460
3.36754,215710
3.36955,215788
3.38045,216036
3.38246,216115
3.39336,216362
3.39537,216441
3.40627,216688
3.40828,216767
3.41918,217013
3.42119,217093
3.43209,217338
3.4341,217419
3.445,217663
3.44701,217744
3.45791,217988
3.45992,218069
3.47082,218312
3.47283,218394
3.48373,218636
3.48574,218719
3.49664,218960
3.49865,219043
3.50955,219284
3.51156,219368
3.52246,219609
3.52447,219692
3.53537,219933
3.53738,220017
3.54828,220257
3.55029,220342
3.56119,220581
3.5632,220667
3.57411,220906
3.57611,220992
3.58702,221231
3.58902,221317
3.59993,221556
3.60193,221643
3.61284,221882
3.61484,221969
3.62575,222208
3.62775,222296
3.63866,222534
3.64066,222623
3.65157,222861
3.65357,222950
3.66448,223189
3.66648,223278
3.67739,223517
3.67939,223607
3.6903,223846
3.6923,223936
3.70321,224175
3.70521,224266
3.71612,224506
3.71813,224597
3.72903,224837
3.73104,224928
3.74194,225169
3.74395,225261
3.75485,225472
3.75686,225564
3.76776,225864
3.76977,225957
3.78067,226176
3.78268,226269
3.79358,226506
3.79559,226600
3.80649,226844
3.8085,226938
3.8194,227154
3.82141,227249
3.83231,227510
3.83432,227605
3.84522,227862
3.84723,227957
3.85813,228204
3.86014,228300
3.87104,228547
3.87305,228643
3.88395,228892
3.88596,228988
3.89686,229238
3.89887,229335
3.90977,229585
3.91178,229682
3.92268,229934
3.92469,230031
3.93559,230285
3.9376,230382
3.9485,230637
3.95051,230734
3.96141,230990
3.96342,231088
3.97432,231345
3.97633,231443
3.98723,231701
3.98924,231799
4.00014,232060
4.00215,232158
4.01305,232419
4.01506,232517
4.02596,232781
4.02797,232878
4.03887,233143
4.04088,233241
4.05178,233508
4.05379,233605
4.06469,233874
4.0667,233971
4.0776,234241
4.07961,234338
4.09051,234610
4.09252,234707
4.10342,234981
4.10543,235077
4.11633,235353
4.11834,235448
4.12924,235726
4.13125,235821
4.14215,236101
4.14416,236195
4.15506,236477
4.15707,236570
4.16797,236854
4.16998,236947
4.18088,237224
4.18289,237315
4.19379,237603
4.1958,237693
4.2067,237992
4.20871,238081
4.21961,238367
4.22162,238455
4.23252,238748
4.23453,238834
4.24543,239138
4.24744,239222
4.25834,239521
4.26035,239603
4.27125,239904
4.27326,239984
4.28416,240287
4.28617,240365
4.29707,240670
4.29908,240745
4.30998,241053
4.31199,241125
4.32289,241436
4.3249,241505
4.3358,241817
4.33781,241884
4.34871,242156
4.35072,242211
4.35856,242372
4.36,242402
4.36,203930
4.36307,57022.4
4.36363,35404.1
4.36564,27843
4.38744,4480.42
4.38945,2906.75
4.39146,2805.09
4.41327,56.6618
4.41527,50.1147
4.41728,49.6933
4.43909,0.910043
4.44109,0.882862
4.4431,0.881117
4.46491,0.0157506
4.46691,0.0156356
4.46892,0.0156284
4.49073,0.000277878
4.49273,0.000277253
4.49474,0.000277226
4.51655,4.92559e-06
4.51855,4.91779e-06
4.52056,4.91765e-06
4.54237,8.73792e-08
4.54437,8.72434e-08
4.54638,8.72415e-08
4.56819,1.55935e-09
4.5702,1.55681e-09
4.5722,1.5569e-09
4.59401,4.48473e-11
4.59602,4.4678e-11
4.59802,4.47973e-11
4.61983,2.75427e-11
4.62184,2.74163e-11
4.62384,2.75343e-11
4.64565,2.75339e-11
4.64766,2.74093e-11
4.64966,2.75254e-11
4.67147,2.7707e-11
4.67348,2.75836e-11
4.67548,2.76976e-11
4.69729,2.78965e-11
4.6993,2.77745e-11
4.70131,2.78864e-11
4.72311,2.80987e-11
4.72512,2.79781e-11
4.72713,2.80878e-11
4.74893,2.83127e-11
4.75094,2.81935e-11
4.75295,2.83009e-11
4.77475,2.85377e-11
4.77676,2.842e-11
4.77877,2.85251e-11
4.80057,2.87728e-11
4.80258,2.86567e-11
4.80459,2.87594e-11
4.82639,2.90173e-11
4.8284,2.89027e-11
4.83041,2.90031e-11
4.85221,2.92703e-11
4.85422,2.91574e-11
4.85623,2.92213e-11
4.87803,2.94969e-11
4.88004,2.94893e-11
4.88205,2.94818e-11
4.90385,2.97649e-11
4.90586,2.9757e-11
4.90787,2.97819e-11
4.92967,3.00718e-11
4.93168,2.99642e-11
4.93369,3.00224e-11
4.95549,3.03183e-11
4.9575,3.03096e-11
4.95951,3.03325e-11
4.98131,3.19281e-11
4.98332,3.19027e-11
5.00512,3.09804e-11
5.00914,3.09391e-11
5.03094,3.12485e-11
5.03496,3.12292e-11
5.05676,3.15412e-11
5.06078,3.15213e-11
5.08259,3.18352e-11
5.0866,3.18147e-11
5.10841,3.21298e-11
5.11242,3.21087e-11
5.13423,3.24244e-11
5.13824,3.24027e-11
5.16005,3.27183e-11
5.16406,3.26961e-11
5.18587,3.3011e-11
5.18988,3.29883e-11
5.21169,3.3302e-11
5.2157,3.32787e-11
5.23751,3.35906e-11
5.24152,3.35669e-11
5.26333,3.38762e-11
5.26734,3.38521e-11
5.28915,3.41493e-11
5.29316,3.41239e-11
5.31497,3.38968e-11
5.31898,3.38194e-11
5.34079,1.82878e-11
5.3448,2.22559e-11
5.36661,1.94412e-09
5.37063,2.29976e-09
5.39243,1.11269e-07
5.39645,1.3133e-07
5.41825,6.27423e-06
5.42227,7.40513e-06
5.44407,0.000353698
5.44809,0.00041745
5.46989,0.0199389
5.47391,0.0235328
5.49571,1.12401
5.49973,1.32661
5.52153,32.8811
5.52555,38.6901
5.53645,433.024
5.53846,505.658
5.54391,3360.7
5.54491,3886.62
5.55036,11760
5.55137,13210.4
5.55409,39465.6
5.55459,44302.1
5.55732,76615.2
5.55782,82567.6
5.55919,126618
5.55944,134733
5.55991,161042
5.56,148752
5.56,165888
5.56089,121829
5.56105,116870
5.56241,83324.9
5.56266,77145.5
5.56403,51473.7
5.56428,46744.7
5.56564,31270.7
5.56589,28420.2
5.56725,19043.1
5.5675,17315.7
5.56887,11614.4
5.56912,10564.1
5.57048,7090.85
5.57073,6451.04
5.5721,4332.84
5.57235,3942.65
5.57371,2650.59
5.57396,2412.57
5.57532,1625.27
5.57557,1480.24
5.57694,1002.35
5.57719,914.319
5.57855,627.433
5.5788,574.585
5.58016,407.69
5.58042,376.946
5.58178,288.751
5.58203,272.504
5.58339,241.194
5.58364,235.427
5.58501,253.256
5.58526,256.541
5.58662,327.91
5.58687,341.057
5.58823,483.595
5.58848,509.852
5.58985,758.759
5.5901,804.61
5.59146,1221.33
5.59171,1298.09
5.59307,1985.4
5.59333,2112.01
5.59469,3239.23
5.59494,3446.87
5.5963,5291.04
5.59655,5630.76
5.59792,8643.58
5.59817,9198.57
5.59953,14113.6
5.59978,15019
5.60114,23021.4
5.60139,24495.6
5.60276,37483.8
5.60301,39876.3
5.60437,60847.3
5.60462,64710.4
5.60598,98274.9
5.60624,104458
5.6076,157369
5.60785,167115
5.60921,215656
5.60946,224598
5.60992,273440
5.61,282437
5.61,144728
5.61091,127699
5.61108,124562
5.61244,91040.4
5.61269,84865.4
5.61542,52730.5
5.61592,46811
5.62137,29069.8
5.62237,25801.6
5.62782,12499.1
5.62883,10048.6
5.63973,5254.31
5.64174,4371.16
5.65264,1579.78
5.65465,1065.56
5.67645,385.225
5.68047,259.884
5.70227,74.9618
5.70629,40.8816
5.72809,11.8073
5.73211,6.44911
5.75391,1.863
5.75793,1.01781
5.77973,0.29403
5.78375,0.160642
5.80555,0.0464076
5.80957,0.0253548
5.83137,0.0073247
5.83539,0.00400185
5.85719,0.00115609
5.86121,0.000631629
5.88301,0.00018247
5.88703,9.96926e-05
5.90884,2.88e-05
5.91285,1.57349e-05
5.93466,4.54563e-06
5.93867,2.48351e-06
5.96048,7.17456e-07
5.96449,3.91982e-07
5.9863,1.13239e-07
5.99031,6.18682e-08
6.01212,1.7873e-08
6.01613,9.76491e-09
6.03794,2.82097e-09
6.04195,1.54124e-09
6.06376,4.45245e-10
6.06777,2.4326e-10
6.08958,7.02749e-11
6.09359,3.83947e-11
6.1154,1.10918e-11
6.11941,6.06e-12
6.14122,1.75066e-12
6.14523,9.56475e-13
6.16704,2.76314e-13
6.17105,1.50964e-13
6.19286,4.36119e-14
6.19688,2.38273e-14
6.21868,6.88344e-15
6.2227,3.76077e-15
6.2445,1.08644e-15
6.24852,5.93578e-16
6.27032,1.71478e-16
6.27434,9.36869e-17
6.29614,2.7065e-17
6.30016,1.4787e-17
6.32196,4.27179e-18
6.32598,2.33389e-18
6.34778,6.74234e-19
6.3518,3.68368e-19
6.3736,1.06417e-19
6.37762,5.81411e-20
6.39942,1.67963e-20
6.40344,9.17665e-21
6.42524,2.65103e-21
6.42926,1.44839e-21
6.45106,4.18423e-22
6.45508,2.28605e-22
6.47688,6.60414e-23
6.4809,3.60817e-23
6.5027,1.04237e-23
6.50672,5.695e-24
6.52852,1.64522e-24
6.53254,8.98883e-25
6.55434,2.59503e-25
6.55836,1.41688e-25
6.58016,4.05086e-26
6.58418,2.18426e-26
6.60598,7.7762e-27
6.61,5.1834e-27

"x","y"
0,1e-50
0.00136274,1e-50
0.00161377,1e-50
0.00297651,1e-50
0.00322754,1e-50
0.00459028,1e-50
0.00484131,1e-50
0.00620405,1e-50
0.00645508,1e-50
0.00781782,1e-50
0.00806885,1e-50
0.00943159,1e-50
0.00968262,1e-50
0.0110454,1e-50
0.0112964,1e-50
0.0126591,1e-50
0.0129102,1e-50
0.0142729,1e-50
0.0145239,1e-50
0.0158867,1e-50
0.0161377,1e-50
0.0175004,1e-50
0.0177515,1e-50
0.0191142,1e-50
0.0193652,1e-50
0.020728,1e-50
0.020979,1e-50
0.0223417,1e-50
0.0225928,1e-50
0.0239555,1e-50
0.0242065,1e-50
0.0255693,1e-50
0.0258203,1e-50
0.0271831,1e-50
0.0274341,1e-50
0.0287968,1e-50
0.0290479,1e-50
0.0304106,1e-50
0.0306616,1e-50
0.0320244,1e-50
0.0322754,1e-50
0.0336381,1e-50
0.0338892,1e-50
0.0352519,1e-50
0.0355029,1e-50
0.0368657,1e-50
0.0371167,1e-50
0.0384794,1e-50
0.0387305,1e-50
0.0400932,1e-50
0.0403442,1e-50
0.041707,1e-50
0.041958,1e-50
0.0433207,1e-50
0.0435718,1e-50
0.0449345,1e-50
0.0451855,1e-50
0.0465483,1e-50
0.0467993,1e-50
0.0481621,1e-50
0.0484131,1e-50
0.0497531,1e-50
0.05,1e-50
0.05,2.67116e+18
0.0500227,8.37305e+16
0.0513896,4.16977e+14
0.0516406,1.76583e+14
0.0543661,1.13722e+10
0.0548682,1.9223e+09
0.0575936,1.66704e-41
0.0580957,1e-50
0.0635467,1e-50
0.0645508,1e-50
0.0754527,1e-50
0.0774609,1e-50
0.0992648,1e-50
0.103281,1e-50
0.125085,1e-50
0.129102,1e-50
0.150905,1e-50
0.154922,1e-50
0.176726,1e-50
0.180742,1e-50
0.202546,1e-50
0.206563,1e-50
0.228366,1e-50
0.232383,1e-50
0.254187,1e-50
0.258203,1e-50
0.280007,1e-50
0.284023,1e-50
0.305827,1e-50
0.309844,1e-50
0.331648,1e-50
0.335664,1e-50
0.357468,1e-50
0.361484,1e-50
0.383288,1e-50
0.387305,1e-50
0.409109,1e-50
0.413125,1e-50
0.434929,1e-50
0.438945,1e-50
0.460749,1e-50
0.464766,1e-50
0.486569,1e-50
0.490586,1e-50
0.51239,1e-50
0.516406,1e-50
0.53821,1e-50
0.542227,1e-50
0.56403,1e-50
0.568047,1e-50
0.589851,1e-50
0.593867,1e-50
0.615671,1e-50
0.619688,1e-50
0.641491,1e-50
0.645508,1e-50
0.667312,1e-50
0.671328,1e-50
0.693132,1e-50
0.697148,1e-50
0.718952,1e-50
0.722969,1e-50
0.744773,1e-50
0.748789,1e-50
0.770593,1e-50
0.774609,1e-50
0.796413,1e-50
0.80043,1e-50
0.822234,1e-50
0.82625,1e-50
0.837152,1e-50
0.83916,1e-50
0.844611,2.84697e-11
0.845615,0.000528098
0.848341,0.00103507
0.848843,0.00117172
0.84982,2.09983e-43
0.85,1e-50
0.85,1e-50
0.850386,1e-50
0.850457,1e-50
0.851819,1e-50
0.85207,1e-50
0.853433,1e-50
0.853684,1e-50
0.855047,1e-50
0.855298,1e-50
0.856661,1e-50
0.856912,1e-50
0.858274,1e-50
0.858525,1e-50
0.859888,1e-50
0.860139,1e-50
0.861502,1e-50
0.861753,1e-50
0.863116,1e-50
0.863367,1e-50
0.864729,1e-50
0.86498,1e-50
0.866343,1e-50
0.866594,1e-50
0.867957,1e-50
0.868208,1e-50
0.869571,1e-50
0.869822,1e-50
0.871185,1e-50
0.871436,1e-50
0.872798,1e-50
0.873049,1e-50
0.874412,1e-50
0.874663,1e-50
0.876026,1e-50
0.876277,1e-50
0.87764,1e-50
0.877891,1e-50
0.879253,1e-50
0.879504,1e-50
0.880867,1e-50
0.881118,1e-50
0.882481,1e-50
0.882732,1e-50
0.884095,1e-50
0.884346,1e-50
0.885708,1e-50
0.885959,1e-50
0.887322,1e-50
0.887573,1e-50
0.888936,1e-50
0.889187,1e-50
0.89055,1e-50
0.890801,1e-50
0.892164,1e-50
0.892415,1e-50
0.893777,1e-50
0.894028,1e-50
0.895391,1e-50
0.895642,1e-50
0.897005,1e-50
0.897256,1e-50
0.898619,1e-50
0.89887,1e-50
0.899824,1e-50
0.9,1e-50
0.9,1e-50
0.900408,1e-50
0.900483,1e-50
0.903209,1e-50
0.903711,1e-50
0.909162,1e-50
0.910166,1e-50
0.915617,1e-50
0.916621,1e-50
0.927523,1e-50
0.929531,1e-50
0.951335,1e-50
0.955352,1e-50
0.977155,1e-50
0.981172,1e-50
1.02478,1e-50
1.03281,1e-50
1.07642,1e-50
1.08445,1e-50
1.12806,1e-50
1.13609,1e-50
1.1797,1e-50
1.18773,1e-50
1.23134,1e-50
1.23938,1e-50
1.28298,1e-50
1.29102,1e-50
1.33462,1e-50
1.34266,1e-50
1.38626,1e-50
1.3943,1e-50
1.4379,1e-50
1.44594,1e-50
1.48955,1e-50
1.49758,1e-50
1.54119,1e-50
1.54922,1e-50
1.59283,1e-50
1.60086,1e-50
1.64447,1e-50
1.6525,1e-50
1.69611,1e-50
1.70414,1e-50
1.74775,1e-50
1.75578,1e-50
1.79939,1e-50
1.80742,1e-50
1.85103,1e-50
1.85906,1e-50
1.90267,1e-50
1.9107,1e-50
1.95431,1e-50
1.96234,1e-50
2.00595,1e-50
2.01398,1e-50
2.05759,1e-50
2.06562,1e-50
2.10923,1e-50
2.11727,1e-50
2.16087,1e-50
2.16891,1e-50
2.21251,1e-50
2.22055,1e-50
2.26415,1e-50
2.27219,1e-50
2.3158,1e-50
2.32383,1e-50
2.36744,1e-50
2.37547,1e-50
2.41908,1e-50
2.42711,1e-50
2.47072,1e-50
2.47875,1e-50
2.52236,1e-50
2.53039,1e-50
2.574,1e-50
2.58203,1e-50
2.62564,1e-50
2.63367,1e-50
2.65548,1e-50
2.65949,1e-50
2.67039,1e-50
2.6724,1e-50
2.6833,1e-50
2.68531,1e-50
2.69076,1e-50
2.69177,1e-50
2.69449,1e-50
2.695,1e-50
2.69772,1e-50
2.69822,1e-50
2.69959,1e-50
2.69984,1e-50
2.69997,1e-50
2.7,1e-50
2.7,1e-50
2.70122,1e-50
2.70145,1e-50
2.70281,1e-50
2.70306,1e-50
2.70443,1e-50
2.70468,1e-50
2.70604,1e-50
2.70629,1e-50
2.70765,1e-50
2.70791,1e-50
2.70927,1e-50
2.70952,1e-50
2.71088,1e-50
2.71113,1e-50
2.7125,1e-50
2.71275,1e-50
2.71411,1e-50
2.71436,1e-50
2.71572,1e-50
2.71597,1e-50
2.71734,1e-50
2.71759,1e-50
2.71895,1e-50
2.7192,1e-50
2.72056,1e-50
2.72082,1e-50
2.72218,1e-50
2.72243,1e-50
2.72379,1e-50
2.72404,1e-50
2.72541,1e-50
2.72566,1e-50
2.72702,1e-50
2.72727,1e-50
2.72863,1e-50
2.72888,1e-50
2.73025,1e-50
2.7305,1e-50
2.73186,1e-50
2.73211,1e-50
2.73347,1e-50
2.73373,1e-50
2.73509,1e-50
2.73534,1e-50
2.7367,1e-50
2.73695,1e-50
2.73832,1e-50
2.73857,1e-50
2.73993,1e-50
2.74018,1e-50
2.74154,1e-50
2.74179,1e-50
2.74316,1e-50
2.74341,1e-50
2.74477,1e-50
2.74502,1e-50
2.74638,1e-50
2.74664,1e-50
2.748,1e-50
2.74825,1e-50
2.74961,1e-50
2.74986,1e-50
2.74998,1e-50
2.75,1e-50
2.75,1e-50
2.75125,1e-50
2.75148,1e-50
2.75284,1e-50
2.75309,1e-50
2.75582,1e-50
2.75632,1e-50
2.76177,1e-50
2.76277,1e-50
2.76822,1e-50
2.76923,1e-50
2.77468,1e-50
2.77568,1e-50
2.78113,1e-50
2.78214,1e-50
2.78759,1e-50
2.78859,1e-50
2.79404,1e-50
2.79505,1e-50
2.8005,1e-50
2.8015,1e-50
2.80695,1e-50
2.80796,1e-50
2.81341,1e-50
2.81441,1e-50
2.81987,1e-50
2.82087,1e-50
2.82632,1e-50
2.82732,1e-50
2.83278,1e-50
2.83378,1e-50
2.83923,1e-50
2.84023,1e-50
2.84569,1e-50
2.84669,1e-50
2.85214,1e-50
2.85314,1e-50
2.8586,1e-50
2.8596,1e-50
2.86505,1e-50
2.86605,1e-50
2.87151,1e-50
2.87251,1e-50
2.87796,1e-50
2.87896,1e-50
2.88442,1e-50
2.88542,1e-50
2.89087,1e-50
2.89188,1e-50
2.89733,1e-50
2.89833,1e-50
2.90378,5.25201e-07
2.90479,5.252e-07
2.91024,4.54307e-07
2.91124,4.54307e-07
2.91669,2.53675e-06
2.9177,75.3179
2.92315,328.795
2.92415,1657.81
2.9296,4249.03
2.93061,4911.58
2.93606,13728.5
2.93706,18879.6
2.94251,47923.7
2.94352,53461
2.94897,127507
2.94997,155554
2.95542,236903
2.95643,268285
2.95944,187003
2.96,199842
2.96,317.599
2.96243,388067
2.96288,1.85532e+06
2.96833,961097
2.96934,909823
2.98024,634835
2.98225,564537
2.99315,599319
2.99516,610315
3.00606,635758
3.00807,641120
3.01897,669014
3.02098,675267
3.03188,704501
3.03389,711067
3.04479,741756
3.0468,748699
3.0577,780890
3.05971,788221
3.07061,821984
3.07262,829723
3.08352,865139
3.08553,873305
3.09643,910467
3.09844,919081
3.10934,958087
3.11135,967174
3.12225,1.00813e+06
3.12426,1.01771e+06
3.13516,1.06073e+06
3.13717,1.07084e+06
3.14807,1.11603e+06
3.15008,1.12669e+06
3.16098,1.1742e+06
3.16299,1.18544e+06
3.17389,1.23538e+06
3.1759,1.24723e+06
3.1868,1.29975e+06
3.18881,1.31225e+06
3.19971,1.36749e+06
3.20172,1.38068e+06
3.21262,1.43879e+06
3.21463,1.45271e+06
3.22553,1.51386e+06
3.22754,1.52854e+06
3.23844,1.59289e+06
3.24045,1.60838e+06
3.25135,1.67612e+06
3.25336,1.69247e+06
3.26426,1.76378e+06
3.26627,1.78103e+06
3.27717,1.85611e+06
3.27918,1.87433e+06
3.29008,1.95339e+06
3.29209,1.97262e+06
3.30299,2.05588e+06
3.305,2.0762e+06
3.3159,2.16389e+06
3.31791,2.18535e+06
3.32881,2.27773e+06
3.33082,2.3004e+06
3.34172,2.39773e+06
3.34373,2.42169e+06
3.35463,2.52425e+06
3.35664,2.54957e+06
3.36754,2.65766e+06
3.36955,2.68444e+06
3.38045,2.79838e+06
3.38246,2.8267e+06
3.39336,2.94683e+06
3.39537,2.97679e+06
3.40627,3.10347e+06
3.40828,3.13518e+06
3.41918,3.26881e+06
3.42119,3.30237e+06
3.43209,3.44337e+06
3.4341,3.47891e+06
3.445,3.62773e+06
3.44701,3.66537e+06
3.45791,3.82249e+06
3.45992,3.86237e+06
3.47082,4.02832e+06
3.47283,4.07059e+06
3.48373,4.24593e+06
3.48574,4.29075e+06
3.49664,4.47607e+06
3.49865,4.52361e+06
3.50955,4.71959e+06
3.51156,4.77003e+06
3.52246,4.97735e+06
3.52447,5.03089e+06
3.53537,5.25032e+06
3.53738,5.30718e+06
3.54828,5.53954e+06
3.55029,5.59994e+06
3.56119,5.84612e+06
3.5632,5.91031e+06
3.57411,6.17126e+06
3.57611,6.2395e+06
3.58702,6.51627e+06
3.58902,6.58886e+06
3.59993,6.88256e+06
3.60193,6.9598e+06
3.61284,7.27165e+06
3.61484,7.35388e+06
3.62575,7.68519e+06
3.62775,7.77276e+06
3.63866,8.12497e+06
3.64066,8.21827e+06
3.65157,8.5929e+06
3.65357,8.69235e+06
3.66448,9.09109e+06
3.66648,9.19715e+06
3.67739,9.6218e+06
3.67939,9.73495e+06
3.6903,1.01875e+07
3.6923,1.03082e+07
3.70321,1.07908e+07
3.70521,1.09198e+07
3.71612,1.14346e+07
3.71813,1.15723e+07
3.72903,1.21227e+07
3.73104,1.22699e+07
3.74194,1.28491e+07
3.74395,1.30065e+07
3.75485,1.34878e+07
3.75686,1.36541e+07
3.76776,1.46363e+07
3.76977,1.48185e+07
3.78067,1.52637e+07
3.78268,1.54552e+07
3.79358,1.63447e+07
3.79559,1.65513e+07
3.80649,1.7374e+07
3.8085,1.75955e+07
3.8194,1.85133e+07
3.82141,1.8751e+07
3.83231,1.9642e+07
3.83432,1.98962e+07
3.84522,2.09417e+07
3.84723,2.12148e+07
3.85813,2.23101e+07
3.86014,2.26032e+07
3.87104,2.37805e+07
3.87305,2.40953e+07
3.88395,2.53615e+07
3.88596,2.56996e+07
3.89686,2.70624e+07
3.89887,2.74258e+07
3.90977,2.88932e+07
3.91178,2.92838e+07
3.92268,3.08647e+07
3.92469,3.1285e+07
3.93559,3.29891e+07
3.9376,3.34413e+07
3.9485,3.5279e+07
3.95051,3.5766e+07
3.96141,3.77488e+07
3.96342,3.82734e+07
3.97432,4.04136e+07
3.97633,4.09791e+07
3.98723,4.32902e+07
3.98924,4.39002e+07
4.00014,4.63968e+07
4.00215,4.70551e+07
4.01305,4.9753e+07
4.01506,5.04641e+07
4.02596,5.33805e+07
4.02797,5.41492e+07
4.03887,5.73026e+07
4.04088,5.81344e+07
4.05178,6.15449e+07
4.05379,6.24461e+07
4.06469,6.61354e+07
4.0667,6.71131e+07
4.0776,7.11046e+07
4.07961,7.21669e+07
4.09051,7.6486e+07
4.09252,7.76425e+07
4.10342,8.23165e+07
4.10543,8.35783e+07
4.11633,8.86366e+07
4.11834,9.00174e+07
4.12924,9.54916e+07
4.13125,9.70076e+07
4.14215,1.02932e+08
4.14416,1.04603e+08
4.15506,1.11015e+08
4.15707,1.12867e+08
4.16797,1.19804e+08
4.16998,1.21868e+08
4.18088,1.32011e+08
4.18289,1.34373e+08
4.19379,1.37164e+08
4.1958,1.39733e+08
4.2067,1.51234e+08
4.20871,1.54223e+08
4.21961,1.67003e+08
4.22162,1.70518e+08
4.23252,1.74219e+08
4.23453,1.7816e+08
4.24543,1.92706e+08
4.24744,1.97433e+08
4.25834,2.09556e+08
4.26035,2.15174e+08
4.27125,2.28318e+08
4.27326,2.35041e+08
4.28416,2.49538e+08
4.28617,2.57674e+08
4.29707,2.70275e+08
4.29908,2.79369e+08
4.30998,3.88221e+08
4.31199,4.21259e+08
4.32289,7.38402e+08
4.3249,7.70562e+08
4.3358,2.70577e+06
4.33781,2.26219e+06
4.34871,1.21332e+06
4.35072,830831
4.35856,138446
4.36,112730
4.36,6.6307e-16
4.36307,1e-50
4.36363,1e-50
4.36564,1e-50
4.38744,1e-50
4.38945,1e-50
4.39146,1e-50
4.41327,1e-50
4.41527,1e-50
4.41728,1e-50
4.43909,1e-50
4.44109,1e-50
4.4431,1e-50
4.46491,1e-50
4.46691,1e-50
4.46892,1e-50
4.49073,1e-50
4.49273,1e-50
4.49474,1e-50
4.51655,1e-50
4.51855,1e-50
4.52056,1e-50
4.54237,1e-50
4.54437,1e-50
4.54638,1e-50
4.56819,1e-50
4.5702,1e-50
4.5722,1e-50
4.59401,1e-50
4.59602,1e-50
4.59802,1e-50
4.61983,1e-50
4.62184,1e-50
4.62384,1e-50
4.64565,1e-50
4.64766,1e-50
4.64966,1e-50
4.67147,1e-50
4.67348,1e-50
4.67548,1e-50
4.69729,1e-50
4.6993,1e-50
4.70131,1e-50
4.72311,1e-50
4.72512,1e-50
4.72713,1e-50
4.74893,1e-50
4.75094,1e-50
4.75295,1e-50
4.77475,1e-50
4.77676,1e-50
4.77877,1e-50
4.80057,1e-50
4.80258,1e-50
4.80459,1e-50
4.82639,1e-50
4.8284,1e-50
4.83041,1e-50
4.85221,1e-50
4.85422,1e-50
4.85623,1e-50
4.87803,1e-50
4.88004,1e-50
4.88205,1e-50
4.90385,1e-50
4.90586,1e-50
4.90787,1e-50
4.92967,1e-50
4.93168,1e-50
4.93369,1e-50
4.95549,1e-50
4.9575,1e-50
4.95951,1e-50
4.98131,1e-50
4.98332,1e-50
5.00512,1e-50
5.00914,1e-50
5.03094,1e-50
5.03496,1e-50
5.05676,1e-50
5.06078,1e-50
5.08259,1e-50
5.0866,1e-50
5.10841,1e-50
5.11242,1e-50
5.13423,1e-50
5.13824,1e-50
5.16005,1e-50
5.16406,1e-50
5.18587,1e-50
5.18988,1e-50
5.21169,1e-50
5.2157,1e-50
5.23751,1e-50
5.24152,1e-50
5.26333,1e-50
5.26734,1e-50
5.28915,1e-50
5.29316,1e-50
5.31497,1e-50
5.31898,1e-50
5.34079,1e-50
5.3448,1e-50
5.36661,1e-50
5.37063,1e-50
5.39243,1e-50
5.39645,1e-50
5.41825,1e-50
5.42227,1e-50
5.44407,1e-50
5.44809,1e-50
5.46989,1e-50
5.47391,1e-50
5.49571,1e-50
5.49973,1e-50
5.52153,1e-50
5.52555,1e-50
5.53645,1e-50
5.53846,1e-50
5.54391,1e-50
5.54491,1e-50
5.55036,6.86161e-39
5.55137,9.82365e-37
5.55409,4.41582e-31
5.55459,4.85838e-30
5.55732,4.38942e-30
5.55782,4.71976e-30
5.55919,1.69371e-47
5.55944,1e-50
5.55991,1e-50
5.56,1e-50
5.56,1e-50
5.56089,1e-50
5.56105,1e-50
5.56241,1e-50
5.56266,1e-50
5.56403,1e-50
5.56428,1e-50
5.56564,1e-50
5.56589,1e-50
5.56725,1e-50
5.5675,1e-50
5.56887,1e-50
5.56912,1e-50
5.57048,1e-50
5.57073,1e-50
5.5721,1e-50
5.57235,1e-50
5.57371,1e-50
5.57396,1e-50
5.57532,1e-50
5.57557,1e-50
5.57694,1e-50
5.57719,1e-50
5.57855,1e-50
5.5788,1e-50
5.58016,1e-50
5.58042,1e-50
5.58178,1e-50
5.58203,1e-50
5.58339,1e-50
5.58364,1e-50
5.58501,1e-50
5.58526,1e-50
5.58662,1e-50
5.58687,1e-50
5.58823,1e-50
5.58848,1e-50
5.58985,1e-50
5.5901,1e-50
5.59146,1e-50
5.59171,1e-50
5.59307,1e-50
5.59333,1e-50
5.59469,1e-50
5.59494,1e-50
5.5963,1e-50
5.59655,1e-50
5.59792,1e-50
5.59817,1e-50
5.59953,1e-50
5.59978,1e-50
5.60114,1e-50
5.60139,1e-50
5.60276,1e-50
5.60301,1e-50
5.60437,1e-50
5.60462,1e-50
5.60598,1e-50
5.60624,1e-50
5.6076,1e-50
5.60785,1e-50
5.60921,1e-50
5.60946,1e-50
5.60992,1e-50
5.61,1e-50
5.61,1e-50
5.61091,1e-50
5.61108,1e-50
5.61244,1e-50
5.61269,1e-50
5.61542,1e-50
5.61592,1e-50
5.62137,1e-50
5.62237,1e-50
5.62782,1e-50
5.62883,1e-50
5.63973,1e-50
5.64174,1e-50
5.65264,1e-50
5.65465,1e-50
5.67645,1e-50
5.68047,1e-50
5.70227,1e-50
5.70629,1e-50
5.72809,1e-50
5.73211,1e-50
5.75391,1e-50
5.75793,1e-50
5.77973,1e-50
5.78375,1e-50
5.80555,1e-50
5.80957,1e-50
5.83137,1e-50
5.83539,1e-50
5.85719,1e-50
5.86121,1e-50
5.88301,1e-50
5.88703,1e-50
5.90884,1e-50
5.91285,1e-50
5.93466,1e-50
5.93867,1e-50
5.96048,1e-50
5.96449,1e-50
5.9863,1e-50
5.99031,1e-50
6.01212,1e-50
6.01613,1e-50
6.03794,1e-50
6.04195,1e-50
6.06376,1e-50
6.06777,1e-50
6.08958,1e-50
6.09359,1e-50
6.1154,1e-50
6.11941,1e-50
6.14122,1e-50
6.14523,1e-50
6.16704,1e-50
6.17105,1e-50
6.19286,1e-50
6.19688,1e-50
6.21868,1e-50
6.2227,1e-50
6.2445,1e-50
6.24852,1e-50
6.27032,1e-50
6.27434,1e-50
6.29614,1e-50
6.30016,1e-50
6.32196,1e-50
6.32598,1e-50
6.34778,1e-50
6.3518,1e-50
6.3736,1e-50
6.37762,1e-50
6.39942,1e-50
6.40344,1e-50
6.42524,1e-50
6.42926,1e-50
6.45106,1e-50
6.45508,1e-50
6.47688,1e-50
6.4809,1e-50
6.5027,1e-50
6.50672,1e-50
6.52852,1e-50
6.53254,1e-50
6.55434,1e-50
6.55836,1e-50
6.58016,1e-50
6.58418,1e-50
6.60598,1e-50
6.61,1e-50



==> data/v3_images-5/x98_230-5.csv <==
"x","y"
0,5.00548e-07
0.000890115,6.09541e-07
0.00161377,7.33489e-07
0.00250388,1.16804e-06
0.00322754,1.41176e-06
0.00411765,2.53884e-06
0.00484131,3.43669e-06
0.00573142,6.27149e-06
0.00645508,8.6369e-06
0.00734519,1.56945e-05
0.00806885,2.1313e-05
0.00895896,3.88791e-05
0.00968262,5.31383e-05
0.0105727,9.68363e-05
0.0112964,0.000132421
0.0121865,0.000241115
0.0129102,0.000329511
0.0138003,0.000599914
0.0145239,0.000819751
0.015414,0.00149237
0.0161377,0.00203919
0.0170278,0.00371232
0.0177515,0.00507254
0.0186416,0.00923444
0.0193652,0.012618
0.0202553,0.0229707
0.020979,0.0313873
0.0218691,0.0571398
0.0225928,0.0780761
0.0234829,0.142136
0.0242065,0.194215
0.0250967,0.353563
0.0258203,0.48311
0.0267104,0.879489
0.0274341,1.20174
0.0283242,2.18774
0.0290479,2.98933
0.029938,5.44203
0.0306616,7.43602
0.0315517,13.5372
0.0322754,18.4974
0.0331655,33.6749
0.0338892,46.0139
0.0347793,83.7724
0.0355029,114.469
0.036393,208.422
0.0371167,284.804
0.0380068,518.685
0.0387305,708.827
0.0396206,1291.68
0.0403442,1765.54
0.0412344,3222.08
0.041958,4406.23
0.0428481,8071.02
0.0435718,11050.4
0.0444619,20428.2
0.0451855,28052.2
0.0460757,53058
0.0467993,73387.2
0.0476894,145861
0.0484131,204780
0.0492884,259919
0.05,304748
0.05,745320
0.0500148,712833
0.0500269,686421
0.050917,620899
0.0516406,567630
0.0534209,470448
0.0548682,391445
0.0566484,239719
0.0580957,116359
0.0616562,59437.5
0.0645508,13162.6
0.0716717,6088.78
0.0774609,339.687
0.0917028,154.152
0.103281,3.51184
0.117523,1.58838
0.129102,0.0180309
0.143343,0.00815522
0.154922,9.25485e-05
0.169164,4.18439e-05
0.180742,4.47762e-07
0.194984,2.1724e-07
0.206563,2.88941e-08
0.220804,3.00659e-08
0.232383,3.10232e-08
0.246625,3.10184e-08
0.258203,3.10153e-08
0.272445,3.10045e-08
0.284023,3.09968e-08
0.298265,3.0986e-08
0.309844,3.09786e-08
0.324086,3.09678e-08
0.335664,3.09608e-08
0.349906,3.09497e-08
0.361484,3.09432e-08
0.375726,3.09317e-08
0.387305,3.09256e-08
0.401547,3.09133e-08
0.413125,3.09076e-08
0.427367,3.08942e-08
0.438945,3.08887e-08
0.453187,3.08735e-08
0.464766,3.08682e-08
0.479007,3.08505e-08
0.490586,3.08452e-08
0.504828,3.0824e-08
0.516406,3.08183e-08
0.530648,3.07922e-08
0.542227,3.07859e-08
0.556468,3.07531e-08
0.568047,3.07456e-08
0.582289,3.07036e-08
0.593867,3.06944e-08
0.608109,3.06399e-08
0.619688,3.06283e-08
0.633929,3.05569e-08
0.645508,3.05419e-08
0.65975,3.04489e-08
0.671328,3.04302e-08
0.68557,3.0489e-08
0.697148,3.06145e-08
0.71139,6.91148e-08
0.722969,1.00538e-07
0.737211,7.87583e-06
0.748789,1.41709e-05
0.763031,0.00152869
0.774609,0.00275482
0.788851,0.297734
0.80043,0.536546
0.814672,29.0083
0.82625,51.9586
0.833371,1157.71
0.83916,2054.8
0.842721,13820.3
0.845615,23383
0.847395,57287.7
0.848843,84855.5
0.849481,125486
0.85,191356
0.85,158521
0.850252,186433
0.850457,182429
0.851347,177175
0.85207,172903
0.85296,165904
0.853684,160215
0.854574,154461
0.855298,149783
0.856188,144943
0.856912,141008
0.857802,136865
0.858525,133497
0.859416,129903
0.860139,126981
0.861029,123828
0.861753,121265
0.862643,118473
0.863367,116203
0.864257,113710
0.86498,111682
0.865871,109439
0.866594,107615
0.867484,105581
0.868208,103927
0.869098,102071
0.869822,100562
0.870712,98855.4
0.871436,97468.1
0.872326,95888.1
0.873049,94603.6
0.873939,93129.7
0.874663,91931.5
0.875553,90545.7
0.876277,89419.1
0.877167,88105
0.877891,87036.7
0.878781,85779.1
0.879504,84756.7
0.880395,83542.8
0.881118,82555.9
0.882008,81375.8
0.882732,80416.5
0.883622,79257
0.884346,78314.4
0.885236,77157.6
0.885959,76217.2
0.88685,75042.5
0.887573,74087.5
0.888463,72870.4
0.889187,71880.8
0.890077,70589.4
0.890801,69539.5
0.891691,68130.5
0.892415,66984.9
0.893305,65395.3
0.894028,64102.9
0.894918,62235.7
0.895642,60717.7
0.896532,58413.5
0.897256,56540.2
0.898146,54036.9
0.89887,52001.9
0.899493,50264.5
0.9,44797.7
0.9,48852.1
0.900267,40852
0.900483,37643.9
0.902264,32675.4
0.903711,28635.7
0.907271,24501.6
0.910166,21141.3
0.913726,17027.6
0.916621,13682.3
0.923742,10674.3
0.929531,8228.13
0.943773,6566.97
0.955352,5219.98
0.969593,3775.84
0.981172,2598.42
1.00966,1984.36
1.03281,1487.97
1.0613,1083.67
1.08445,753.917
1.11294,559.231
1.13609,400.497
1.16458,299.795
1.18773,217.704
1.21622,163.745
1.23937,119.762
1.26786,90.3116
1.29102,66.3067
1.3195,50.0726
1.34266,36.8404
1.37114,27.8432
1.3943,20.5095
1.42278,15.5087
1.44594,11.4319
1.47442,8.64849
1.49758,6.3783
1.52606,4.82861
1.54922,3.563
1.5777,2.70102
1.60086,1.99439
1.62934,1.51656
1.6525,1.1204
1.68098,0.858833
1.70414,0.633915
1.73262,0.500471
1.75578,0.369254
1.78426,0.329463
1.80742,0.262965
1.83591,0.307981
1.85906,0.345727
1.88755,0.470276
1.9107,0.590909
1.93919,0.819716
1.96234,1.03389
1.99083,1.44299
2.01398,1.82811
2.04247,2.57338
2.06562,3.27587
2.09411,4.65494
2.11727,5.94116
2.14575,8.51043
2.16891,10.8643
2.19739,15.6548
2.22055,19.9555
2.24903,28.8713
2.27219,36.7193
2.30067,53.2777
2.32383,67.6016
2.35231,98.3463
2.37547,124.568
2.40395,181.9
2.42711,230.293
2.45559,338.665
2.47875,429.593
2.50723,639.968
2.53039,817.297
2.55887,1233.05
2.58203,1583.21
2.62949,2714.33
2.63367,2822.29
2.63576,3003.99
2.65949,5401.81
2.66054,5627.88
2.6724,8344.06
2.67345,8543.01
2.68531,11009.9
2.68584,11280.5
2.69177,14746.6
2.69203,14994.6
2.695,18275.6
2.69526,18439.6
2.69822,20662.4
2.69835,20802
2.69984,22732.4
2.69985,22810.2
2.7,23905.9
2.7,25163.4
2.70012,25214.3
2.70145,25937.2
2.70158,26013.7
2.70306,27107.7
2.70319,27158.4
2.70468,27893.5
2.70481,27927.2
2.70629,28419
2.70642,28442.9
2.70791,28792.4
2.70804,28810.7
2.70952,29074.4
2.70965,29089.3
2.71113,29300.1
2.71126,29312.9
2.71275,29490.6
2.71288,29502.2
2.71436,29658.8
2.71449,29669.6
2.71597,29812.9
2.7161,29823.3
2.71759,29958.2
2.71772,29968.3
2.7192,30097.9
2.71933,30107.9
2.72082,30234.5
2.72095,30244.4
2.72243,30369.3
2.72256,30379.2
2.72404,30503.4
2.72417,30513.4
2.72566,30637.6
2.72579,30647.7
2.72727,30772.3
2.7274,30782.4
2.72888,30907.9
2.72901,30918.1
2.7305,31044.5
2.73063,31054.9
2.73211,31182.4
2.73224,31192.9
2.73373,31321.7
2.73386,31332.3
2.73534,31462.4
2.73547,31473.2
2.73695,31604.6
2.73708,31615.5
2.73857,31748.4
2.7387,31759.3
2.74018,31893.6
2.74031,31904.7
2.74179,32040.5
2.74193,32051.7
2.74341,32188.9
2.74354,32200.2
2.74502,32338.9
2.74515,32350.4
2.74664,32490.5
2.74677,32502.1
2.74825,32643.8
2.74838,32649.8
2.74986,32725.5
2.74987,32730.8
2.75,31763.8
2.75,32797.1
2.75012,31671.1
2.75148,30610.5
2.75161,30342.8
2.75309,27269.7
2.75335,26818.3
2.75632,21594.3
2.75684,21089.8
2.76277,15060.5
2.7633,14647.5
2.76923,7820.82
2.76975,8193.01
2.77568,8397.28
2.77621,9075.25
2.78214,16011.3
2.78266,16740.8
2.78859,24875
2.78912,25619.3
2.79505,34019.7
2.79557,34770.1
2.8015,43265.9
2.80203,44019.2
2.80796,52558.8
2.80848,53313.9
2.81441,61876.7
2.81494,62632.8
2.82087,71209
2.82139,71965.7
2.82732,80550.1
2.82785,81307.2
2.83378,89896.7
2.8343,90654.1
2.84023,99246.8
2.84076,100004
2.84669,108599
2.84721,109357
2.85314,117953
2.85367,118710
2.8596,127307
2.86012,128065
2.86605,136661
2.86658,137419
2.87251,146015
2.87303,146773
2.87896,155369
2.87949,156127
2.88542,164722
2.88594,165480
2.89188,174074
2.8924,174832
2.89833,183426
2.89885,184184
2.90479,192776
2.90531,193534
2.91124,202125
2.91176,202883
2.9177,211474
2.91822,212231
2.92415,220820
2.92467,221578
2.93061,230166
2.93113,230923
2.93706,239510
2.93758,240268
2.94352,248853
2.94404,249610
2.94997,258194
2.95049,258779
2.95643,265406
2.95672,265786
2.96,270088
2.96,272759
2.96023,272766
2.96288,272838
2.9634,272858
2.96934,273064
2.97038,273074
2.98225,273166
2.98329,273190
2.99516,273429
2.9962,273453
3.00807,273689
3.00911,273713
3.02098,273947
3.02202,273971
3.03389,274201
3.03493,274225
3.0468,274452
3.04784,274476
3.05971,274700
3.06075,274723
3.07262,274944
3.07366,274967
3.08553,275183
3.08657,275207
3.09844,275419
3.09948,275442
3.11135,275649
3.11239,275672
3.12426,275875
3.1253,275897
3.13717,276095
3.13821,276117
3.15008,276309
3.15112,276331
3.16299,276517
3.16403,276539
3.1759,276719
3.17694,276740
3.18881,276913
3.18985,276934
3.20172,277099
3.20276,277120
3.21463,277277
3.21567,277298
3.22754,277447
3.22858,277466
3.24045,277607
3.24149,277626
3.25336,277757
3.2544,277775
3.26627,277896
3.26731,277914
3.27918,278023
3.28022,278040
3.29209,278138
3.29314,278155
3.305,278241
3.30605,278256
3.31791,278329
3.31896,278344
3.33082,278402
3.33187,278416
3.34373,278459
3.34478,278472
3.35664,278499
3.35769,278511
3.36955,278521
3.3706,278532
3.38246,278524
3.38351,278533
3.39537,278506
3.39642,278513
3.40828,278466
3.40933,278472
3.42119,278402
3.42224,278406
3.4341,278313
3.43515,278315
3.44701,278197
3.44806,278197
3.45992,278052
3.46097,278051
3.47283,277877
3.47388,277873
3.48574,277669
3.48679,277662
3.49865,277426
3.4997,277416
3.51156,277145
3.51261,277133
3.52447,276824
3.52552,276809
3.53738,276461
3.53843,276443
3.55029,276052
3.55134,276030
3.5632,275595
3.56425,275569
3.57611,275085
3.57716,275055
3.58902,274520
3.59007,274485
3.60193,273896
3.60298,273856
3.61484,273209
3.61589,273163
3.62775,272454
3.6288,272403
3.64066,271629
3.64171,271571
3.65357,270727
3.65462,270663
3.66648,269747
3.66753,269674
3.67939,268682
3.68044,268601
3.6923,267529
3.69335,267440
3.70521,266285
3.70626,266187
3.71813,264947
3.71917,264839
3.73104,263514
3.73208,263396
3.74395,261987
3.74499,261825
3.75686,259783
3.75999,259430
3.79559,255619
3.79663,255351
3.8085,252190
3.80954,251969
3.82141,249432
3.8235,249047
3.84723,245043
3.84827,244763
3.86014,241787
3.86118,241528
3.87305,238850
3.87409,238577
3.88596,235782
3.887,235495
3.89887,232586
3.89991,232285
3.91178,229268
3.91282,228955
3.92469,225833
3.92573,225509
3.9376,222289
3.93864,221955
3.95051,218644
3.95155,218300
3.96342,214905
3.96446,214553
3.97633,211082
3.97737,210722
3.98924,207181
3.99028,206815
4.00215,203212
4.00319,202841
4.01506,199183
4.0161,198807
4.02797,195101
4.02901,194721
4.04088,190975
4.04192,190592
4.05379,186812
4.05483,186425
4.0667,182618
4.06774,182228
4.07961,178398
4.08065,178004
4.09252,174161
4.09356,173761
4.10543,169912
4.10647,169508
4.11834,165664
4.11939,165254
4.13125,161430
4.1323,161018
4.14416,157232
4.14521,156824
4.15707,153100
4.15812,152697
4.16998,149060
4.17103,148503
4.18289,143498
4.18498,143054
4.20871,139192
4.20976,138627
4.22162,133809
4.22561,133183
4.24744,129493
4.24943,128835
4.26035,126497
4.26234,126016
4.27326,124485
4.27525,124513
4.28617,123814
4.28816,123851
4.29908,125039
4.31,126654
4.31,45065.7
4.31199,40759.2
4.31398,37697.9
4.3249,20368.7
4.32689,19409
4.33781,4651.91
4.3398,4576.42
4.35072,354.665
4.35271,348.73
4.36363,16.8699
4.36762,16.4756
4.38945,4.75916
4.40436,4.69349
4.41527,0.370201
4.43018,0.355615
4.44109,0.00749421
4.456,0.00710891
4.46691,0.000140653
4.48182,0.000131574
4.49273,2.63361e-06
4.50764,2.43274e-06
4.51855,4.91206e-08
4.53346,4.49503e-08
4.54437,9.39715e-10
4.55928,9.58951e-10
4.5702,2.23531e-10
4.5851,2.2158e-10
4.59602,2.18319e-10
4.61092,2.15716e-10
4.62184,2.13886e-10
4.63674,2.11539e-10
4.64766,2.09912e-10
4.66256,2.07799e-10
4.67348,2.06334e-10
4.68838,2.04421e-10
4.6993,2.03093e-10
4.7142,2.01351e-10
4.72512,2.00139e-10
4.74002,1.98543e-10
4.75094,1.9743e-10
4.76584,1.95961e-10
4.77676,1.94932e-10
4.79166,1.93572e-10
4.80258,1.92617e-10
4.81748,1.91353e-10
4.8284,1.90462e-10
4.8433,1.89283e-10
4.85422,1.88448e-10
4.86912,1.87343e-10
4.88004,1.86558e-10
4.89494,1.85519e-10
4.90586,1.84779e-10
4.92076,1.838e-10
4.93168,1.83099e-10
4.94658,1.82173e-10
4.9575,1.81508e-10
4.9724,1.80631e-10
4.98332,1.79999e-10
4.99822,1.79166e-10
5.00914,1.78564e-10
5.02404,1.77771e-10
5.03496,1.77197e-10
5.04986,1.76441e-10
5.06078,1.75893e-10
5.07568,1.75171e-10
5.0866,1.74646e-10
5.1015,1.73956e-10
5.11242,1.73454e-10
5.12732,1.72793e-10
5.13824,1.72311e-10
5.15314,1.71679e-10
5.16406,1.71216e-10
5.17896,1.7061e-10
5.18988,1.70166e-10
5.20479,1.69584e-10
5.2157,1.69158e-10
5.23061,1.68599e-10
5.24152,1.68189e-10
5.25643,1.67652e-10
5.26734,1.67258e-10
5.28225,1.66736e-10
5.29316,1.66353e-10
5.30807,1.65496e-10
5.31898,1.64903e-10
5.33389,1.44908e-10
5.3448,1.32495e-10
5.35971,1.36463e-09
5.37063,2.2127e-09
5.38553,7.91871e-08
5.39645,1.32184e-07
5.41135,4.47152e-06
5.42227,7.45917e-06
5.43717,0.000252079
5.44809,0.000420502
5.46299,0.0142104
5.47391,0.0237049
5.48881,0.80108
5.49973,1.33631
5.51463,22.2971
5.52555,36.6054
5.533,304.925
5.53846,496.686
5.54218,2461.37
5.54491,3891.29
5.54864,9252.94
5.55137,13165.4
5.55323,31139.4
5.55459,44310.9
5.55646,66368.1
5.55782,82531.3
5.55875,112643
5.55944,134727
5.55976,152710
5.56,148752
5.56,165888
5.56061,130341
5.56105,116860
5.56198,93937.1
5.56266,77143.1
5.56359,59599.6
5.56428,46743.2
5.56521,36168.6
5.56589,28419.3
5.56682,22011.2
5.5675,17315.1
5.56844,13419
5.56912,10563.8
5.57005,8190.25
5.57073,6450.84
5.57166,5003.31
5.57235,3942.53
5.57328,3059.56
5.57396,2412.5
5.57489,1874.48
5.57557,1480.2
5.57651,1153.62
5.57719,914.292
5.57812,718.241
5.5788,574.569
5.57973,460.519
5.58042,376.937
5.58135,316.67
5.58203,272.5
5.58296,251.11
5.58364,235.426
5.58457,247.621
5.58526,256.544
5.58619,305.333
5.58687,341.065
5.5878,438.5
5.58848,509.866
5.58942,680.009
5.5901,804.634
5.59103,1089.48
5.59171,1298.13
5.59264,1767.95
5.59333,2112.08
5.59426,2882.59
5.59494,3446.98
5.59587,4707.57
5.59655,5630.93
5.59748,7690.36
5.59817,9198.86
5.5991,12558.6
5.59978,15019.5
5.60071,20489.6
5.60139,24496.3
5.60233,33374.5
5.60301,39877.5
5.60394,54212.3
5.60462,64712.3
5.60555,87655.4
5.60624,104461
5.60717,140628
5.60785,167120
5.60878,200281
5.60946,224586
5.60977,257972
5.61,282437
5.61,144728
5.61062,133082
5.61108,124555
5.61201,101621
5.61269,84831.5
5.61455,62790.5
5.61592,46689.4
5.61964,34633.8
5.62237,25786.3
5.6261,16632.1
5.62883,9933.38
5.63628,6729.87
5.64174,4360.88
5.64919,2443.8
5.65465,1020.61
5.66955,588.631
5.68047,258.977
5.69537,135.499
5.70629,40.739
5.72119,21.3247
5.73211,6.42663
5.74701,3.36424
5.75793,1.01426
5.77283,0.530953
5.78375,0.160082
5.79865,0.0838016
5.80957,0.0252664
5.82447,0.0132267
5.83539,0.0039879
5.85029,0.00208763
5.86121,0.000629427
5.87611,0.000329499
5.88703,9.93451e-05
5.90193,5.20063e-05
5.91285,1.56801e-05
5.92775,8.20837e-06
5.93867,2.47485e-06
5.95357,1.29556e-06
5.96449,3.90616e-07
5.97939,2.04484e-07
5.99031,6.16525e-08
6.00521,3.22745e-08
6.01613,9.73087e-09
6.03104,5.09402e-09
6.04195,1.53586e-09
6.05686,8.04011e-10
6.06777,2.42412e-10
6.08268,1.269e-10
6.09359,3.82609e-11
6.1085,2.00292e-11
6.11941,6.03887e-12
6.13432,3.1613e-12
6.14523,9.53141e-13
6.16014,4.98961e-13
6.17105,1.50438e-13
6.18596,7.8753e-14
6.19688,2.37443e-14
6.21178,1.24299e-14
6.2227,3.74766e-15
6.2376,1.96187e-15
6.24852,5.91509e-16
6.26342,3.0965e-16
6.27434,9.33603e-17
6.28924,4.88733e-17
6.30016,1.47354e-17
6.31506,7.71387e-18
6.32598,2.32576e-18
6.34088,1.21751e-18
6.3518,3.67084e-19
6.3667,1.92165e-19
6.37762,5.79384e-20
6.39252,3.03302e-20
6.40344,9.14466e-21
6.41834,4.78715e-21
6.42926,1.44334e-21
6.44416,7.55575e-22
6.45508,2.27808e-22
6.46998,1.19256e-22
6.4809,3.59558e-23
6.4958,1.88225e-23
6.50672,5.67509e-24
6.52162,2.97091e-24
6.53254,8.95767e-25
6.54744,4.6887e-25
6.55836,1.41236e-25
6.57326,7.36004e-26
6.58418,2.17638e-26
6.59908,1.2453e-26
6.61,5.18325e-27

"x","y"
0,1e-50
0.000890115,1e-50
0.00161377,1e-50
0.00250388,1e-50
0.00322754,1e-50
0.00411765,1e-50
0.00484131,1e-50
0.00573142,1e-50
0.00645508,1e-50
0.00734519,1e-50
0.00806885,1e-50
0.00895896,1e-50
0.00968262,1e-50
0.0105727,1e-50
0.0112964,1e-50
0.0121865,1e-50
0.0129102,1e-50
0.0138003,1e-50
0.0145239,1e-50
0.015414,1e-50
0.0161377,1e-50
0.0170278,1e-50
0.0177515,1e-50
0.0186416,1e-50
0.0193652,1e-50
0.0202553,1e-50
0.020979,1e-50
0.0218691,1e-50
0.0225928,1e-50
0.0234829,1e-50
0.0242065,1e-50
0.0250967,1e-50
0.0258203,1e-50
0.0267104,1e-50
0.0274341,1e-50
0.0283242,1e-50
0.0290479,1e-50
0.029938,1e-50
0.0306616,1e-50
0.0315517,1e-50
0.0322754,1e-50
0.0331655,1e-50
0.0338892,1e-50
0.0347793,1e-50
0.0355029,1e-50
0.036393,1e-50
0.0371167,1e-50
0.0380068,1e-50
0.0387305,1e-50
0.0396206,1e-50
0.0403442,1e-50
0.0412344,1e-50
0.041958,1e-50
0.0428481,1e-50
0.0435718,1e-50
0.0444619,1e-50
0.0451855,1e-50
0.0460757,1e-50
0.0467993,1e-50
0.0476894,1e-50
0.0484131,1e-50
0.0492884,1e-50
0.05,1e-50
0.05,2.67088e+18
0.0500148,2.7822e+17
0.0500269,4.42401e+16
0.050917,2.10138e+15
0.0516406,1.76467e+14
0.0534209,3.23527e+11
0.0548682,1.92732e+09
0.0566484,3.84459e-24
0.0580957,1e-50
0.0616562,1e-50
0.0645508,1e-50
0.0716717,1e-50
0.0774609,1e-50
0.0917028,1e-50
0.103281,1e-50
0.117523,1e-50
0.129102,1e-50
0.143343,1e-50
0.154922,1e-50
0.169164,1e-50
0.180742,1e-50
0.194984,1e-50
0.206563,1e-50
0.220804,1e-50
0.232383,1e-50
0.246625,1e-50
0.258203,1e-50
0.272445,1e-50
0.284023,1e-50
0.298265,1e-50
0.309844,1e-50
0.324086,1e-50
0.335664,1e-50
0.349906,1e-50
0.361484,1e-50
0.375726,1e-50
0.387305,1e-50
0.401547,1e-50
0.413125,1e-50
0.427367,1e-50
0.438945,1e-50
0.453187,1e-50
0.464766,1e-50
0.479007,1e-50
0.490586,1e-50
0.504828,1e-50
0.516406,1e-50
0.530648,1e-50
0.542227,1e-50
0.556468,1e-50
0.568047,1e-50
0.582289,1e-50
0.593867,1e-50
0.608109,1e-50
0.619688,1e-50
0.633929,1e-50
0.645508,1e-50
0.65975,1e-50
0.671328,1e-50
0.68557,1e-50
0.697148,1e-50
0.71139,1e-50
0.722969,1e-50
0.737211,1e-50
0.748789,1e-50
0.763031,1e-50
0.774609,1e-50
0.788851,1e-50
0.80043,1e-50
0.814672,1e-50
0.82625,1e-50
0.833371,1e-50
0.83916,1e-50
0.842721,5.88431e-25
0.845615,0.000525484
0.847395,0.000813795
0.848843,0.00116069
0.849481,1.2737e-29
0.85,1e-50
0.85,1e-50
0.850252,1e-50
0.850457,1e-50
0.851347,1e-50
0.85207,1e-50
0.85296,1e-50
0.853684,1e-50
0.854574,1e-50
0.855298,1e-50
0.856188,1e-50
0.856912,1e-50
0.857802,1e-50
0.858525,1e-50
0.859416,1e-50
0.860139,1e-50
0.861029,1e-50
0.861753,1e-50
0.862643,1e-50
0.863367,1e-50
0.864257,1e-50
0.86498,1e-50
0.865871,1e-50
0.866594,1e-50
0.867484,1e-50
0.868208,1e-50
0.869098,1e-50
0.869822,1e-50
0.870712,1e-50
0.871436,1e-50
0.872326,1e-50
0.873049,1e-50
0.873939,1e-50
0.874663,1e-50
0.875553,1e-50
0.876277,1e-50
0.877167,1e-50
0.877891,1e-50
0.878781,1e-50
0.879504,1e-50
0.880395,1e-50
0.881118,1e-50
0.882008,1e-50
0.882732,1e-50
0.883622,1e-50
0.884346,1e-50
0.885236,1e-50
0.885959,1e-50
0.88685,1e-50
0.887573,1e-50
0.888463,1e-50
0.889187,1e-50
0.890077,1e-50
0.890801,1e-50
0.891691,1e-50
0.892415,1e-50
0.893305,1e-50
0.894028,1e-50
0.894918,1e-50
0.895642,1e-50
0.896532,1e-50
0.897256,1e-50
0.898146,1e-50
0.89887,1e-50
0.899493,1e-50
0.9,1e-50
0.9,1e-50
0.900267,1e-50
0.900483,1e-50
0.902264,1e-50
0.903711,1e-50
0.907271,1e-50
0.910166,1e-50
0.913726,1e-50
0.916621,1e-50
0.923742,1e-50
0.929531,1e-50
0.943773,1e-50
0.955352,1e-50
0.969593,1e-50
0.981172,1e-50
1.00966,1e-50
1.03281,1e-50
1.0613,1e-50
1.08445,1e-50
1.11294,1e-50
1.13609,1e-50
1.16458,1e-50
1.18773,1e-50
1.21622,1e-50
1.23937,1e-50
1.26786,1e-50
1.29102,1e-50
1.3195,1e-50
1.34266,1e-50
1.37114,1e-50
1.3943,1e-50
1.42278,1e-50
1.44594,1e-50
1.47442,1e-50
1.49758,1e-50
1.52606,1e-50
1.54922,1e-50
1.5777,1e-50
1.60086,1e-50
1.62934,1e-50
1.6525,1e-50
1.68098,1e-50
1.70414,1e-50
1.73262,1e-50
1.75578,1e-50
1.78426,1e-50
1.80742,1e-50
1.83591,1e-50
1.85906,1e-50
1.88755,1e-50
1.9107,1e-50
1.93919,1e-50
1.96234,1e-50
1.99083,1e-50
2.01398,1e-50
2.04247,1e-50
2.06562,1e-50
2.09411,1e-50
2.11727,1e-50
2.14575,1e-50
2.16891,1e-50
2.19739,1e-50
2.22055,1e-50
2.24903,1e-50
2.27219,1e-50
2.30067,1e-50
2.32383,1e-50
2.35231,1e-50
2.37547,1e-50
2.40395,1e-50
2.42711,1e-50
2.45559,1e-50
2.47875,1e-50
2.50723,1e-50
2.53039,1e-50
2.55887,1e-50
2.58203,1e-50
2.62949,1e-50
2.63367,1e-50
2.63576,1e-50
2.65949,1e-50
2.66054,1e-50
2.6724,1e-50
2.67345,1e-50
2.68531,1e-50
2.68584,1e-50
2.69177,1e-50
2.69203,1e-50
2.695,1e-50
2.69526,1e-50
2.69822,1e-50
2.69835,1e-50
2.69984,1e-50
2.69985,1e-50
2.7,1e-50
2.7,1e-50
2.70012,1e-50
2.70145,1e-50
2.70158,1e-50
2.70306,1e-50
2.70319,1e-50
2.70468,1e-50
2.70481,1e-50
2.70629,1e-50
2.70642,1e-50
2.70791,1e-50
2.70804,1e-50
2.70952,1e-50
2.70965,1e-50
2.71113,1e-50
2.71126,1e-50
2.71275,1e-50
2.71288,1e-50
2.71436,1e-50
2.71449,1e-50
2.71597,1e-50
2.7161,1e-50
2.71759,1e-50
2.71772,1e-50
2.7192,1e-50
2.71933,1e-50
2.72082,1e-50
2.72095,1e-50
2.72243,1e-50
2.72256,1e-50
2.72404,1e-50
2.72417,1e-50
2.72566,1e-50
2.72579,1e-50
2.72727,1e-50
2.7274,1e-50
2.72888,1e-50
2.72901,1e-50
2.7305,1e-50
2.73063,1e-50
2.73211,1e-50
2.73224,1e-50
2.73373,1e-50
2.73386,1e-50
2.73534,1e-50
2.73547,1e-50
2.73695,1e-50
2.73708,1e-50
2.73857,1e-50
2.7387,1e-50
2.74018,1e-50
2.74031,1e-50
2.74179,1e-50
2.74193,1e-50
2.74341,1e-50
2.74354,1e-50
2.74502,1e-50
2.74515,1e-50
2.74664,1e-50
2.74677,1e-50
2.74825,1e-50
2.74838,1e-50
2.74986,1e-50
2.74987,1e-50
2.75,1e-50
2.75,1e-50
2.75012,1e-50
2.75148,1e-50
2.75161,3.10133e-46
2.75309,1.04242e-10
2.75335,3.22042e-11
2.75632,2.03064
2.75684,2.30479
2.76277,1.84258
2.7633,0.00674087
2.76923,3.75052e-48
2.76975,1.40297e-49
2.77568,1.48821e-50
2.77621,4.39347e-50
2.78214,4.39348e-50
2.78266,4.64909e-49
2.78859,1.79817e-35
2.78912,7.50245e-35
2.79505,8.35328e-26
2.79557,2.20957e-25
2.8015,1.69324e-19
2.80203,3.44039e-19
2.80796,4.44883e-15
2.80848,7.64558e-15
2.81441,8.31592e-12
2.81494,1.27519e-11
2.82087,2.72865e-09
2.82139,9.26492e-09
2.82732,6.48741e-07
2.82785,8.78286e-07
2.83378,1.47339
2.8343,1.53988
2.84023,22.6196
2.84076,27.5204
2.84669,42.1262
2.84721,51.8051
2.85314,328.628
2.85367,399.164
2.8596,3675.88
2.86012,4353.64
2.86605,33750.1
2.86658,39203.7
2.87251,235198
2.87303,268724
2.87896,1.32017e+06
2.87949,1.48753e+06
2.88542,6.15959e+06
2.88594,6.85856e+06
2.89188,2.4581e+07
2.8924,2.70926e+07
2.89833,8.57859e+07
2.89885,9.37194e+07
2.90479,2.66674e+08
2.90531,2.891e+08
2.91124,7.49632e+08
2.91176,8.072e+08
2.9177,1.92971e+09
2.91822,2.06556e+09
2.92415,4.59737e+09
2.92467,4.89512e+09
2.93061,1.02282e+10
2.93113,1.08396e+10
2.93706,2.14134e+10
2.93758,2.25984e+10
2.94352,4.24638e+10
2.94404,4.46458e+10
2.94997,8.02296e+10
2.95049,8.27956e+10
2.95643,1.18785e+11
2.95672,1.20048e+11
2.96,1.32976e+11
2.96,3.1893e+08
2.96023,5.38602e+08
2.96288,2.66629e+11
2.9634,2.64675e+11
2.96934,2.35025e+11
2.97038,2.30838e+11
2.98225,1.85725e+11
2.98329,1.86134e+11
2.99516,1.90347e+11
2.9962,1.90539e+11
3.00807,1.92116e+11
3.00911,1.92317e+11
3.02098,1.93971e+11
3.02202,1.94169e+11
3.03389,1.95727e+11
3.03493,1.95921e+11
3.0468,1.97386e+11
3.04784,1.97575e+11
3.05971,1.9894e+11
3.06075,1.99124e+11
3.07262,2.00381e+11
3.07366,2.00559e+11
3.08553,2.017e+11
3.08657,2.01873e+11
3.09844,2.0289e+11
3.09948,2.03055e+11
3.11135,2.0394e+11
3.11239,2.04099e+11
3.12426,2.04844e+11
3.1253,2.04994e+11
3.13717,2.0559e+11
3.13821,2.05731e+11
3.15008,2.06169e+11
3.15112,2.06301e+11
3.16299,2.06572e+11
3.16403,2.06694e+11
3.1759,2.06789e+11
3.17694,2.069e+11
3.18881,2.0681e+11
3.18985,2.06909e+11
3.20172,2.06624e+11
3.20276,2.06711e+11
3.21463,2.06222e+11
3.21567,2.06295e+11
3.22754,2.05593e+11
3.22858,2.05652e+11
3.24045,2.04728e+11
3.24149,2.04772e+11
3.25336,2.03617e+11
3.2544,2.03645e+11
3.26627,2.02249e+11
3.26731,2.02261e+11
3.27918,2.00617e+11
3.28022,2.00611e+11
3.29209,1.98711e+11
3.29314,1.98687e+11
3.305,1.96523e+11
3.30605,1.96481e+11
3.31791,1.94047e+11
3.31896,1.93985e+11
3.33082,1.91275e+11
3.33187,1.91193e+11
3.34373,1.88202e+11
3.34478,1.881e+11
3.35664,1.84825e+11
3.35769,1.84702e+11
3.36955,1.8114e+11
3.3706,1.80995e+11
3.38246,1.77147e+11
3.38351,1.7698e+11
3.39537,1.72845e+11
3.39642,1.72656e+11
3.40828,1.68238e+11
3.40933,1.68026e+11
3.42119,1.63331e+11
3.42224,1.63096e+11
3.4341,1.5813e+11
3.43515,1.57873e+11
3.44701,1.52646e+11
3.44806,1.52367e+11
3.45992,1.46892e+11
3.46097,1.46592e+11
3.47283,1.40883e+11
3.47388,1.40562e+11
3.48574,1.34639e+11
3.48679,1.34298e+11
3.49865,1.28183e+11
3.4997,1.27823e+11
3.51156,1.2154e+11
3.51261,1.21164e+11
3.52447,1.14741e+11
3.52552,1.14349e+11
3.53738,1.0782e+11
3.53843,1.07414e+11
3.55029,1.00812e+11
3.55134,1.00396e+11
3.5632,9.37598e+10
3.56425,9.33342e+10
3.57611,8.67056e+10
3.57716,8.6274e+10
3.58902,7.96959e+10
3.59007,7.92611e+10
3.60193,7.27788e+10
3.60298,7.2344e+10
3.61484,6.60039e+10
3.61589,6.55724e+10
3.62775,5.9421e+10
3.6288,5.89961e+10
3.64066,5.30793e+10
3.64171,5.26645e+10
3.65357,4.70259e+10
3.65462,4.66245e+10
3.66648,4.13046e+10
3.66753,4.09198e+10
3.67939,3.59545e+10
3.68044,3.55893e+10
3.6923,3.10083e+10
3.69335,3.06652e+10
3.70521,2.64909e+10
3.70626,2.61722e+10
3.71813,2.24189e+10
3.71917,2.21257e+10
3.73104,1.87917e+10
3.73208,1.85335e+10
3.74395,1.57314e+10
3.74499,1.53848e+10
3.75686,1.17286e+10
3.75999,1.13195e+10
3.79559,7.89228e+09
3.79663,7.62289e+09
3.8085,5.32449e+09
3.80954,5.20205e+09
3.82141,4.05386e+09
3.8235,3.92501e+09
3.84723,2.90679e+09
3.84827,2.82754e+09
3.86014,2.14417e+09
3.86118,2.0994e+09
3.87305,1.69052e+09
3.87409,1.65299e+09
3.88596,1.3145e+09
3.887,1.28419e+09
3.89887,1.01062e+09
3.89991,9.86254e+08
3.91178,7.67101e+08
3.91282,7.47701e+08
3.92469,5.74302e+08
3.92573,5.59036e+08
3.9376,4.23779e+08
3.93864,4.11944e+08
3.95051,3.08071e+08
3.95155,2.99045e+08
3.96342,2.20552e+08
3.96446,2.13778e+08
3.97633,1.55432e+08
3.97737,1.50432e+08
3.98924,1.07784e+08
3.99028,1.04154e+08
4.00215,7.35106e+07
4.00319,7.09196e+07
4.01506,4.92843e+07
4.0161,4.74659e+07
4.02797,3.2461e+07
4.02901,3.12201e+07
4.04088,2.09996e+07
4.04192,2.01702e+07
4.05379,1.33362e+07
4.05483,1.27877e+07
4.0667,8.30546e+06
4.06774,7.95047e+06
4.07961,5.06889e+06
4.08065,4.84356e+06
4.09252,3.02941e+06
4.09356,2.88975e+06
4.10543,1.77276e+06
4.10647,1.68762e+06
4.11834,1.01255e+06
4.11939,989750
4.13125,587388
4.1323,551642
4.14416,324038
4.14521,278800
4.15707,161217
4.15812,152373
4.16998,94669
4.17103,86892.9
4.18289,35313.4
4.18498,28063.8
4.20871,14052.1
4.20976,12506.6
4.22162,7926.84
4.22561,1558.58
4.24744,0.0420909
4.24943,0.0312995
4.26035,0.0140796
4.26234,0.0128368
4.27326,0.00869796
4.27525,0.00846519
4.28617,0.00601708
4.28816,0.0067618
4.29908,0.00898779
4.31,0.0108799
4.31,4.14203e-38
4.31199,3.93582e-38
4.31398,4.03759e-40
4.3249,9.35175e-48
4.32689,9.35175e-48
4.33781,1e-50
4.3398,1e-50
4.35072,1e-50
4.35271,1e-50
4.36363,1e-50
4.36762,1e-50
4.38945,1e-50
4.40436,1e-50
4.41527,1e-50
4.43018,1e-50
4.44109,1e-50
4.456,1e-50
4.46691,1e-50
4.48182,1e-50
4.49273,1e-50
4.50764,1e-50
4.51855,1e-50
4.53346,1e-50
4.54437,1e-50
4.55928,1e-50
4.5702,1e-50
4.5851,1e-50
4.59602,1e-50
4.61092,1e-50
4.62184,1e-50
4.63674,1e-50
4.64766,1e-50
4.66256,1e-50
4.67348,1e-50
4.68838,1e-50
4.6993,1e-50
4.7142,1e-50
4.72512,1e-50
4.74002,1e-50
4.75094,1e-50
4.76584,1e-50
4.77676,1e-50
4.79166,1e-50
4.80258,1e-50
4.81748,1e-50
4.8284,1e-50
4.8433,1e-50
4.85422,1e-50
4.86912,1e-50
4.88004,1e-50
4.89494,1e-50
4.90586,1e-50
4.92076,1e-50
4.93168,1e-50
4.94658,1e-50
4.9575,1e-50
4.9724,1e-50
4.98332,1e-50
4.99822,1e-50
5.00914,1e-50
5.02404,1e-50
5.03496,1e-50
5.04986,1e-50
5.06078,1e-50
5.07568,1e-50
5.0866,1e-50
5.1015,1e-50
5.11242,1e-50
5.12732,1e-50
5.13824,1e-50
5.15314,1e-50
5.16406,1e-50
5.17896,1e-50
5.18988,1e-50
5.20479,1e-50
5.2157,1e-50
5.23061,1e-50
5.24152,1e-50
5.25643,1e-50
5.26734,1e-50
5.28225,1e-50
5.29316,1e-50
5.30807,1e-50
5.31898,1e-50
5.33389,1e-50
5.3448,1e-50
5.35971,1e-50
5.37063,1e-50
5.38553,1e-50
5.39645,1e-50
5.41135,1e-50
5.42227,1e-50
5.43717,1e-50
5.44809,1e-50
5.46299,1e-50
5.47391,1e-50
5.48881,1e-50
5.49973,1e-50
5.51463,1e-50
5.52555,1e-50
5.533,1e-50
5.53846,1e-50
5.54218,1e-50
5.54491,1e-50
5.54864,9.07769e-42
5.55137,3.22518e-35
5.55323,2.3937e-31
5.55459,1.65327e-28
5.55646,1.91754e-28
5.55782,2.1384e-28
5.55875,2.73653e-41
5.55944,1e-50
5.55976,1e-50
5.56,1e-50
5.56,1e-50
5.56061,1e-50
5.56105,1e-50
5.56198,1e-50
5.56266,1e-50
5.56359,1e-50
5.56428,1e-50
5.56521,1e-50
5.56589,1e-50
5.56682,1e-50
5.5675,1e-50
5.56844,1e-50
5.56912,1e-50
5.57005,1e-50
5.57073,1e-50
5.57166,1e-50
5.57235,1e-50
5.57328,1e-50
5.57396,1e-50
5.57489,1e-50
5.57557,1e-50
5.57651,1e-50
5.57719,1e-50
5.57812,1e-50
5.5788,1e-50
5.57973,1e-50
5.58042,1e-50
5.58135,1e-50
5.58203,1e-50
5.58296,1e-50
5.58364,1e-50
5.58457,1e-50
5.58526,1e-50
5.58619,1e-50
5.58687,1e-50
5.5878,1e-50
5.58848,1e-50
5.58942,1e-50
5.5901,1e-50
5.59103,1e-50
5.59171,1e-50
5.59264,1e-50
5.59333,1e-50
5.59426,1e-50
5.59494,1e-50
5.59587,1e-50
5.59655,1e-50
5.59748,1e-50
5.59817,1e-50
5.5991,1e-50
5.59978,1e-50
5.60071,1e-50
5.60139,1e-50
5.60233,1e-50
5.60301,1e-50
5.60394,1e-50
5.60462,1e-50
5.60555,1e-50
5.60624,1e-50
5.60717,1e-50
5.60785,1e-50
5.60878,1e-50
5.60946,1e-50
5.60977,1e-50
5.61,1e-50
5.61,1e-50
5.61062,1e-50
5.61108,1e-50
5.61201,1e-50
5.61269,1e-50
5.61455,1e-50
5.61592,1e-50
5.61964,1e-50
5.62237,1e-50
5.6261,1e-50
5.62883,1e-50
5.63628,1e-50
5.64174,1e-50
5.64919,1e-50
5.65465,1e-50
5.66955,1e-50
5.68047,1e-50
5.69537,1e-50
5.70629,1e-50
5.72119,1e-50
5.73211,1e-50
5.74701,1e-50
5.75793,1e-50
5.77283,1e-50
5.78375,1e-50
5.79865,1e-50
5.80957,1e-50
5.82447,1e-50
5.83539,1e-50
5.85029,1e-50
5.86121,1e-50
5.87611,1e-50
5.88703,1e-50
5.90193,1e-50
5.91285,1e-50
5.92775,1e-50
5.93867,1e-50
5.95357,1e-50
5.96449,1e-50
5.97939,1e-50
5.99031,1e-50
6.00521,1e-50
6.01613,1e-50
6.03104,1e-50
6.04195,1e-50
6.05686,1e-50
6.06777,1e-50
6.08268,1e-50
6.09359,1e-50
6.1085,1e-50
6.11941,1e-50
6.13432,1e-50
6.14523,1e-50
6.16014,1e-50
6.17105,1e-50
6.18596,1e-50
6.19688,1e-50
6.21178,1e-50
6.2227,1e-50
6.2376,1e-50
6.24852,1e-50
6.26342,1e-50
6.27434,1e-50
6.28924,1e-50
6.30016,1e-50
6.31506,1e-50
6.32598,1e-50
6.34088,1e-50
6.3518,1e-50
6.3667,1e-50
6.37762,1e-50
6.39252,1e-50
6.40344,1e-50
6.41834,1e-50
6.42926,1e-50
6.44416,1e-50
6.45508,1e-50
6.46998,1e-50
6.4809,1e-50
6.4958,1e-50
6.50672,1e-50
6.52162,1e-50
6.53254,1e-50
6.54744,1e-50
6.55836,1e-50
6.57326,1e-50
6.58418,1e-50
6.59908,1e-50
6.61,1e-50



==> images/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
